It depends: Incorporating correlations for joint aleatoric and epistemic uncertainties of high-dimensional output spaces

Uncertainty Quantification (UQ) plays a vital role in enhancing the reliability of deep learning model predictions, especially in scenarios with high-dimensional output spaces. This paper addresses the dual nature of uncertainty -- aleatoric and epistemic -- focusing on their joint integration in high-dimensional regression tasks. For example, in applications like medical image segmentation or restoration, aleatoric uncertainty captures inherent data noise, while epistemic uncertainty quantifies the model's confidence in unfamiliar conditions. Modeling both jointly enables more reliable predictions by reflecting both unavoidable variability and knowledge gaps, whereas modeling only one limits transparency and robustness. We propose a novel approach that approximates the resulting joint uncertainty using a low-rank plus diagonal covariance structure, capturing essential output correlations while avoiding the computational burdens of full covariance matrices. Unlike prior work, our method explicitly combines aleatoric and epistemic uncertainties into a unified second-order distribution that supports robust downstream analyses like sampling and log-likelihood evaluation. We further introduce stabilization strategies for efficient training and inference, achieving superior UQ in the tasks of image inpainting, colorization, optical flow, and depth estimation.

==> figures/data/celeba_colorization_1__aleatoric_aew_cap_cond_analysis_capacitance_condition_number.dat <==
step	lrd04	lrd08	lrd12	lrd16
100	44.1026494550705	446.57803268432616	1246.5078522491456	3438.1669609069822
200	134.78634799957274	834.57033203125	4838.921752319336	13442.960112304687
300	157.63721118927003	1255.8474096679688	7418.698901367187	22844.676787109376
400	175.11924671173097	1664.8645904541015	11373.068686523438	39028.68642578125
500	262.40646438598634	2221.5955615234375	16536.926640625	51706.72994140625
600	351.87372299194334	3210.603629760742	23788.629951171875	67285.7571484375
700	457.50772384643557	3989.072178955078	32521.782529296874	84201.4721875
800	604.0576589965821	4843.705084228515	40173.85345703125	95790.0691015625
900	750.5967678833008	5769.7085473632815	49824.37578125	113376.42765625
1000	814.5521574401855	6479.317824707031	58985.16048828125	111354.52453125
1100	764.283557434082	6399.0241015625	59936.29123046875	107329.6317578125
1200	878.6196369934082	7773.5187890625	69732.23654296875	102951.7845703125
1300	944.8120202636719	5880.8556640625	62515.9519921875	93621.87267578125
1400	1110.3882809448241	9217.732546386718	73757.044375	109048.74359375
1500	778.7822262573242	11524.337736816406	70192.837265625	102865.485234375
1600	846.7078375244141	10070.63580078125	70665.703515625	102063.61259765625
1700	849.2001760864258	9381.988996582031	73805.65021484374	109136.317890625
1800	950.5265612792969	8873.707358398438	73584.4878515625	104010.64912109375
1900	1000.9236737060547	9685.31053100586	84742.9973828125	116138.68015625
2000	785.209974975586	10425.762885742188	82201.65119140624	116779.29119140626
2100	939.5700485229493	10090.89294921875	82725.143515625	130908.19068359376
2200	825.4047659301758	8457.25870361328	67983.44477539063	125536.085078125
2300	853.0054499816895	8606.064725341797	82313.230546875	128711.0519921875
2400	705.1243338012696	8632.252060546874	94178.62799804687	123285.5466796875
2500	621.9346984863281	8176.80685546875	85551.06981445312	129218.4553125
2600	773.4608004760743	9242.787314453126	89777.7725390625	137765.4976171875
2700	613.095142364502	8586.40503173828	73845.38715820313	135906.70626953125
2800	676.3678382873535	8200.01031616211	91239.881015625	131945.25421875
2900	630.8602671813965	7620.286970214844	72585.1415625	145371.85326171876
3000	465.1821612548828	8255.881795654297	96410.99936523437	136733.896171875
3100	641.7667326354981	7544.716726074219	82806.8828125	136501.92138671875
3200	603.2370062255859	8455.122429199218	87765.1571484375	164245.5825390625
3300	554.9425408935547	6815.538115234375	73776.06438476563	148013.1096484375
3400	573.4055392456055	7278.109350585937	71096.54010742187	144212.90181640626
3500	625.0418804931641	7011.094323730469	86655.1649609375	156502.1169921875
3600	514.7978109741211	8599.289698486327	82578.70078125	178278.90943359374
3700	493.1160237121582	6686.003865966797	87304.82337890625	149271.656875
3800	396.41168197631833	6093.133006591797	66143.54384765626	149548.8729296875
3900	479.5165069580078	8872.306444091797	135799.0570703125	171288.23509765626
4000	361.7669214630127	5938.455745849609	97049.21749023437	138181.4203515625
4100	437.7392613220215	7058.4315234375	90334.81974609375	161831.28828125
4200	336.9172398376465	6441.0081079101565	79242.931484375	152028.34798828125
4300	461.55617019653323	6605.206918945312	77377.71840820313	137400.51596679687
4400	345.53122604370117	5415.211649169922	79685.70051757812	149380.40462890625
4500	299.8974385070801	5701.851394042968	78262.04333984375	162890.11724609375
4600	347.23411209106445	4576.45235961914	68777.5269921875	130081.2691015625
4700	280.5908441162109	4556.195486450195	78889.839375	133668.28831054686
4800	251.83879165649415	3497.598154296875	59045.400908203126	100484.2565625
4900	291.1098388671875	3323.582410888672	51696.15118164063	99646.89845703125
5000	325.10747329711916	4563.730775146484	57344.4852734375	126298.86430664062
5100	327.2331617736816	3513.4680163574217	54772.8797265625	98090.85833984375
5200	222.04066577911377	2667.2221472167967	37730.80480957031	75176.19408203124
5300	206.33869546890259	2285.8186798095703	30234.074287109375	72130.69745117187
5400	277.988289604187	3213.0110903930663	37333.86571289063	71901.33690429687
5500	228.82116107940675	2994.7300051879884	36807.24021240234	63277.226796875
5600	249.028484249115	2698.701285247803	34125.58276123047	69870.18790039062
5700	218.8896553516388	1891.2429278564452	25909.427216796874	55946.6523828125
5800	259.42254653930667	2660.0832537841798	25822.8250390625	59780.5296484375
5900	169.82591157913208	1818.7455703735352	22420.79594116211	40768.46111328125
6000	239.50727914810182	2984.894112243652	37026.65234375	69017.933828125
6100	172.25117298126221	1889.6960897827148	23843.490615234376	45083.50444824219
6200	188.28398555755615	2065.415570373535	30901.04266113281	56914.6347265625
6300	163.31691465377807	1885.7620957946776	26868.09091796875	44501.780444335935
6400	179.35625425338745	1633.4451708984375	25892.42414916992	43832.9764453125
6500	186.23337257385253	1977.490750732422	30136.633895263672	48929.83416992187
6600	161.80517406463622	1936.3749927520753	22216.46160522461	43678.96525878906
6700	118.80301778793336	1474.5281436157227	18371.107026977537	33906.58150390625
6800	112.24910959243775	1392.4694998168945	19267.662298583986	36265.8143359375
6900	141.01524627685546	1686.9324255371093	22759.669055175782	48683.002475585934
7000	110.71295930862426	2212.196881103516	24231.195926513672	44478.95296875
7100	112.28321274757386	1808.7853256225585	21004.771549072266	39559.802426757815
7200	88.77467526435852	1507.0559741210936	20082.478669433593	40186.76668457031
7300	76.46238516807556	1491.4722146606446	18042.105432128905	48109.543276367185
7400	71.92112241744995	1438.1360441589356	16231.178139648437	38127.11564941406
7500	87.61176517486572	2286.3222943878172	26204.875030517578	49288.77858398438
7600	66.56197009086608	1143.7494380187989	18077.700419921875	35238.24220214844
7700	48.310492820739746	1227.3242527770997	17371.391232910155	36881.80170410156
7800	49.2972643661499	1857.7342047119141	23647.822788085938	46108.32025878906
7900	48.150197439193725	1214.5166744995117	16164.572186279296	34526.79024902344
8000	42.03243094444275	1517.601604309082	20653.994099121093	39577.91090820313
8100	44.426534261703495	1764.284227142334	18471.38102783203	34664.384370117186
8200	42.736733751296995	1113.2155612182617	14377.084201660156	33427.47135742188
8300	28.913405151367186	1079.6862670898438	12955.67774658203	32742.51742675781
8400	41.1179231262207	1750.0062683105468	19615.063916015624	45665.56113769531
8500	31.453676414489745	1777.7939096069335	19873.40010620117	39845.32546875
8600	29.45997053146362	1545.4524961853028	16803.914805908204	35718.360947265624
8700	30.60234550476074	1450.8986892700195	14068.070657043458	39305.424936523435
8800	24.884235305786135	1233.553099822998	14808.765775146485	36480.623984375
8900	25.790319423675538	1214.6905435180663	13907.46977722168	35936.48366210938
9000	27.404180583953856	2056.6182189941405	21980.12140686035	41580.48314941406
9100	19.43233584880829	1087.8094677734375	15585.23435913086	31463.057084960936
9200	18.669559712409974	1066.5816120910645	13274.404168701172	34663.1658984375
9300	18.6205246591568	1823.439016723633	19490.82760437012	42477.88245117188
9400	20.689448556900025	1128.0611163330077	16474.887321777343	35557.54249511719
9500	18.874446930885316	1314.1019032287597	14999.393811645508	37622.943012695316
9600	18.17280939102173	1408.8463750457763	14123.196868896484	33869.41138916016
9700	19.34428190231323	1192.7267517089845	12893.396645507812	37091.42971191406
9800	14.929663238525391	817.0712696838378	8981.463884277344	27338.597719726564
9900	17.196031608581542	1326.6047441101075	17377.411845092774	43370.84813476563
10000	15.75522759437561	1342.4273924255372	13062.949010009766	35399.82078125
10100	16.931765837669374	1216.3830154418945	12658.885294189453	33663.868334960935
10200	15.043461546897888	1667.0036463928222	16393.743918457032	40937.65249511719
10300	13.809707155227661	1007.3943466186523	13188.076246948242	32620.75862792969
10400	14.672932448387145	1028.7487710571288	12123.455686035157	33239.57068359375
10500	17.462874364852905	1817.559910736084	18010.24026245117	35611.870922851565
10600	13.5026806640625	1116.7959257507325	16183.704301757813	36246.597309570316
10700	12.980480875968933	963.7353280639649	10318.990075683594	36217.897192382814
10800	12.048038120269775	1294.3601390838624	17063.156392822264	40780.36824707031
10900	14.043749566078185	1080.1974949645996	14249.8753125	36253.570556640625
11000	12.94504970550537	1162.555523223877	14755.615762939453	39169.75681152344
11100	12.099613661766051	1266.0344496154785	12366.553174438477	36903.44961914062
11200	13.363001315593719	1051.3857752990723	12550.458912353515	35079.161840820314
11300	11.848410253524781	830.4824137878418	9039.923301391602	30610.487778320312
11400	11.271600046157836	1326.3196393585206	15380.345498046874	42083.053125
11500	12.308861885070801	1461.7777926635742	12180.580162353515	39043.80644042969
11600	13.95819314956665	932.2034762573243	9976.557705078125	33111.72766601563
11700	11.89639722585678	1472.0396308135987	13332.705418701173	36842.397368164064
11800	11.937845234870911	1060.9050329589843	10872.931680908203	32581.69693847656
11900	12.210484199523925	986.3588865661621	11995.45067932129	30395.21065673828
12000	13.128471646308899	1726.2175390625	15591.944292602539	40116.132807617185
12100	13.55843210220337	1004.807974243164	16043.986795654297	35882.02781738281
12200	10.704226353168487	910.2880880737305	11271.67099609375	29812.350571289062
12300	10.511178040504456	1293.9937902832032	15139.70595336914	41925.61673828125
12400	13.085525631904602	1026.567591781616	11970.702037353516	29836.70070800781
12500	11.638345532417297	1173.8737413024903	14773.559096069335	37502.90000488281
12600	10.724127764701842	1323.4623178100585	11218.862806396484	36471.0027734375
12700	13.078587584495544	1122.9549313354491	11020.554173583985	33237.842954101565
12800	11.290715265274049	725.7091054534912	7916.639287719727	27976.291557617187
12900	10.738150930404663	963.2133953857422	10240.406926269532	38329.75966796875
13000	12.28315699338913	1271.1924192810059	13218.589455566405	42918.75707519531
13100	12.121841576099396	1037.1185775756835	9903.059356689453	30276.212905273438
13200	11.636887650489808	1376.9545584106445	12348.463487548828	35703.62533691406
13300	11.408594336509704	1137.83512008667	12294.259212646484	39050.26420898437
13400	10.253037359714508	1006.3434962463378	10240.954955444337	30912.257578125
13500	12.654132351875305	1561.364779663086	14327.726849365234	41313.983203125
13600	11.267128145694732	1068.5901502990723	12210.271787109376	36873.885234375
13700	9.16089017868042	1067.378641281128	10228.503024902344	31403.833461914062
13800	9.590403609275818	1455.9886395263673	14087.24544555664	39559.582915039064
13900	12.126028132438659	1039.4472733306884	9906.16323059082	27051.281259765627
14000	11.695947265625	1312.6740802001952	16414.079948120117	40241.36260742188
14100	11.183346707820892	1071.7164193725587	10361.23949584961	35428.12736816406
14200	12.628516480922698	1025.4555837249757	10861.428510742187	38516.04618652344
14300	10.875030698776245	725.8574862670898	7792.514357910156	30138.931362304687
14400	10.830676305294038	1060.5648431396485	11628.93645751953	46670.06899414062
14500	10.75233747959137	1269.0656468200684	11327.252985229492	41992.40445800781
14600	11.800671753883362	880.5341149139405	9477.838503417968	32307.377509765625
14700	11.04463674068451	1296.5901216888428	12636.715194702148	37515.67056640625
14800	11.052502462863922	1063.1146723937989	12470.46904296875	38707.44152832031
14900	9.881189305782318	1028.8264420318603	9861.350450439453	29277.982529296874
15000	13.574143753051757	1391.6537232208252	13166.2447265625	37553.58517089844
15100	13.132766416072846	1375.45419921875	12220.524334716796	34677.469819335936
15200	10.026612060070038	1043.1480053710939	10765.54935546875	31861.1963671875
15300	9.48798012971878	1187.0071627807617	12506.711170654296	34581.03349609375
15400	10.383320386409759	1218.7521565246582	10993.807388916015	35347.773471679684
15500	10.141855328083038	1440.221559906006	13400.067564697265	39954.34652832031
15600	11.242825546264648	1089.5746727752685	9830.784503173829	35873.49170898437
15700	13.026146764755248	1189.6641625976563	10226.678781738281	44246.40993164063
15800	10.067399287223816	708.5822578430176	7366.551395263672	28099.467045898436
15900	11.30881602525711	970.3011375427246	10536.078159179688	38863.288754882815
16000	11.858771078586578	1414.9961283111572	10731.467809448242	33775.126069335936
16100	9.920747311115266	1032.4923716735839	9410.268553466796	28278.291362304688
16200	11.369823462963105	1203.7702271270753	13160.257995605469	38638.55858398438
16300	11.755500710010528	1059.1849102783203	10342.46701171875	37375.852534179685
16400	10.731010587215424	1141.768161468506	11284.08582824707	33140.43757324219
16500	12.286762323379516	1207.430728149414	11504.607430419921	35452.42527587891
16600	12.982040979862212	1370.7269958496095	11519.743587646484	36438.168740234374
16700	10.15312614917755	984.9430410003662	11001.471434936524	32255.905463867188
16800	10.09758206129074	1336.6827951812745	12700.122481689454	39500.018022460936
16900	11.204281573295594	1088.6736222076415	10999.59975402832	35087.98967285156
17000	12.524189105033875	991.8284385681152	11884.539080810548	32259.97287109375
17100	10.307366507053375	1469.144920730591	12571.688026123047	44651.33333496094
17200	13.475728929042816	968.394066619873	10700.319378662109	40130.25042480469
17300	10.11774290561676	698.6956425476075	7494.694375	29457.900791015625
17400	10.214011693000794	838.3313409423828	8248.706267089843	34114.93119140625
17500	10.680593836307526	1599.460938720703	12104.9151171875	40162.43246582031
17600	10.162736093997955	1016.6959664916992	8607.535409545899	29443.39812988281
17700	11.664857790470123	1320.1398923492432	11914.52643371582	40464.037658691406
17800	10.908079204559327	904.4373199462891	9850.042283935547	33428.66484375
17900	9.321539313793183	1113.6766412353516	12195.456298828125	37017.31162109375
18000	10.589072053432465	1096.4932836151122	9488.195923461913	34558.02908203125
18100	13.321932017803192	1293.816879425049	11057.718319091797	36127.39744140625
18200	13.005427939891815	1049.5835894775391	9635.119014892578	34418.84849609375
18300	11.491730666160583	985.9277325439454	10043.4479095459	36095.381879882814
18400	10.299590101242066	939.4709492492676	11274.176900024415	36342.873706054685
18500	12.757592391967773	1200.5489765930176	10328.523070068359	28111.05177001953
18600	11.005245797634124	1245.4941580200195	12362.486178588868	38372.361328125
18700	11.001234097480774	1154.577626800537	9986.932579345703	36728.39900634766
18800	11.123324916362762	735.6228831481934	7718.816395263671	27654.8806640625
18900	11.266959142684936	786.6045657348633	7906.672925415039	36112.74461914063
19000	11.34562194108963	1324.0318359375	10831.855183105468	38466.50578613281
19100	10.771021773815155	1085.0470721435547	10391.699182128907	32418.346118164063
19200	9.975192532539367	1210.2822378540038	11779.091097412109	38410.06982421875
19300	11.813637373447419	1031.8510124969482	9693.541854858398	33049.0136328125
19400	9.184399790763855	1198.9931285858154	11310.264822998048	39169.18116699219
19500	10.456268677711487	742.4339183044434	7618.603414306641	28919.867578125
19600	13.146278576850891	1448.4906308746338	11110.591575927734	41483.579721679685
19700	11.89282817363739	842.6281449890137	9559.422380371094	31138.65655761719
19800	10.98513334274292	1022.4729689788818	10256.643427124023	38045.624858398434
19900	9.217275238037109	1078.2641466522216	11554.510900878906	37323.44130859375
20000	12.139702689647674	1006.5675257873535	11077.19661743164	28548.53349121094
20100	10.372528185844422	1138.1708598327637	11714.968530883789	40050.031469726564
20200	12.473801820278167	1065.9977809906006	10001.714819335937	34189.22989257812
20300	11.612852878570557	704.9639768981933	7985.304099121094	27610.36412597656
20400	10.773447399139405	690.5149369049072	7113.031944580078	31039.47587890625
20500	11.107664287090302	1251.3477239990234	9250.76259399414	36611.03724609375
20600	11.0411102104187	1075.4094595336915	10201.886685791016	34245.09326171875
20700	11.84373395204544	1051.60230758667	10138.541221313477	33947.290075683595
20800	10.82722793340683	1031.8491485595703	11454.77643371582	35264.735805664066
20900	10.4524281001091	1071.030813293457	11038.887989501953	36016.92094726562
21000	10.814382388591767	807.5586395263672	8760.327481689454	31829.027841796877
21100	11.764663693904877	1659.8376586914062	11484.38307067871	40481.66801757812
21200	12.82666774749756	935.8025421142578	9863.053381958009	35554.96105957031
21300	12.356487603187562	868.8612287139892	10853.000892333985	32590.21351074219
21400	9.36426521062851	1255.57724029541	13101.515603637696	38897.73396484375
21500	11.909751212596893	1056.2293469238282	10260.12405456543	28541.343354492186
21600	11.312038760185242	1237.3933473205566	11059.360419921875	36786.54570800781
21700	11.019410710334778	1163.265771408081	9624.904057617188	31837.094841308593
21800	12.114388823509216	941.3375276184082	7732.075056152344	36152.18566894531
21900	11.257593681812287	782.4494889068603	7167.576842651367	32337.7353125
22000	11.413130252361297	1239.8019833374024	10126.810852050781	37500.585478515626
22100	11.979692506790162	1079.7581198120117	9179.157903442383	35754.23116699219
22200	12.140673089027405	1055.9587210083007	9886.129053955077	31865.664794921875
22300	11.5485879945755	1049.1663584136963	12197.369049682617	31163.909001464843
22400	10.962027790546417	1174.033311691284	9543.225634155273	35144.03522705078
22500	10.48912855386734	807.9153486633301	8603.575684814454	30914.07599121094
22600	12.191026539802552	1486.4967674255372	10913.841884765625	43049.943266601564
22700	12.859355101585388	917.2356266784668	9022.07478088379	32568.724736328124
22800	11.447015447616577	896.6451644897461	10358.129772949218	31594.411059570313
22900	10.787895431518555	1377.0234265899658	11119.514163208009	41738.568154296874
23000	11.712882161140442	1156.8493892669678	10741.708472900391	32961.434350585936
23100	11.782096104621887	1026.2880516052246	10349.376279296876	33785.98027832031
23200	11.649371771812438	1116.6514360046388	9500.621134033203	38441.078330078126
23300	12.925664620399475	887.6219636535644	8626.334003295899	32400.2843359375
23400	12.42002180337906	661.8469660186768	6609.612673339844	27007.491806640624
23500	10.812130348682404	1206.8885514831543	11229.10592956543	39777.865895996096
23600	11.180883131027223	1061.787372894287	9932.89081665039	42602.81923339844
23700	11.295534238815307	1062.187561340332	9322.344702148437	31253.42328125
23800	10.511558792591096	1053.7082663726806	11900.994346923828	34024.4469140625
23900	10.695870506763459	966.4499580383301	8310.93123779297	31217.02544921875
24000	11.313910286426545	856.4929675292968	9403.395629882812	29819.42444091797
24100	10.391938562393188	1412.4268717193604	10540.301036987305	41287.94525390625
24200	12.216521873474122	1019.9535235595703	9950.409291992188	35418.59666992188
24300	11.276013321876526	869.1467474365235	8689.686690063476	29889.94064453125
24400	10.766574637889862	1299.3883958435058	12777.267557983398	36284.68831054687
24500	11.779403495788575	1087.9195635986327	9741.806588745118	32549.119592285155
24600	11.615730600357056	1104.100542755127	11043.460619506835	38222.03350097656
24700	11.106778166294099	1494.5523133850097	9983.656021728515	44052.48913085937
24800	11.866103858947755	926.8400837707519	7464.756338500976	31385.52493408203
24900	11.57553395986557	679.3181965637207	6664.796838989258	28407.782841796874
25000	10.103443176746369	905.3883744812011	10209.226876831055	38310.09480957031
25100	11.743490700721742	1222.18320602417	9029.950270996094	41861.67229003906
25200	12.730604112148285	1013.0796948242188	8482.902369384765	31197.961279296876
25300	10.731011564731597	1247.9484670257568	10314.898982543946	31142.4180859375
25400	11.711713919639587	1101.107727355957	9393.682899780273	35266.7588671875
25500	10.489105515480041	1033.4996505737304	7807.992731323242	28077.93134033203
25600	10.660014808177948	1324.0522633361816	10101.852619628906	40707.51889648438
25700	12.101956388950349	945.5561416625976	8470.403068847656	35798.04602050781
25800	10.31079781293869	905.8802948760987	8725.041140747071	33253.770327148435
25900	10.313630537986755	1203.0105191040038	10662.796604614257	36549.63029785156
26000	10.908515176773072	1056.5355604553222	8037.05634765625	30037.53987060547
26100	11.3828976893425	1131.9563339233398	11771.271551513672	39919.833923339844
26200	11.190253520011902	1302.0852951049806	9143.11228515625	40579.080473632814
26300	12.739254395961762	888.6212774658203	7955.88559387207	31866.490583496095
26400	11.984414238929748	688.0629631805419	6666.932338256836	27286.205454101564
26500	10.411983847618103	880.6298558044433	8815.13144165039	35702.88299072265
26600	10.909669580459594	1089.2314859008789	9938.893317260743	40812.12586425781
26700	11.743535571098327	837.9717742919922	8361.734877319335	29283.830693359374
26800	10.629338352680206	1056.4361096191406	8751.844494018555	32038.3971484375
26900	10.990825748443603	1076.698638458252	9055.262127685546	36307.17697265625
27000	9.89927877664566	915.8876298522949	7978.087901611329	25367.064470214842
27100	10.545608949661254	1281.9883680725097	9880.558910827636	43647.385703125
27200	11.928134014606476	898.0300340270996	8927.114522705078	35083.98946777344
27300	10.743232867717744	935.8918658447266	8902.205807495116	30469.572407226562
27400	10.263213262557983	1062.156987991333	11699.293420410157	39435.78625976563
27500	11.543100669384003	973.6495330810546	8984.800012207032	30913.23856933594
27600	11.598575291633606	1554.2212330627442	11088.06784729004	41925.36192871094
27700	10.832763738632202	943.2131269836426	9004.356641235352	36045.531701660155
27800	11.682526421546935	1183.080934906006	9345.955259399414	41922.1063671875
27900	11.073357124328613	695.2284965515137	6051.967048339844	27850.050705566406
28000	10.127685387134552	915.6103755187988	9737.667717285156	35959.86920410156
28100	9.75921848297119	1112.4129401397704	10068.051746826171	37251.439418945316
28200	11.632478740215301	800.5063525390625	8181.225918579102	26489.45896484375
28300	10.37718628168106	1124.3484226226806	10217.636056518555	34176.33641601563
28400	10.106143789291382	982.759992980957	8887.68010986328	34080.87495117188
28500	9.94411996126175	825.8500296020508	8290.615689697266	28963.72817138672
28600	11.210936007499695	1204.426824645996	9812.277568969726	39426.165908203126
28700	12.036070733070373	900.5845154571533	8283.60985534668	32461.210239257813
28800	10.055631549358369	1039.881108856201	9168.102868652344	37241.401997070316
28900	10.646757431030274	1025.8636794281006	9992.016561279297	33186.20551757813
29000	11.715731132030488	864.2088160705566	8658.080090942383	34960.6226928711
29100	11.191235857009888	1283.736901550293	11521.324995727538	38334.32113037109
29200	10.489534358978272	1000.5228910064698	8264.194468383788	34101.81651855469
29300	11.421468374729157	1197.179404296875	8582.28246520996	37764.56812988281
29400	10.697432634830475	722.1831670379638	6120.399044189453	28256.003862304686
29500	10.7812464427948	931.7991651916504	9141.18918334961	34712.51130859375
29600	10.279487705230713	1065.1703534698486	10577.01640991211	37316.904133300784
29700	12.232535643577576	790.6851594543457	7663.95825805664	28980.71947265625
29800	10.232602939605712	1013.2022085571289	11147.066009216309	34091.767436523434
29900	10.848588664531707	1021.5796892547608	9623.471774291993	30180.34229003906
30000	10.794235215187072	978.5649489593505	9140.56379333496	32418.382368164064
30100	10.571522936820983	1083.8192416381835	8081.567844238281	39713.54954101562
30200	11.715951652526856	926.7485090637207	8592.83293762207	33112.021103515624
30300	9.905193102359771	998.0195369720459	8427.31614074707	31843.030903320312
30400	11.022347881793976	1028.3638365936279	9352.532451782226	34344.67956542969
30500	11.282186229228973	924.3433592987061	7961.656003417968	33992.50423583984
30600	12.048339562416077	874.8362877655029	9718.651710205078	32019.104096679686
30700	10.631246452331544	1265.2869747924806	11465.780299682618	42862.2853125
30800	12.594280972480774	1030.8361137390136	9357.53328063965	36776.00465820313
30900	10.570218493938446	795.9541073608399	6584.464649658203	27731.408466796875
31000	10.94277200460434	773.7961840820312	7414.560213012695	31394.305288085936
31100	9.467068862915038	1179.5030694580078	10735.433707885742	38225.06018554688
31200	11.270946481227874	769.19260055542	8191.154287109375	30644.346274414063
31300	9.726912200450897	992.5238357543946	9983.197128295898	33486.577119140624
31400	9.443469612598419	872.7554234313965	8669.07322265625	26561.428598632814
31500	9.721857128143311	1039.158911819458	8193.203989257812	30149.48502685547
31600	10.35399357318878	1044.533002319336	8214.49501739502	38781.14836425781
31700	11.515100882053375	1077.4845622253417	8797.119061889649	35536.93706542969
31800	10.325648648738861	986.8275005340577	9297.436312255859	30455.75734375
31900	10.763560125827789	979.8300453948974	9482.226740722655	34403.63826660156
32000	9.174758853912353	1162.5841835784913	8879.519262695312	34665.30694580078
32100	10.728148951530457	1217.6681409454345	8255.097359313964	30420.209533691406
32200	9.737415444850921	1282.7329414367675	9897.605426635742	44943.15854003906
32300	11.806522784233094	1031.225209197998	7633.599863891602	35997.6171875
32400	10.528149259090423	774.1527407836915	5548.964703979492	23137.136682128905
32500	11.633958203792572	906.7790816497803	6858.322690429687	28459.633347167968
32600	10.445232594013214	1129.9204099273682	8042.054237060547	32186.031645507814
32700	10.310535707473754	1009.2777877807617	8625.02260131836	32941.933071289066
32800	10.0598561835289	1048.4320358276368	8102.363693237305	32354.599907226562
32900	11.476330456733704	965.9555450439453	6864.824452514648	29412.119052734375
33000	10.528583009243011	1014.7637509918213	9212.57894958496	31525.456752929687
33100	9.765971820354462	904.4701243591309	6457.955936279297	31208.710588378905
33200	11.228590314388276	1365.0495178222657	8518.341818847657	35686.38000976563
33300	11.204015421867371	1203.601462097168	7895.656334228515	29421.93564453125
33400	10.208146386146545	1178.6669667053222	8513.75999633789	32874.08397460938
33500	10.464167025089264	1132.5639547729493	8253.451616821289	30494.851791992187
33600	11.614752020835876	1278.1048544311523	8891.971572265626	30636.388095703125
33700	10.629945914745331	1336.5320875549316	9854.466513061523	38649.25267333984
33800	11.459962821006775	1301.1307189941406	8962.157235717774	35155.00063476562
33900	11.135047216415405	913.4240649414063	6086.749493408203	24245.55159423828
34000	11.452613322734832	994.2359225463867	7958.329514770508	29634.58901611328
34100	9.916552393436431	1189.6112927246095	8504.255083923339	31931.260888671874
34200	9.655232758522034	1133.8241984558106	8170.08486328125	29206.503408203123
34300	11.121454334259033	1115.0395747375487	8211.855982666015	32167.608046875
34400	10.962808508872985	1143.0066049194336	8039.374052124023	24571.449497070313
34500	10.270515305995941	1256.8998698425294	8085.157310180664	30162.532673339843
34600	9.771202745437622	952.6365536499023	6723.130227661133	29976.583220214845
34700	10.443459703922272	1616.1672160339356	9688.608534545898	36502.81920898437
34800	12.10437780380249	1165.1808589172363	7858.75036743164	29653.59814941406
34900	10.83066013097763	1270.6985887145995	8141.564725036621	30694.92778564453
35000	9.57002900838852	1525.5177514648437	9624.470654296874	37112.12474609375
35100	10.805538656711578	1383.0867683410645	8239.480868530274	29259.827651367188
35200	10.87181863307953	1553.1448095703124	9538.142817077636	38879.734450683594
35300	11.406418204307556	1401.1140017700195	8885.335825500488	37485.79177001953
35400	10.497584402561188	1195.9963739013672	6471.015072021484	27791.169196777344
35500	11.20639148235321	1209.2849575805665	5757.535050354004	27434.063583984374
35600	8.768523542881011	1459.8434158325194	8001.658945617676	30939.447053222655
35700	10.439662446975708	1307.335736541748	8433.58284423828	30274.008413085936
35800	10.95319548368454	1500.3665386962891	8180.926607666016	29841.38514038086
35900	10.273177099227905	1290.8295735168458	7451.914826049805	26750.839233398438
36000	10.764414141178131	1590.3505265808105	5897.182636108399	28450.585778808592
36100	10.02289944410324	1239.320157623291	6151.994256591797	28202.435942382814
36200	10.294076597690582	2135.579581451416	10065.936478881837	37732.86740966797
36300	10.141147875785828	1424.6534436035156	8307.505443115235	29331.36116699219
36400	10.835635681152343	1375.0727854919433	7602.767650756836	27962.894545898438
36500	10.050846970081329	1732.864425354004	8804.121938476563	30035.163864746093
36600	11.250525116920471	1619.4714669799805	8129.34506072998	28507.620661621095
36700	11.558379507064819	1844.4655540466308	9472.457642822266	36058.68112792969
36800	12.235781290531158	1854.0392961120606	9349.860322875977	35364.96005615234
36900	9.967830247879029	1498.8392327880858	7203.821959838867	24414.827932128905
37000	9.923963294029235	1589.850083465576	5330.116527709961	24051.14322265625
37100	9.675605101585388	1744.56001953125	9168.774615478516	34759.85545410156
37200	10.841845643520355	1629.367339477539	7805.772113037109	28845.39255126953
37300	10.330604884624481	1701.5181187438966	8539.0895892334	29151.533115234375
37400	9.791890766620636	1434.479560394287	7757.908518676758	28042.119104003905
37500	9.858171212673188	1780.5689598083495	7230.794584350586	30735.164291992187
37600	9.563715071678162	1409.4672508239746	6872.475460205078	26671.170451660157
37700	9.333408663272857	2181.602932739258	9860.116728210449	35530.62582275391
37800	12.008200042247772	1628.755964202881	8195.738931884765	29021.02167236328
37900	9.982274103164674	1533.7901647949218	7570.831954345703	27699.232534179686
38000	9.018037085533143	1872.942226409912	9767.171416015624	30342.517817382814
38100	10.919758434295654	1784.995811767578	7585.083100891114	30385.869306640627
38200	11.696825354099273	2031.2348327636719	8751.63776977539	36255.56813720703
38300	10.305211069583892	1999.4858238220215	9797.00976135254	38105.39416015625
38400	10.187640969753266	1544.6767088317872	5896.114130249023	24494.01403076172
38500	11.416230819225312	1480.6948709869384	4667.939004516602	22425.52653564453
38600	10.096614692211151	1783.4614512634278	7762.080981140137	31051.93953125
38700	10.319637811183929	1959.9981297302247	7555.337814025879	27857.915793457032
38800	11.13333368062973	1651.9235916137695	7500.610909423828	25423.58398925781
38900	9.755851557254791	1606.8627795410157	8451.381264648437	25869.029240722655
39000	10.117657091617584	1776.8985258483888	7014.4558935546875	25250.681430664063
39100	9.209736952781677	1459.5241035461427	6997.232029113769	24472.38731201172
39200	9.886858079433441	2110.0665440368653	9528.754372558593	34647.373515625
39300	13.118867180347443	1781.0732383728027	7777.171497497558	29568.827502441407
39400	9.603697295188903	1513.0395668029785	7615.661264648437	24281.739299316407
39500	9.99222737789154	1952.3775187683104	9705.598643188476	26039.526401367188
39600	10.556008486747741	1661.7435708618164	7313.630077209473	23705.681943359374
39700	10.979847524166107	2051.119725189209	9652.40509765625	30401.290893554688
39800	10.786212992668151	1839.813251953125	8565.101233520509	30169.407270507814
39900	10.64153758764267	1538.7994380187988	6539.21330078125	26914.327697753906
40000	11.034306309223176	1421.9963025665284	5657.565710754395	23218.515627441408
40100	9.894873406887054	1713.0605865478515	7628.590603027344	27934.071455078127
40200	10.045891456604004	1881.7601918029786	7518.425220336914	31479.825573730468
40300	11.0346555352211	1586.1589360046387	7779.921937866211	25285.03741699219
40400	9.802098107337951	1605.4144886779786	7609.369462890625	26542.632841796876
40500	9.99899141550064	1641.639616394043	8546.956322021484	25530.00614501953
40600	9.699706315994263	1392.4181861877441	5966.408051757812	21926.210759277343
40700	9.591065125465393	1789.4044192504882	8240.037287597655	37419.96017089844
40800	11.509710154533387	1648.1189170837401	7568.8476678466795	27618.40334716797
40900	10.147886352539063	1542.9237745666503	7183.992526245117	23345.140009765626
41000	9.584909162521363	1849.8081147766113	9446.897500915527	28210.94037841797
41100	10.708733308315278	1503.8523775482179	6487.333155517578	23173.816831054686
41200	8.568146591186524	1909.3183511352538	10415.47060913086	30470.54203125
41300	10.773370156288147	1548.8822332763673	7018.015548095703	27617.27387817383
41400	10.762139284610749	1565.894161834717	7047.783071289063	29254.564025878906
41500	11.5089493227005	1306.9679974365235	4646.453008117675	20677.026171875
41600	10.06471888065338	1683.1277754211426	7275.818966064453	25221.734768066406
41700	9.900433495044709	1876.5349291992188	7476.739712524414	29128.13575439453
41800	10.989289121627808	1421.6152055358887	6392.652347106934	22908.230037841797
41900	9.678160274028778	1601.7189810180664	8268.144385986328	26599.452241210936
42000	8.781687180995942	1480.3058245849609	6387.174553222656	27600.87494140625
42100	9.830109436511993	1281.4695086669922	6353.465077514648	21442.110029296877
42200	10.417810473442078	1825.7990312194825	8884.44001159668	30789.258947753908
42300	11.862844121456146	1641.2196978759766	6785.237272338867	24918.796450195314
42400	8.816910636425018	1697.5235827636718	7389.126706237793	25155.81009765625
42500	10.154367096424103	1560.2928100585937	7719.85166015625	25267.50959472656
42600	10.256066899299622	1450.8043488311769	7239.098099975586	28363.791730957033
42700	10.445334248542785	1751.7812680053712	10679.668223571778	32313.921401367188
42800	11.347252354621887	1545.8409206390381	6814.795793762207	31263.788977050783
42900	10.26912982225418	1541.6513578796387	7443.848483886719	27223.37776123047
43000	10.635339989662171	1304.8560021209717	4529.501389465332	21036.916350097657
43100	10.657852175235748	1510.5226121520996	7649.058316040039	27777.78349609375
43200	9.94573385000229	1714.7798591613769	7853.381888427734	27726.59049560547
43300	11.084571747779846	1278.1227957153321	7216.7843884277345	24607.12017578125
43400	9.30213901758194	1588.221513519287	7729.244827575683	29327.917614746093
43500	9.3661435008049	1324.6533602905274	6708.3357836914065	26495.407265625
43600	9.215238790512085	1367.422882232666	6731.215859375	23105.4098828125
43700	10.42319072008133	1571.032336730957	8789.884913024902	28864.43102783203
43800	11.467778909206391	1480.4694731140137	6963.94310913086	28299.19791015625
43900	9.483138806819916	1383.8980282592775	6491.548012084961	24268.08336425781
44000	9.93369648694992	1434.655848236084	7359.042799072266	28300.37628417969
44100	9.730889530181885	1443.129924926758	7378.845190429687	26298.131494140624
44200	11.272903347015381	1318.9107833862304	7239.467326049805	23697.264272460936
44300	10.876149306297302	1434.1018464660644	9435.788309326172	33714.52844970703
44400	11.684019966125488	1351.5642625427247	8026.0646618652345	26479.631435546875
44500	10.080778555870056	1188.7176196289063	4536.3728515625	19835.80623046875
44600	10.314563319683074	1166.9020230865478	5473.744828186035	22631.66030029297
44700	9.420806555747985	1474.8027709960938	8057.132066345215	26935.91926269531
44800	9.349794464111328	1156.4015348815917	6300.294923095703	23304.752976074218
44900	9.506342206001282	1350.048896484375	8087.819215698242	24520.333764648436
45000	9.098428211212159	1116.369557800293	5766.0024179077145	22653.197756347658
45100	9.316572885513306	1304.3417459869386	7400.269234008789	24283.308466796876
45200	9.685146412849427	1142.673388748169	6167.575616149902	29527.787331542968
45300	10.611567075252532	1381.2500303649902	8106.003975830078	25966.89856689453
45400	8.734653894901276	1279.7816110229492	7764.479292907715	22175.113986816406
45500	10.473774344921113	1240.0084950256348	8140.295608520508	22224.881953125
45600	10.408829312324524	1146.9338871002196	6987.665629882813	24120.176877441405
45700	10.813238759040832	1187.7445126342773	7983.280212402344	22955.752045898436
45800	9.615572080612182	1242.893588256836	7983.456887207031	26571.117541503907
45900	11.139658424854279	1145.0130804443359	8442.811097717286	27510.878676757813
46000	10.55338160276413	1074.3483067321777	5413.395830688477	19450.240581054688
46100	10.851887958049774	968.6731581115723	5295.947656555176	21098.37143798828
46200	9.441775207519532	1159.9684310913085	7548.0780859375	25764.490966796875
46300	10.814130752086639	1142.5699375915528	7397.542332763672	22263.26020263672
46400	10.68161378622055	1092.2312060546874	7520.3985873413085	22078.64277832031
46500	10.30171870470047	1072.8980610656738	5809.007329406738	24322.868413085936
46600	9.925828063488007	1151.3213926696778	7058.990221557618	22841.54768798828
46700	9.97668245792389	1014.55667678833	5498.806925964355	23860.17188598633
46800	10.454697687625885	1267.7217141723634	8604.016715393067	25838.652094726564
46900	10.25114417552948	1173.854771499634	8279.151307373048	25370.40410888672
47000	9.932963615655899	1010.2387776947021	7476.1721585083005	20497.54215332031
47100	9.601747553348542	1196.8093330383301	7204.106690673828	24679.52201171875
47200	10.585708656311034	1019.9256058502198	8006.631480712891	21453.0821875
47300	10.410754482746125	1080.2131672668456	8317.048395385742	26397.054262695314
47400	11.230579342842102	1092.7679809570313	7520.7423333740235	24720.533129882813
47500	11.031527962684631	948.630246963501	4818.865484008789	18256.323212890624
47600	10.41225385904312	924.3737464141846	5798.2162103271485	20903.26939453125
47700	9.526050138473511	976.2475039672852	7753.084329223633	22709.81522216797
47800	10.906365523338318	1005.4778440856934	7336.089136047363	22920.090166015623
47900	9.595693538188934	1086.755500640869	7923.982790527344	22376.200775146484
48000	9.288136334419251	877.2810955047607	6228.687439270019	18926.359440917968
48100	8.41769374370575	1170.5017805480957	7386.848968505859	22561.01697631836
48200	9.594025118350983	888.8691937255859	5762.677022094726	23596.954711914062
48300	9.387799079418182	1147.8407415008544	8426.850299377442	27290.02883300781
48400	11.020570833683013	937.7691882324219	7346.622223815918	22191.63554199219
48500	10.72542549610138	1015.7351863098145	6198.309673767089	21542.659326171874
48600	9.416054453849792	1037.9566442871094	7769.48482208252	23813.271384277345
48700	9.31048329591751	954.5186017608643	7498.195967407227	22879.427788085937
48800	10.774993011951446	909.5074252319336	8650.482006530761	23885.25914550781
48900	10.637094333171845	895.3380475616455	8645.620788879394	26197.550378417967
49000	10.040306856632233	871.190939025879	5932.046441345215	19631.152790527343
49100	9.687608580589295	803.8284958648682	5672.99817199707	16707.65025390625
49200	9.020344791412354	865.770831451416	6541.931488647461	21476.905383300782
49300	9.725866634845733	974.9706596374511	6329.303182983398	22067.061520996092
49400	10.441005246639252	1009.1155589294434	6493.026939697265	21201.201188964842
49500	9.847337412834168	825.563772354126	5912.488241271973	22647.646860351564
49600	9.688330793380738	916.1267350769043	6101.054579772949	21032.71065185547
49700	9.265346343517303	773.5985642242432	6450.564987182617	21811.608376464843
49800	10.598182065486908	1004.2120913696289	8836.396786499023	28493.713745117188
49900	11.7599289560318	898.3052312469482	7388.092111816406	20542.57604248047
50000	11.275542185306549	792.373228302002	6648.29031616211	19663.310838623045
50100	9.344666318893433	858.2588665771484	8706.251417541504	20487.88220703125
50200	10.265589091777802	843.5974117279053	6342.733502807617	19918.02331298828
50300	9.985411748886108	783.6009448242188	7371.870354919433	21522.610251464845
50400	11.309703283309936	829.6487831115722	8003.050396423339	21363.10075439453
50500	9.434375379085541	847.3157263183593	5805.624046630859	18194.807266845703
50600	11.043102807998658	649.6376961898803	4640.227413330078	14053.919760742188
50700	9.174106676578521	781.6548138427735	6866.398659057617	22389.824821777343
50800	11.185632600784302	839.3860090637207	5798.6122183227535	19529.78583984375
50900	10.232994391918183	841.7988410949707	7262.164196166992	22359.868919677734
51000	9.821632363796233	745.4114321136475	6503.772266845703	18943.575122070313
51100	9.253417482376099	825.8372863769531	5707.983487243652	19602.145236816406
51200	9.149644174575805	788.5684122467042	6618.635083007813	18334.881083984375
51300	9.823400638103486	897.5127125549317	8130.573067016601	25577.768502197265
51400	10.288916158676148	807.6807347106934	6580.3233676147465	21795.37240722656
51500	10.926002979278564	725.1638489532471	6311.932373657227	18429.851767578126
51600	8.73447585105896	789.8591511535644	8170.914610595703	19847.410417480467
51700	9.770187549591064	731.4899976348877	6266.700643615723	19976.90297607422
51800	10.669411053657532	755.3761187744141	9339.25691986084	21811.959052734375
51900	10.566018078327179	734.0588858795167	9059.455633544922	22868.377687988283
52000	10.027455172538758	709.142313079834	5403.546774902344	19594.90676269531
52100	10.777233831882477	618.7800068664551	4450.233341674804	13645.307839355468
52200	9.01706370830536	686.6014456939697	6332.790145263672	19849.264125976562
52300	9.135799858570099	763.2460912322998	5493.5039105224605	19202.410610351562
52400	10.209718251228333	801.5798979187011	6482.148806152344	16672.48642578125
52500	9.002230064868927	674.489489364624	6745.774015808105	18769.794187011717
52600	8.795762388706207	786.9457604980469	7247.625160522461	18467.563046875
52700	9.457911081314087	722.7289315032959	6052.8763778686525	16143.234208984375
52800	9.479600989818573	734.4503123474121	8191.25708984375	22674.425478515626
52900	11.2046027135849	714.000969467163	6830.582100219726	18236.706600341797
53000	9.20982087135315	643.3660372924804	5936.092183227539	17315.4688671875
53100	8.960435509681702	816.6730328369141	8767.78011566162	19451.30565185547
53200	9.80381119966507	599.7303759765625	6037.959354248047	18525.931540527345
53300	9.693157758712768	623.7318467712403	9596.690228576661	20564.660505371095
53400	9.607626698017121	648.0959259033203	6979.94096862793	19920.041279296875
53500	9.90598410844803	671.3512278747559	5118.375483398438	18471.183986816406
53600	10.680668470859528	598.4381900405883	4645.1535681152345	14133.086082763672
53700	9.403506422042847	602.1275814819336	6040.481104125976	18153.19935546875
53800	9.54639476776123	719.0720845031739	6329.002947387696	20395.968330078125
53900	10.633058304786681	630.1822752380372	6339.83828125	17736.504660644532
54000	8.033147439956664	613.2301930236816	6570.229230651856	18207.62458984375
54100	9.716462602615357	708.8215010070801	6259.228523864746	17025.127099609374
54200	8.65108757019043	690.9843432617188	5899.801077270507	14308.283692626954
54300	9.340497527122498	685.588790512085	7683.674891967774	22235.979729003906
54400	10.550910556316376	667.6216407012939	6431.2739300537105	18158.972766113282
54500	9.080154492855073	608.3559415435791	6320.778716430664	15550.235578613281
54600	9.719913070201875	645.1362264251709	7740.402645568847	18715.22933227539
54700	10.326070034503937	557.6348152160645	5760.861681213379	16569.84032470703
54800	10.04094307899475	660.4135376739501	9629.917319030761	19965.76516113281
54900	11.04606300830841	605.4760277557373	6184.970671386719	19027.729177246092
55000	10.603640763759612	618.7362162780762	6505.521577758789	17486.677352294922
55100	10.901529705524444	583.1493076324463	4223.088501586914	13075.490340576172
55200	8.795688974857331	563.6460271453857	5433.464566040039	15961.514204101562
55300	9.751184723377229	631.8563964080811	6880.285816040039	18081.50376953125
55400	10.41892865896225	564.434573059082	6659.159563903809	15295.566433105469
55500	8.719240987300873	636.9550580596924	6989.996437683106	17716.83563598633
55600	8.930332741737367	676.904158706665	6716.177735290527	16744.89747314453
55700	9.336072635650634	670.3328035736084	5992.178918457032	15186.37583984375
55800	9.468342850208282	744.2900540161132	8011.908859558105	18828.124165039062
55900	10.97507610321045	653.4446025085449	6309.440919799805	16345.716188964843
56000	8.609491913318633	644.6900448989868	6195.129530334472	15904.128071289062
56100	9.496738841533661	586.9901248168945	7904.388939819336	16269.193657226562
56200	10.060323071479797	556.8468566131592	6530.034772338867	16464.85401977539
56300	9.520156645774842	602.2350674438477	8742.098534545898	18491.03289794922
56400	9.247276647090912	580.5242752075195	6040.564996337891	16395.04868408203
56500	10.962584457397462	614.7549356079102	7069.772763671875	17387.76765625
56600	10.050618329048156	581.1061381912232	4014.7234954833984	11658.770487060547
56700	9.71441033601761	542.4283335113525	5983.880549926758	15875.889953613281
56800	9.45583695411682	625.7160074615479	6209.587229919433	16646.595756835937
56900	10.09463814020157	517.0996932220459	6479.766443481445	14464.136723632813
57000	8.447785995006562	578.2337844085694	6915.874524841309	15896.865275878907
57100	9.681735007762908	639.8985750579834	5504.585858459473	14501.132890625
57200	8.574173541069031	588.287621307373	6369.651614379883	14888.184577636719
57300	9.541566107273102	727.7819565963745	6993.391580810547	16826.55293457031
57400	10.768658180236816	702.3780247497558	6573.191763000488	15461.015327148438
57500	8.76035829782486	607.3802735900879	6896.461405334473	14663.101276855468
57600	10.302200226783752	717.1836730957032	8144.863943481445	14319.135349121094
57700	9.846716516017914	538.2776445770264	6203.202393798828	15536.525913085938
57800	10.953273358345031	626.5093566131592	7867.383556213379	14482.282163085938
57900	10.084681808948517	595.5666368865967	8428.865920410157	18033.923525390626
58000	10.29092348575592	641.274330291748	7162.042219238281	17524.782824707032
58100	10.164409503936767	566.605104675293	4326.93632232666	13250.087705078126
58200	9.99747038602829	562.6834878540039	4981.226013183594	12437.6783203125
58300	8.781679100990296	603.8579554748535	6827.458575134277	17907.208414306642
58400	9.431081223487855	578.4726944732666	5293.994317932129	14960.163287353516
58500	9.923933482170105	608.9477542877197	7207.574804077149	15971.06844116211
58600	9.172771048545837	652.7475872802735	5353.922399597168	13481.686755371094
58700	9.35024201631546	644.4576955413818	6547.155321044922	14406.70810546875
58800	9.81631278514862	640.7408074188232	6281.982107849121	15762.644730224609
58900	9.956573799848556	698.8871695709229	6981.364038085938	15468.81300048828
59000	7.708410675525665	621.825507774353	6977.374382629395	15902.50896118164
59100	10.854213728904725	604.6574520111084	8000.592102203369	14769.021794433595
59200	9.855649652481079	592.2019989013672	5954.524001159668	15200.051955566407
59300	10.041488406658173	553.8874234771729	6322.601605529785	14431.314001464843
59400	10.784081046581269	588.653907623291	7634.172357788086	16889.06392211914
59500	10.692629675865174	588.433196105957	8345.803170166015	14831.798471679687
59600	10.059185824394227	564.8942823791504	4398.858899536132	12153.630345458985
59700	10.226124322414398	519.5621197509765	4750.729054870605	12674.98405029297
59800	8.586748056411743	567.3315342712402	6767.815294799805	15934.387463378906
59900	10.076688992977143	629.3578576660157	5952.2050500488285	13465.247176513672


==> figures/data/celeba_colorization_1_mindiagstd_aleatoric_aew_max_cond_analysis_max_condition_number.dat <==
step	0.0001	0.0003	0.0010	0.0030	0.0100	0.0300	0.1000
100	2309536.235	2309950.919375	2308710.259375	2311637.501875	2323307.984375	2267714.610625	1713192.79
200	1519336.678125	1519441.318125	1519410.885625	1519330.296875	1517939.365625	1501848.49375	1339971.986875
300	1890069.49875	1890277.06875	1889954.13	1890176.87	1886025.74875	1865893.02375	1649551.94375
400	2300114.8625	2299846.23625	2300151.1575	2300637.45875	2296608.64875	2263079.73125	1964385.52375
500	2790560.1	2793341.5975	2792110.35375	2791027.225	2778323.02875	2739957.3375	2325037.2525
600	3395313.015	3390953.0175	3391775.23	3392292.75	3396921.28	3327682.265	2749219.0725
700	4061955.2125	4070569.535	4055063.6875	4061411.29	4052783.18	3960313.395	3195065.1925
800	4800205.6375	4817590.4725	4780517.01	4788173.645	4765544.235	4666157.6975	3649503.4875
900	5644222.26	5653491.26	5642479.325	5639618.24	5612038.475	5430268.32	4135360.54
1000	6612349.435	6611043.5	6629622.225	6667078.235	6571449.425	6334777.32	4675472.34
1100	8183837.84	8155175.365	8174045.75	8138791.16	8096659.84	7724166.9	5362796.31
1200	9843366.16	9807632.47	9854372.475	9824428.34	9736759.7	9157872.32	6003110.08
1300	11879212.82	11804863.91	11816691.12	11911132.53	11673687.34	11005727.74	6724465.005
1400	14246859.45	14296415.92	14116354.79	14236319.99	13957920.98	12658574.26	7325065.03
1500	17183977.13	17195897.26	17326757.73	17290016.56	17095820.84	15388768.69	8032470.62
1600	21052349.48	20826597.54	21138761.25	21058738.58	20580809.95	18217949.94	8815701.815
1700	26349615.36	26012355.86	26195497.74	26107547.02	25906824.7	21663899.3	9437549.55
1800	31758256.38	31110703.0	31168106.84	31423096.8	30948599.36	25522977.18	10271957.06
1900	36673436.56	36809841.14	36665253.82	36651070.56	36173233.0	28736042.52	11014452.99
2000	46106834.52	46584923.68	46308674.3	46633451.74	44730852.04	34397514.02	11848107.9
2100	54618251.16	55267697.52	55187992.92	56393183.72	53872837.32	40388992.54	12530358.16
2200	68946632.96	69750201.16	69612410.24	70186483.04	65714454.4	46172946.1	13366624.52
2300	81506649.68	80733167.92	81636782.64	81462587.76	75960217.6	51588354.52	14083346.46
2400	94198551.24	93098853.76	93958237.72	92436148.88	89114905.44	57258156.24	14644807.79
2500	106378755.68	105726045.6	106964008.2	105432657.68	99115129.68	62023267.68	15278918.32
2600	139012587.84	138020020.96	144095397.28	140028717.04	125231220.4	72482691.8	16036271.34
2700	172493345.04	174984926.24	170346767.28	171566260.88	155272823.6	83122904.72	16664420.64
2800	191165992.08	191549360.64	194340128.64	191297689.12	163839265.2	87298314.44	17082593.6
2900	225868721.84	231232661.44	228806695.28	228759787.12	198841428.16	98334326.96	17589220.65
3000	233809416.32	236297992.64	229855420.48	230749978.16	203991753.12	100079095.04	18035486.29
3100	309547416.48	318959224.96	308555667.04	316354189.44	264002638.56	111631909.28	18557841.26
3200	399676401.76	384427200.16	388796193.76	373905899.04	301546170.72	120316194.16	18989680.6
3300	413663672.48	422498985.12	410822893.28	404460478.24	334407567.2	125565394.48	19401751.44
3400	564881327.2	588124168.16	573067316.16	554088128.8	438972973.44	139722034.88	19752682.26
3500	685909717.44	678027518.08	680925052.16	661172053.12	480662672.32	145933430.48	20032719.74
3600	796507522.24	815579212.48	794716384.32	784819007.04	580462957.44	163464649.28	20473485.58
3700	946302396.8	977284919.36	941138067.2	919274564.16	637726461.12	176959067.68	20612567.02
3800	1043841872.96	1062792712.32	1010470175.68	978986939.2	688417337.92	182746898.88	20859796.8
3900	1131348637.44	1102912950.4	1134769553.92	1076274201.92	707580059.2	184219458.08	21024647.32
4000	1296041111.04	1272625704.32	1325801171.84	1241288886.4	808419173.76	192943676.16	21295017.8
4100	1476539787.52	1501884282.24	1438297324.8	1391360776.32	901202369.92	205474012.0	21548671.76
4200	1915803573.76	1881874456.32	1805515135.36	1718613464.96	1086525911.04	221735338.08	21732657.18
4300	2049181365.12	2283661422.08	2008063171.84	1949562284.8	1126463833.6	220744409.92	21897275.16
4400	2074038694.4	2021914017.92	2009302675.2	1956174965.12	1194734278.4	228203015.2	22079337.72
4500	2090960840.96	2104676983.68	2064955086.08	1986364004.48	1230898588.8	233639988.0	22219175.44
4600	2068924193.28	2063859616.0	2002221751.68	1979993301.76	1269430444.16	244675135.36	22431159.84
4700	2630045413.12	2548416567.68	2462155454.08	2372324474.24	1399590910.08	255077539.36	22507886.44
4800	2122126836.48	2061264126.08	2095404136.96	2090502661.12	1397125376.0	256492926.4	22613607.78
4900	2516962803.2	2636766798.72	2427052670.72	2390243081.6	1419247987.2	261801586.56	22676005.8
5000	2505881276.16	2550091591.04	2498033539.2	2324315612.16	1429733203.2	260777329.12	22654433.94
5100	2662602602.24	2709991164.8	2659647533.44	2460566779.52	1500761294.72	271849565.6	23021714.88
5200	2300635683.2	2340992517.12	2255904385.28	2114498225.28	1399671733.76	273843622.88	22984293.2
5300	2445948416.0	2515040238.08	2468910572.16	2252012338.56	1431944353.92	280614380.0	23027423.88
5400	2223254429.44	2192432967.04	2064054282.88	2061742778.88	1297011302.4	279488381.28	23066853.18
5500	2728920695.04	2769673288.96	2782218543.36	2542881900.16	1418795320.32	279792726.24	23245352.22
5600	3456718007.04	3579436710.4	3486949765.76	2932237372.8	1527139696.64	284927313.12	23469969.66
5700	2989182885.12	2909247847.36	2762228381.44	2608838014.08	1524204545.92	295577281.44	23591735.34
5800	3335561498.88	3457312995.2	3491220987.52	2848756433.28	1584705977.6	293883424.64	23385100.24
5900	3171103999.36	3188899141.76	3183544830.08	2878384416.64	1575867940.48	297768201.92	23681299.96
6000	3317529746.24	3221579583.04	3252188921.92	3023338223.36	1560555566.72	297745249.6	23610660.66
6100	3103358897.28	2877140138.56	3034588260.8	2786495094.4	1559233069.44	303726622.4	23754086.2
6200	3030846831.68	3141598921.92	3190925638.72	2895341479.36	1532674915.84	306750618.24	23759836.2
6300	3125308777.6	3014759100.48	3036915232.0	2857611224.32	1552439372.16	307153858.56	23882717.26
6400	3537560561.92	3481222808.32	3327148907.52	3123119623.68	1618496400.0	308674379.2	23960860.12
6500	3258903839.36	3332926724.48	2909438081.28	3055639496.32	1620674184.96	306954056.32	23864265.68
6600	3477284179.2	3444516681.28	3391778381.76	3152812880.8	1644151213.12	312863633.92	24197138.3
6700	3268006514.56	3217069088.64	3138814671.04	2871772606.08	1612460626.56	313259270.08	24177334.1
6800	3366399558.4	3209156538.24	3324572273.28	3045058905.6	1632044258.56	315041480.32	24169578.66
6900	3122106757.76	3110392823.04	3078712479.68	2863007573.12	1595378542.72	314275082.88	24121760.22
7000	3667387334.72	3571636538.24	3562127716.16	3323301546.24	1687599664.64	314915676.16	24253541.48
7100	4384165975.04	4524707649.28	4469286319.36	3686009003.84	1776142375.04	314807700.16	24188451.86
7200	3992622828.8	4150979984.32	4013410431.36	3417086065.6	1768235746.88	320824503.36	24464722.32
7300	4363639032.96	4639401226.88	4622717758.72	3826017743.36	1820422450.56	321483779.2	24184058.1
7400	4088207392.0	4088720796.48	4089151942.4	3539365066.88	1793612276.48	322487717.12	24364163.22
7500	4747638021.76	4998296380.48	5082343422.56	4217433896.64	1868740825.92	323867814.08	24235532.78
7600	3047398770.88	3151157998.08	3267294444.8	2709675809.28	1705853431.04	327687616.0	24369907.5
7700	3670100509.44	3726399971.84	3599434484.48	3331718460.16	1727507639.04	329199874.24	24335144.86
7800	4294266469.44	4312897698.24	4195899462.72	3800368205.44	1789632809.6	330106151.04	24321102.64
7900	4440925839.36	4281507503.36	4242429815.68	3939476483.2	1857734871.04	331690770.24	24409793.8
8000	4037738830.4	4368143291.2	4443839226.24	3711645931.84	1839083630.4	329094754.88	24250607.64
8100	4890876326.24	4991584814.24	4886190417.28	4025822869.76	1887982278.72	331777489.28	24381824.04
8200	4327477154.56	4099034453.76	3996094745.6	3591431521.28	1834748270.08	332726085.12	24339974.08
8300	3944574882.56	3956866570.88	3981472937.92	3491142250.56	1766461658.88	332740424.32	24329207.78
8400	4427518024.96	4226376862.08	4374916796.16	3795153831.68	1818987096.96	332100531.52	24179247.18
8500	4449922137.6	4466006147.2	4472464117.76	4014357579.52	1942761925.12	333685335.68	24362279.0
8600	6029239968.64	5859911754.24	5632584704.0	4784449145.28	1969456025.6	332929436.8	24361957.84
8700	5112993540.16	5302786044.8	5157738735.36	4645362718.08	2001260323.84	337039234.56	24426444.54
8800	5522945372.16	5977307116.8	5920458818.24	4747389541.12	1969673665.28	337187981.76	24285280.88
8900	5386523302.08	5892585657.6	5551357227.84	4349245386.88	1964224365.44	337128181.76	24329470.0
9000	6744048948.8	6741094645.76	6674912648.64	5590524037.44	2074014403.2	337959015.68	24271822.88
9100	3970766964.16	4031288034.88	3729600430.72	3269105016.0	1819100296.96	339789090.88	24310650.0
9200	4544018791.68	4809529087.36	4300344849.28	3867530287.68	1891994712.96	339356976.64	24304604.96
9300	5915083502.08	5612379790.72	5390550007.36	4601225610.24	1889524227.84	341043097.6	24285661.1
9400	5306713011.2	5792394183.68	5769118869.76	4593815160.32	2019547474.56	343338904.0	24393851.06
9500	5496251213.76	5478926051.2	5890457585.92	4676670662.08	1986868571.52	340499329.28	24315273.34
9600	6425533224.32	6075305515.52	6838635901.28	5198599060.16	2032420784.96	341815032.64	24328861.84
9700	5310904326.4	4904567185.92	4988949136.0	4659784972.16	1999473732.48	342711476.48	24329046.94
9800	4115564691.2	4168413551.36	3984934245.12	3636261018.88	1881493563.52	341294922.24	24417227.26
9900	5869530764.32	5406011816.16	5595633538.56	4697411792.32	2026024563.52	342415595.2	24310421.12
10000	4831125173.76	4976654408.0	5065848424.32	4480816102.4	1921019948.8	345781324.16	24396625.04
10100	6612330775.68	6560249653.12	6489720700.16	5495435480.96	2089522081.92	343554111.36	24372066.14
10200	6467198195.68	6292396181.12	7038005633.12	5500824192.32	2109008240.32	345643888.96	24445553.7
10300	5828058379.52	5950319832.96	6024170158.72	5028613178.24	2134164982.4	346902414.4	24382459.54
10400	6744987612.16	6563796583.68	6890833104.96	5334969637.76	2121711788.16	346311320.0	24381092.2
10500	8170181076.8	8478278787.84	8154825437.76	6520751221.12	2262545277.44	347331335.68	24176149.3
10600	4026592102.72	4073568648.64	4319541069.76	3541999679.04	1969355143.68	349268605.76	24232257.96
10700	4857474272.0	4588463323.52	5185226971.84	4273063242.24	2000604846.72	349322370.56	24169449.16
10800	6251343457.92	5653586184.96	5701096158.08	4869040783.36	2061222467.2	347074392.96	24125852.96
10900	6698597848.32	5955231840.64	6600379938.56	4880944053.76	2136097831.04	351093321.92	24257815.92
11000	6490682969.6	6185895746.56	5607065635.84	5030218940.16	2172172650.88	350503440.96	24116408.2
11100	6424152093.76	5907677621.12	6124031456.0	5020592450.24	2108617051.52	348884076.16	24145799.96
11200	5757915846.4	5685026100.48	5396271594.88	4708519265.28	2144595434.24	348698291.84	24028169.54
11300	4569990265.92	4500769645.76	4365510333.12	3977240292.48	2020494245.76	346627623.04	24099901.66
11400	6120057217.92	6164141482.88	6172071357.44	5045602895.36	2232538183.04	347935961.92	23955190.56
11500	5049683407.36	6151016380.8	4722745878.4	5085526107.52	2135399778.56	347949881.92	23962031.5
11600	5647432397.44	6137387419.52	5391414702.08	5403570245.76	2161430892.8	344767122.56	24029695.64
11700	6587316656.8	6748319275.84	6490827403.2	5829442162.56	2220801151.68	348696794.56	24075367.56
11800	6352426299.52	6326814837.12	6194098471.04	5445880483.84	2206123503.36	349451289.28	23904009.6
11900	7000558158.08	7632420416.0	6798922248.96	5658862412.16	2229886245.12	348817850.24	23843833.24
12000	9140584106.88	9329206080.96	8668515717.12	6694574513.28	2291809889.28	347801408.64	23626329.82
12100	6793252062.08	5549328782.08	5727703912.96	4228335699.52	2066448740.48	348821313.92	23573223.0
12200	6988682187.2	6215173089.92	6904078669.44	4979339965.44	2091511743.36	350193773.12	23542234.9
12300	7645034168.96	7507027434.24	7110920726.72	5882178019.84	2113991913.6	347647099.52	23430347.16
12400	7066185751.04	6878304053.12	7210567475.84	5488209265.92	2180523316.48	352143806.08	23503716.84
12500	6657038196.8	7509611578.88	6908767051.84	5436393679.04	2227670684.16	351467732.16	23258402.52
12600	7281964775.36	7849371460.8	7093233570.24	5723086394.56	2223820401.28	349091591.68	23206196.28
12700	7933300382.4	8487721680.64	7646065832.64	6110429280.0	2245472734.72	351966231.68	23252168.08
12800	5244551122.56	5569499694.72	5173669559.04	4446646938.88	2077145626.24	348029357.76	23109056.1
12900	7046610671.36	7306597231.36	6637368705.92	5407942218.24	2268667944.96	350099157.12	23006172.62
13000	6620738353.92	7034754927.36	4955936984.32	5602212207.36	2270485255.04	351271479.68	23021924.0
13100	6625612314.88	6812725381.76	6034823500.8	5694890574.72	2228127509.12	349409182.4	22926689.78
13200	7328405728.0	8037897721.6	7372251935.36	6546199295.68	2294210583.68	350332312.64	23040960.82
13300	8004386640.0	8680554337.28	8076217714.56	6304739783.04	2348312532.48	353600597.76	22828169.64
13400	7159982011.52	8007158826.88	7297470814.72	6258435809.92	2317659205.76	351886004.48	22768537.32
13500	9127265607.36	10762841315.84	9101953541.76	7197875160.32	2343982736.64	350054912.0	22565823.72
13600	7316290632.96	7560917838.08	6774181080.0	5579304663.68	2180447895.04	350375594.24	22431759.68
13700	9167483333.44	9093086902.08	8101055559.04	6086950059.52	2216114867.2	350799669.76	22331869.26
13800	8699775683.84	8473370052.48	7978598184.0	6621950478.08	2184294917.76	346735831.36	22182476.78
13900	6632317518.72	7143519123.84	6198798908.16	5657224660.48	2185623090.56	351990066.24	22276531.14
14000	7700570515.84	8594526186.24	8173181509.76	6106146158.72	2318501278.72	351546268.16	21988782.5
14100	7863200973.12	7483820252.8	7199577585.6	6253960128.0	2232536663.68	349720724.96	22015940.58
14200	8509700994.24	9937068363.52	9466360652.8	6532110425.92	2270688762.24	351857676.16	22017480.36
14300	6187475422.08	6275833452.16	5607860018.56	5142866530.56	2130186885.12	348435042.56	21949486.64
14400	7857573744.0	7949549212.48	7079963404.8	5958254924.8	2332793002.24	350404371.52	21717162.02
14500	8390215557.76	5276951452.8	6398611339.52	4168499002.24	2215773296.0	350974081.28	21723845.38
14600	7755170506.24	5484653611.2	6601172536.64	4138600265.6	2246928572.16	349899358.4	21624672.4
14700	8049833010.24	6089779487.36	8336936862.08	5449036480.32	2313045215.36	348508130.24	21700837.78
14800	6649158931.2	7103440602.88	7343888560.0	5681615996.16	2392335607.36	351743556.48	21384271.36
14900	8721835352.32	8756903180.8	8372158127.36	6280632276.48	2358878229.76	350203672.96	21214120.24
15000	10132451452.8	10301346012.8	9207162208.96	6424264302.08	2302264435.2	347072358.56	21138396.8
15100	8325997452.16	7641830592.32	6611125328.32	6810044331.52	2222183920.96	348499160.0	20816613.12
15200	11262481381.76	9458093661.44	8387028497.92	7523811324.16	2243377166.08	349913204.8	20754327.22
15300	8168602659.2	8352693748.48	8108916533.76	6247469918.08	2267707022.72	345041005.76	20689036.06
15400	6698481269.12	7072911646.08	7356771857.28	6262918421.12	2248947757.44	350743995.52	20653041.0
15500	8959883909.76	9838142454.4	10151039454.08	6776471239.04	2367822227.2	351627862.08	20493691.14
15600	7996681741.44	7947783646.08	7810464737.28	6945786527.36	2346816268.8	347085214.4	20263325.06
15700	6913946216.32	7089277324.48	7912041992.64	6007824254.4	2369108394.24	351323438.4	20226046.4
15800	6666026632.32	6617579300.48	6438690507.52	5441546515.2	2245133644.16	346527500.8	20166106.22
15900	7728856624.64	7653502702.72	7065608261.76	6089515235.84	2355235626.24	348692198.08	20026148.28
16000	8456984382.08	7968651331.84	7222825660.8	6876656030.4	2440872531.2	349727727.36	19971952.94
16100	7786607840.0	8194375299.2	7421603891.2	6462758264.96	2379458709.12	347200836.8	19819708.2
16200	8619123155.2	8645001097.92	8809143922.56	7126649778.24	2438791841.92	348446024.64	19647227.9
16300	8053395645.76	8053308219.52	7353586044.8	6470389496.32	2444087582.08	351064676.8	19604168.62
16400	9121099296.0	10006068812.8	9222944188.16	7599774096.64	2470786667.52	348305262.4	19359759.64
16500	9767604586.24	9298113191.04	8865719639.68	6925754325.76	2360911272.32	345246786.24	19334584.06
16600	7798368321.28	9999128156.8	8031693233.92	7619232543.36	2350446354.56	345505299.2	19037002.26
16700	6765396245.12	9907895559.68	8395323676.16	7173349215.36	2410825677.44	346859480.0	18906571.44
16800	9873038888.96	11283904411.52	9301581751.68	7520598729.6	2312574708.48	341406145.6	18639942.8
16900	7073234669.44	7349858806.4	6992496578.56	6024573106.56	2298170819.2	344708819.84	18678764.54
17000	9148376536.32	9784037841.28	9588550151.68	6706333952.64	2473371182.08	348389619.84	18509137.26
17100	10267581723.52	9994822881.28	10039711855.36	7766657719.04	2472953304.96	343696871.04	18293746.88
17200	7458054778.24	8099472709.44	8490008210.24	6454033193.28	2392309503.68	344380509.44	18325494.44
17300	6998159804.16	7919630381.44	7690679905.6	6275339499.52	2253739679.36	338090570.56	18342100.24
17400	7604345620.48	8065700009.6	7763900126.08	5823166682.24	2324624736.0	339952506.88	18193222.06
17500	9270600324.48	10200118709.12	9330304197.12	7369413491.84	2508154067.2	341707036.16	18153851.74
17600	8067234051.2	8061226172.8	7618332414.08	6251436792.32	2419006026.24	342450670.4	17847027.76
17700	11930139061.76	12224829929.28	11599899780.48	8307092973.44	2503351918.72	342155790.56	17838742.46
17800	8182308278.4	8819264201.6	8519635417.28	6843520673.6	2386103974.72	342689998.4	17751887.61
17900	11064517722.24	11925997848.96	11036537011.84	7832547393.28	2447635271.68	341744343.36	17428741.72
18000	10554139252.48	10449197753.28	9711636938.88	7551214675.84	2373762561.28	338602661.44	17502022.32
18100	11290399600.0	11708132417.28	10324353843.84	8214968568.32	2541597496.32	341976589.12	17144389.88
18200	12024734843.52	12935709981.44	11835303588.48	8395288283.52	2524765798.4	342845721.28	17098309.99
18300	10718026255.04	10624856268.48	9642616305.92	7510216108.8	2273883118.08	332544217.92	16896671.03
18400	7645008771.2	9041088595.2	7838610235.52	5948148918.4	2306162764.16	337416350.4	16801795.81
18500	13560552486.4	13207343530.24	12553121574.4	8077880133.76	2444571961.6	339450906.24	16728337.89
18600	9617904255.36	9622222194.56	9780562567.68	8174441860.48	2542414110.08	337943438.08	16532209.2
18700	7363329604.16	8541266666.56	8064067068.8	6350867264.0	2408245728.64	337219122.4	16573683.54
18800	7260721278.72	8362393013.44	7557314616.96	6120118565.44	2294455398.4	331631719.36	16442424.74
18900	7677921279.36	8118440301.44	7723092398.08	6485765066.88	2387329765.12	331265342.72	16296877.1
19000	11265018070.4	10767397332.48	9601447187.2	7926079153.92	2418357557.12	333363740.48	16389899.82
19100	10048024535.68	9666506837.76	8628832115.84	6749001751.68	2358745504.0	333137123.2	16243316.43
19200	11814149487.68	11897587554.56	11194136702.72	7894049425.28	2457839338.24	330508048.64	16180854.84
19300	8818407901.12	8021729856.64	8167587857.28	6361869455.36	2326713964.48	331884859.2	16119014.73
19400	13907382933.76	15076166545.92	13009394933.12	8725085109.76	2504147863.04	331988922.24	15887112.73
19500	11202666732.8	11150264110.72	9405473224.32	7233901416.32	2390618048.64	329435847.36	15962641.43
19600	13781218310.4	13701467782.4	12635007758.08	9297429932.8	2537215118.72	330943093.12	15879063.47
19700	12711977695.36	12343973066.88	11409286151.04	8352934213.76	2486562524.16	333032888.0	15894678.13
19800	10839562512.64	12118178969.28	9139074004.48	8019576288.0	2392772630.4	324338863.52	15795712.99
19900	8890579764.48	9699977082.88	7676983905.92	6708101205.12	2357904943.36	327022256.32	15725560.37
20000	13942418225.92	12492152799.36	11717128108.8	8700885663.36	2520439695.36	330583123.52	15737359.91
20100	11863850322.56	11692287265.28	10211334256.64	8530688763.52	2545088848.0	326792022.88	15585680.23
20200	9122784947.84	9230310228.16	8702881940.16	7022051792.32	2422492663.04	325038685.28	15552051.19
20300	8704116593.92	9413622144.0	8814347577.6	6367030705.92	2356879292.8	325052554.88	15544580.27
20400	8192369161.6	8641541872.0	7636752904.96	6231206970.24	2392259735.68	319358505.28	15457838.55
20500	10817514993.92	11041661551.36	10401914609.28	8176564957.44	2555823196.16	324061613.6	15530767.09
20600	9786370128.64	9455639527.68	9066084460.8	7593796494.72	2510585324.16	324537977.6	15497631.56
20700	12306509987.2	12515370468.48	11263748209.92	8260933215.36	2489721953.28	322738785.6	15523394.17
20800	9514028473.28	9735741649.28	8460470767.36	6937431799.68	2420139164.8	321551604.96	15480287.38
20900	11881563267.2	12454431761.92	10891659782.4	8346271372.8	2537383319.04	320229312.0	15275136.02
21000	13357674480.0	14004622706.56	10370374508.8	8036553253.12	2477414616.96	320031496.96	15369969.96
21100	14930218538.24	14574877300.48	13408358806.4	9844979592.32	2636131934.08	317696820.48	15508272.24
21200	16157508793.6	17145524275.2	14255093164.8	9171344576.0	2545960101.12	320806184.8	15531704.27
21300	11371779752.32	11314567957.12	9827720313.28	8062547658.24	2459525444.48	315568627.36	15444489.43
21400	9919519831.68	9946338642.56	9519948096.0	7808120563.84	2464672874.24	315441127.52	15452610.72
21500	15068435668.48	13347629557.12	12827548018.56	9046470980.48	2535726933.76	317840090.56	15469860.76
21600	12910359090.24	14091916870.4	11867249821.44	8599448376.96	2599072632.96	316311856.96	15383039.15
21700	9037377581.44	9821810721.92	8955285393.28	7498504198.4	2521328437.76	315901392.64	15378728.93
21800	10520660921.6	11455979142.4	10388485719.68	7120958492.8	2423294080.0	315190004.0	15310363.87
21900	9723034078.08	9262905922.56	8787913972.48	6676839612.8	2392278117.12	311682530.24	15183994.59
22000	11827083634.56	10603210659.84	10896009309.44	8545033722.88	2517878535.68	315022031.04	15165234.83
22100	9893575473.28	8521918372.48	9897737465.6	7735582708.48	2542208628.48	312795035.36	15256051.08
22200	13105657516.8	13377410546.56	12610146249.28	8629342980.48	2505615536.64	309788516.64	15255360.68
22300	10415133029.12	9712406793.92	9159670080.32	6910448866.88	2490853156.16	309278223.68	15273170.49
22400	11591977519.36	12624174176.0	10659066956.16	8419439544.32	2595359178.24	309717068.0	15045681.88
22500	12620829973.76	14002602496.64	11590534151.68	7880345045.12	2521566327.04	309085245.92	15037285.92
22600	18338772998.4	17800090339.2	14573399607.68	10330908018.56	2602693854.72	304828674.88	15182498.41
22700	13832351024.64	13750293048.96	12764104723.84	9091537983.36	2576194858.24	310163600.32	15175222.5
22800	14614353701.76	14083075452.16	12941987854.4	9052809616.64	2497097658.24	304522755.2	15138307.79
22900	10127669268.48	10221174063.36	10227450779.84	7764285235.2	2372594673.28	302659952.32	15119501.65
23000	14946020722.56	15384981733.12	12805884108.16	9274682113.92	2529974287.36	304964685.12	15126188.08
23100	14409056481.28	14620216618.88	12428167760.64	9383083809.28	2615981466.88	302370312.64	15127722.53
23200	11980187441.92	12990703107.2	11610207543.04	8397493289.28	2545706575.36	299644954.4	15099605.29
23300	9651047898.88	10759055946.88	9338606306.56	7476222604.8	2468743957.76	300686937.6	14975863.65
23400	8689686281.6	9985276175.36	8182612694.4	6053203544.32	2391391278.08	292828487.04	14894726.23
23500	12263631185.92	13762780061.44	12563498297.6	8872341212.8	2538312670.08	296276276.64	14918390.08
23600	10570761722.88	11762582067.2	10413185946.24	7571600675.84	2523012297.6	298151617.76	15001038.34
23700	13804276384.64	14113203008.64	12255464997.12	8412645763.2	2532383256.32	294486621.44	14976332.21
23800	8781070997.76	10417022492.8	9736329649.92	7687046588.8	2591184627.52	292949054.4	14987977.32
23900	11415396677.12	10860364967.68	9770030877.44	8130194458.24	2621549557.76	294364616.32	14895007.64
24000	13708152922.24	15517335626.88	13489493499.52	8703242719.36	2557889113.6	291746017.12	14883652.47
24100	18697055224.96	19238756043.52	15837113886.72	10306495153.92	2624297587.2	287865594.88	15051434.21
24200	13829397537.28	14735012134.4	14097060764.16	9386389902.72	2625983055.36	291501219.84	15119055.2
24300	18183985954.56	17795476138.24	13161675505.92	9072235701.12	2465897332.48	287273075.2	15018044.72
24400	13232536720.0	12388549036.16	12621588570.24	8584184815.36	2501180529.92	283838467.52	15029098.31
24500	15878058188.8	13298008801.28	12804516464.64	8967957612.16	2505717130.88	289768984.48	15054340.23
24600	13601745693.44	14658035050.24	12543223822.08	9524589457.92	2665489231.36	288583312.16	15018786.6
24700	14244426371.84	14053763288.96	12864413117.44	9182508023.68	2607878248.96	283765251.2	14919466.51
24800	11489170156.16	11275686504.96	10622239984.0	7626204306.56	2506803273.6	283963349.12	14888386.24
24900	8147498110.72	9824148551.04	7494486062.72	7059594776.32	2486996335.36	282420546.56	14797370.87
25000	13273411119.36	12566371704.96	10948968645.76	8541081765.12	2607793883.52	282093349.92	14792459.72
25100	12482503168.64	14701172801.28	8624469862.4	8581217199.36	2598984784.64	282136808.0	14886408.66
25200	16133419894.4	17373983229.44	14115805713.92	8672810345.6	2598545198.08	282733411.04	14831321.78
25300	11661834853.76	12045842931.84	10066585990.4	8195366373.12	2545961079.04	280176653.92	14922675.95
25400	18893069026.24	15880417741.12	11625723895.04	9200428339.84	2655641632.64	280866360.8	14744793.12
25500	16928762734.08	16173500686.08	12314522401.92	8867117361.92	2613537988.48	279950158.4	14696682.85
25600	17847749229.44	18035395041.92	15829021496.64	10632438388.48	2653039549.44	274838640.96	14871958.03
25700	12299845377.92	13298675269.76	12529031653.12	9048041237.12	2624912183.04	276812689.92	14904714.85
25800	16404340664.96	15425104798.4	13622444184.64	9244264638.72	2536453104.64	275958648.64	14837262.4
25900	14710049040.0	13023401933.44	12444808592.32	8955996811.52	2537991888.0	270019026.72	14851611.3
26000	14814217370.88	17018459893.76	12676527413.12	8825714372.48	2564084427.52	277767866.56	14823202.43
26100	18018056335.36	14913297054.08	12510350200.96	9523298290.56	2702650135.04	273365759.2	14828478.57
26200	13043169549.12	13921705290.56	12515201635.52	9235868297.28	2625211323.52	270079108.8	14768912.52
26300	11812240312.96	12591862376.96	10637404483.84	8675338197.12	2552226481.28	271753702.08	14744280.02
26400	8679351043.84	8881065228.48	8647391396.48	7131756457.6	2426178431.36	266594191.04	14601608.88
26500	13313657969.92	13513814454.4	11667834140.16	8375929724.8	2588712325.12	266270135.36	14540767.18
26600	13072598638.72	12797548188.16	12823870001.92	8961521948.8	2645450807.68	269511041.44	14698922.34
26700	13401493527.68	15853378017.92	11928803587.84	8044839856.32	2572648101.12	268283576.0	14663342.07
26800	13155952984.64	12759534832.0	10976288278.4	9142921670.4	2612442266.88	266148584.48	14719725.06
26900	14542993301.12	16471805909.76	13236528220.8	9530202060.8	2720212966.4	267326016.16	14591775.84
27000	13705474896.0	13040171808.0	12126435012.48	9211893393.92	2681897361.92	266016763.52	14652445.02
27100	20253883143.68	21452239673.6	16545643196.8	10312138457.6	2654411516.16	261211093.6	14705523.14
27200	17459289297.28	17294381008.64	14653525648.64	10487435850.24	2730256253.44	261787708.0	14796698.26
27300	23795760157.44	23989122657.92	15358123218.56	9955988544.0	2624768899.2	261307165.6	14712640.36
27400	15760358559.36	14525478572.8	13221730420.48	9515509845.12	2647666137.6	258661687.68	14748378.91
27500	11824477815.04	12979467508.48	12509298176.0	9505963687.68	2565063112.96	262704784.96	14711313.1
27600	16659165472.0	15975631526.4	14246414922.24	10015250793.6	2717535986.56	255540534.24	14747057.92
27700	13597479305.6	14098548590.72	12557397100.8	9778866181.76	2670555703.04	256536322.88	14660316.79
27800	12741706213.12	13125221145.6	12397700332.8	8934157720.64	2630652818.56	256294135.36	14635629.0
27900	8395311312.0	11238778815.04	9667652083.52	7712925648.96	2579898861.44	252056251.52	14577798.05
28000	13304909476.48	14066406670.08	12302865893.76	9236145101.44	2702866737.92	251531330.88	14577250.34
28100	15102902379.52	15785979636.48	13127541459.2	10107755039.36	2718203521.28	255526178.24	14620210.41
28200	14139956231.68	16236085800.32	12430461936.64	8637577085.44	2623666981.12	254244711.04	14586164.19
28300	11497201107.2	11554370063.36	11150694203.2	9496602316.48	2713470639.04	251353385.44	14729930.2
28400	13296627573.76	12573091260.8	11578408207.36	9382906904.32	2801628711.68	252206888.64	14494648.97
28500	20879080087.04	22281785383.68	14762953788.8	10835918465.28	2789656024.32	250139592.16	14539934.35
28600	18479141333.76	22436468107.52	17371170455.68	10781350083.84	2645040684.8	247559789.76	14561916.28
28700	20007829821.44	21182871791.36	17493592993.28	11156355968.0	2743951215.36	245652077.76	14621088.53
28800	24417051164.8	22982789488.64	17745465885.44	11114507995.52	2670940405.12	246170858.08	14542013.05
28900	15428831070.72	14852145138.56	13440588965.12	10106265784.96	2619597802.24	246548959.2	14608852.02
29000	17207725954.56	16731913946.24	14637376916.48	10003330024.96	2645319123.84	250788276.0	14620259.62
29100	18999271869.76	20409715060.48	17787192553.28	10973967952.64	2740924783.36	244973516.32	14621890.71
29200	15939524971.2	17565326020.8	14657946952.32	10429415248.64	2720136805.12	242686796.0	14588559.8
29300	12877255185.92	14869384245.44	13598102304.0	9711367640.32	2630407176.96	243570168.8	14594117.56
29400	11106240426.56	10615038463.36	11588431869.44	8831440533.12	2585627598.72	241875101.12	14413874.8
29500	14065424600.32	15687880645.12	12569351130.88	8673971895.04	2664106531.84	238627667.04	14432074.29
29600	16788397233.92	18557480679.68	13779948364.8	10749885336.32	2753188753.92	241494901.44	14447488.24
29700	15236472398.08	15530514357.12	13486840687.36	9114432545.28	2604501963.52	241732384.32	14437419.1
29800	16670006871.04	18608114403.84	16351001613.12	10690926500.48	2677607679.36	238134971.2	14530499.36
29900	17122821317.12	15802276597.76	13145375560.96	10349264058.88	2753349112.32	241253900.0	14380435.71
30000	21933546136.32	21595266691.2	15699216638.08	11589095319.68	2755261577.6	234640736.0	14504459.55
30100	26956100467.84	27478305007.36	17547749969.28	10642839273.6	2601699404.16	235039754.4	14531827.22
30200	17995581285.12	19233203237.12	16843302066.56	10824102251.52	2692978668.8	235518421.92	14617397.02
30300	28254583450.24	26058245141.12	18842137736.32	10854925420.16	2659054680.96	233151505.28	14567352.34
30400	15844835436.16	15099007778.56	14593192956.16	10211274471.68	2611199176.96	231232127.2	14506756.57
30500	18865313283.84	17122275157.12	15422717524.48	9783340911.36	2580747312.64	233573188.16	14520181.95
30600	19102522037.92	20632103664.0	15560263587.2	10502004859.52	2631563235.84	229191831.2	14574654.32
30700	16514160917.12	20172420547.2	15778168766.4	11645964151.04	2688507202.56	225834820.48	14576253.2
30800	12726899167.36	12791452814.08	12150000174.08	8876550440.32	2565452800.32	228831712.96	14581422.46
30900	15892690477.44	13370714026.88	13969524403.2	9169340046.72	2527975949.44	227055451.84	14526300.95
31000	14836271793.92	16218523946.24	12620276327.04	8440287852.8	2593103703.04	225101440.64	14499001.93
31100	17148918667.52	19058851851.52	15368590531.84	11341007878.4	2693898704.0	224624830.08	14544997.25
31200	16396125514.88	17794075947.52	13957470022.4	8904882193.92	2556371284.48	226849134.08	14596648.6
31300	19514687479.68	19953819034.88	15858773986.56	11001606528.0	2629958561.28	220896362.24	14682201.03
31400	16509770874.88	16620004624.0	14305012283.52	9683926334.08	2687701623.04	227069769.12	14531632.59
31500	17918003290.88	19404197520.64	15434068078.72	10966470122.88	2697159548.16	220167701.44	14530934.59
31600	25397259219.52	25940929244.8	17491449493.12	10550210429.44	2581353052.16	222466911.68	14514553.18
31700	24336647413.76	24546414513.92	18642130718.72	11531045550.08	2647986689.28	220591191.04	14638406.06
31800	25298891150.72	22439936218.24	17833758302.08	11852478064.64	2657869450.88	222557067.68	14598787.36
31900	18885800344.96	19542298345.6	15061144553.28	9991145017.28	2495355386.88	220338620.16	14585286.6
32000	15812220151.04	14396307281.28	12851997978.24	9839895860.48	2532655667.84	222233258.4	14656994.02
32100	21906797760.32	22664055420.16	18663862449.92	11599123776.64	2607409608.32	218765136.0	14719787.03
32200	20828608828.16	21335243448.0	15765073573.12	11186879540.16	2604366566.4	215084049.76	14821751.4
32300	16088123242.56	15719245258.88	13712007126.08	9055328663.36	2470828677.12	216567743.68	14840238.89
32400	14269170456.32	16190710256.96	14148072248.64	9342417575.36	2465758971.2	214380384.16	14718811.01
32500	12647845288.32	13619684936.96	11614976962.56	8372640470.4	2475563432.96	214553138.72	14642452.81
32600	18799476757.12	18892313684.48	16483576096.64	11293447452.8	2639926789.76	214780348.64	14709328.91
32700	16062753712.0	18512842817.92	13505190278.4	8741447035.52	2508933045.76	217211246.4	14767287.56
32800	15957458318.08	22238410076.8	16033872850.56	10596773346.56	2559126206.72	211653184.64	14775954.37
32900	14500962305.28	14181686712.32	14911272457.6	9327594355.2	2528191224.56	218001978.4	14747691.56
33000	20615722814.08	24898168702.08	17441233788.16	11052979092.48	2585264676.48	210107465.76	14691363.7
33100	24111121448.96	25106989139.2	16930832979.84	10608555493.76	2529975599.36	213124516.64	14705194.85
33200	26811588904.96	28001310905.6	20286115102.72	11399143098.88	2584923504.64	210907628.8	14780030.2
33300	31262281159.68	30442781279.36	20701147451.52	11796854085.76	2587075297.28	214042531.04	14779373.27
33400	20075894061.44	18731180101.12	16099034985.6	10135145966.72	2472837007.36	213252929.6	14614161.96
33500	16207881650.56	15505664022.4	12724470586.88	9236441896.32	2460976828.8	213059861.12	14531198.51
33600	23598079155.84	28521035741.44	17993608293.76	11647063606.4	2566537034.24	211955121.12	14391247.94
33700	22709203040.0	21936341018.24	15884745160.96	11316877945.6	2496974924.16	203504930.88	14192229.37
33800	16705921121.92	17940561488.0	13695830246.4	9735431716.8	2417684234.24	211981512.8	13973696.53
33900	15632395941.76	18710082730.88	14950295962.88	9756140049.6	2477501702.4	207910357.28	13786717.17
34000	17974915918.72	17538094618.88	11775757934.08	8399643946.24	2387053555.84	207464211.36	13385964.19
34100	18300957365.44	20004278318.72	15422575935.36	10957164081.28	2541917826.56	208072825.6	13163681.95
34200	17860713397.12	19490709809.92	14161685154.56	9467456236.16	2460071523.2	209144248.32	13060544.93
34300	22104004357.12	22814759486.72	16161464492.8	9961132016.0	2455451849.6	205425985.28	12868450.2
34400	14938464995.84	14357407093.76	13323319595.52	9597325845.12	2478371297.6	211725215.68	12793846.71
34500	23686760762.24	28196350816.0	16010857712.64	11070714533.76	2530671611.52	204019256.0	12485864.02
34600	23471967543.04	27321367614.72	14804153743.36	10039716823.04	2464815476.48	207479447.2	12495800.58
34700	26052945075.2	27318220993.28	19246811651.84	11523734638.08	2497880108.8	200608622.72	12198593.93
34800	32843294428.16	32876769981.44	20171679902.08	11349561607.68	2430459912.96	208846734.72	12285979.7
34900	13955235182.08	13947792504.96	12556868092.16	9167977068.16	2453350300.16	206208491.04	12058765.43
35000	18824733744.0	20119187354.24	14543239502.72	10435296099.52	2362343831.04	206182012.16	11852368.18
35100	22238925444.48	22321973290.88	17271957948.8	10707202832.64	2465726096.64	206809398.88	11875517.48
35200	24475105764.48	28407303323.52	18649812698.24	11208442828.16	2425522344.32	197559484.64	11780293.85
35300	16745487495.68	20000276502.72	14472908855.36	10186378816.64	2314425745.28	204509821.44	11704258.0
35400	15934884819.84	18023011216.64	13047633639.68	9353656842.88	2326951865.6	205824803.68	11668656.89
35500	17251395738.88	18966500851.2	12632154147.2	8737939792.0	2267472351.04	202338475.36	11522218.62
35600	18331406865.28	21325987703.04	15150280522.24	9889368877.44	2394837402.88	203319880.16	11498391.29
35700	23115319858.4	25482919377.28	15364911553.92	9820268202.24	2392656776.32	204861247.04	11472434.86
35800	20986981987.84	24261980545.28	16794495029.76	10567768858.88	2338285279.36	202631114.88	11476773.1
35900	22977935306.08	19073037320.96	17021777747.52	9779999626.56	2378416530.88	204545554.08	11536040.98
36000	24182617611.52	30069274288.64	16546739083.52	10553564128.0	2423785159.04	201758998.4	11294402.14
36100	16849956336.64	25587802990.72	14903194421.12	9859454846.72	2389886561.28	202164389.6	11218749.86
36200	29326480572.8	28991797920.64	21075966257.92	11381578279.04	2360790988.16	195680168.48	11147191.26
36300	29630031064.32	27219599093.76	21043548357.12	10958927834.88	2382082298.88	202906937.6	11304394.61
36400	20282859163.52	23433579797.76	15952207319.68	9748161350.08	2356583436.16	204263700.32	11164338.4
36500	22449580645.12	19839712552.32	14696720951.04	9658852840.32	2256928737.28	204259740.48	11093026.43
36600	21011539843.84	20144826436.48	17302303209.6	10203691014.4	2362815688.32	202704861.44	11211091.22
36700	31000667857.28	30043847308.8	19564200892.8	11072069470.72	2343096216.96	195332342.56	11084933.46
36800	20934884806.72	20117450913.92	15764455063.04	9614621223.68	2213474293.44	203355584.32	11076504.75
36900	18100932247.04	22897332106.56	15523655952.32	10358567954.24	2311613664.0	200257651.52	11111620.3
37000	13726512590.4	15175128237.44	11893338712.0	7963191903.36	2166765989.12	203373528.16	10927618.89
37100	20961539555.84	24934695730.56	15591864540.16	9976030270.72	2300469281.28	199426064.64	10839072.93
37200	24471112318.08	22867348951.68	15580327780.48	9708438480.0	2261612401.6	201354132.0	10911198.68
37300	22097296824.32	28617162496.64	17681978410.24	9615214718.08	2249587294.08	196060934.24	10815360.16
37400	25121457869.44	24326746275.84	16647844946.56	10008080983.2	2342059001.6	198474336.96	10857548.89
37500	20101472838.4	25957139868.16	14690814663.68	10519324892.16	2313561450.88	193945032.48	10728226.0
37600	24543585488.64	25239745646.08	14674141008.0	9828010479.36	2262827606.4	195048421.12	10724706.48
37700	27938552474.24	27659907331.84	20471206327.68	11423551839.36	2263822217.6	186320367.84	10530955.55
37800	26302224359.04	32890609164.16	21267920197.12	10797113424.64	2278479313.28	191601941.6	10695841.88
37900	25509042394.24	26369091728.64	18651026669.44	10277346538.24	2254247441.92	194128304.16	10697318.64
38000	22743576446.72	20709326065.92	16448514481.28	9929973503.36	2189655770.24	187482169.44	10521573.19
38100	26653548913.92	25944838124.16	20968027370.88	9990889338.24	2216079184.64	188588869.6	10631712.3
38200	32964873445.12	27406727497.6	19824798539.52	11278348672.0	2238027011.84	176835832.8	10594084.37
38300	19873350009.6	23295183073.92	17438463719.04	10209298066.88	2212224761.92	183738929.44	10578207.4
38400	14270123576.32	19810036011.84	13714839568.0	9236889685.44	2108862925.76	183160178.72	10542144.44
38500	13311842349.44	13824450424.32	11767964579.84	7961381843.2	2089274383.36	180974890.32	10457301.7
38600	22312382599.36	22184169108.48	16105900848.64	9995256306.56	2198395725.44	177934029.76	10500386.31
38700	26031093009.92	26234286120.96	15170191451.52	9691802160.64	2241849038.08	177564438.08	10458237.5
38800	22859143544.32	22250538222.08	16356737585.28	9048419422.72	2170096130.56	176713049.28	10423209.22
38900	16520176274.88	17555558204.8	13875962986.88	9853879917.44	2247317053.44	176868377.04	10405066.53
39000	32827883107.84	28507810628.48	16660064755.2	10995366186.24	2332323038.72	170433729.6	10288793.43
39100	16100895681.92	24313096522.24	15028074622.72	9555946281.6	2185997996.16	172255623.28	10397486.77
39200	35790874016.0	40407469274.24	22588592000.64	11525382908.16	2193241518.08	166118065.2	10174326.82
39300	25935272426.24	28850534735.36	19503302437.12	10093099096.32	2232050220.16	167165274.0	10235775.79
39400	24800528781.44	24427785413.76	17605294264.96	9329847003.52	2149130876.8	171261910.48	10347803.88
39500	26317296017.6	23856059642.56	17487402789.76	9437732590.08	2087828161.6	162310637.28	10009173.35
39600	17670280600.32	18670235297.28	14424358837.12	9481167330.56	2188535959.68	168952010.8	10334871.18
39700	34594965875.84	31994122462.08	19956978125.44	10568658444.16	2188904642.24	155166972.08	10093516.19
39800	17807417936.64	22175435662.4	15542294114.56	9408063118.08	2162347251.52	160437972.56	10131563.16
39900	26780210335.36	29759997176.32	18257383792.32	9439808268.48	2088376854.08	157927140.4	10144064.93
40000	14494033820.8	17032610060.8	11659900558.08	7180063132.8	2096675587.2	157172815.52	10004327.12
40100	21389739988.48	24315378420.48	15639755790.72	8905669774.08	2115365272.32	153188886.0	9981683.66
40200	24898471729.28	29148629333.12	18264909424.0	9993623628.8	2159496887.04	151311066.24	10018218.31
40300	23389590503.68	23771873835.52	15882681487.36	8536600370.56	2099203325.44	152620737.92	9961384.97
40400	25703649982.08	20961068198.4	17754738519.84	10401401659.52	2121232697.28	151492249.52	10085602.74
40500	29800744455.68	32840435019.52	18136626622.08	10587149331.2	2210579031.04	147431257.12	9859999.14
40600	18806975331.2	23002022689.28	14544443956.48	9105959446.4	2200109383.68	143183177.6	9908222.21
40700	34092528407.04	38526452917.12	21448520554.24	10801607819.52	2119840620.8	143580449.44	9744574.49
40800	23113005991.04	19502662410.88	17889490859.52	9895765433.6	2112078036.48	146727678.24	9776215.66
40900	38379310298.24	31768446380.16	19151896348.16	9712385787.84	2059291296.32	146401979.84	9781856.04
41000	28541778533.12	23665131458.56	16085950978.56	9385384668.8	2124033445.12	141197083.36	9714945.54
41100	17391465029.76	19528204511.36	14435151257.6	8982720494.72	2050452773.76	149486636.08	9837343.33
41200	43399256053.76	35995192253.44	20835955233.92	11069959459.2	2091277203.2	131207928.72	9720488.9
41300	19299137686.72	18836678036.48	15554110358.08	9371639151.36	2050761285.44	140213563.6	9780384.145
41400	26629175878.08	26969372898.56	16941547344.96	9382086040.32	1996933690.88	133551666.24	9632765.475
41500	13920065215.04	15948251699.84	11350229464.64	7556279878.72	1955337201.92	141298105.36	9556858.94
41600	24925997155.2	26140961455.36	15766743332.48	8806250321.92	2011307725.44	132322400.64	9566334.645
41700	27167974301.44	30524687890.56	17911564228.48	9982978574.72	2079067955.84	132849175.36	9780871.63
41800	25076240856.32	31919239975.04	15894679486.08	8584221146.88	2043180202.88	135781921.76	9712078.03
41900	15471308398.08	18613759690.24	13132162450.56	9697050372.48	2101777985.6	130634758.24	9511929.47
42000	20305017920.0	17982943516.16	13787346872.96	9968316584.96	2111284342.4	129303788.96	9509262.77
42100	25040036097.92	27384316295.04	15134325929.6	9388137120.0	2115272148.48	126897176.4	9398984.18
42200	32404390652.16	32086076967.04	17989421516.8	9830938307.2	1977308038.4	126704868.16	9370926.805
42300	35999775413.76	25508578460.16	19183084970.88	9982192926.08	1995500431.36	129836634.16	9400615.21
42400	23417014172.16	27121371416.96	19601256917.76	9861092880.64	2010696423.04	127538116.96	9489538.055
42500	31611230568.96	25689233834.88	15404411860.48	9039990762.24	1975669454.72	131021633.12	9433395.505
42600	22580162487.68	19151057262.08	15238832278.4	9127195910.4	1976094183.68	130118787.6	9503613.645
42700	34895338532.48	35244482678.4	18693623742.72	10126617063.04	1979128903.68	118563019.68	9468436.865
42800	34697014336.64	31639413089.92	16936720820.8	9325217935.68	1975257954.24	122569454.24	9350650.505
42900	22270670204.8	20687437241.28	14265565646.72	8604110778.88	1934797438.72	123278689.12	9391787.01
43000	14948932685.76	23707425643.2	12092107664.64	7638151232.64	1913206819.2	127049970.24	9379078.575
43100	37411029000.32	25506045441.92	16684669387.52	7950255779.84	1920274603.52	124552530.56	9280304.775
43200	25695378242.24	25360283217.92	16633929402.24	9872575683.2	1978138712.32	116494964.12	9346437.02
43300	34956524415.36	34363547994.88	15053057359.36	8102007776.64	1954468274.56	123264760.72	9335498.06
43400	27164930709.76	25551319414.4	15734227020.64	9314906437.12	1922989514.24	118785276.64	9249401.315
43500	13632841035.52	15019817800.32	13388361456.64	9116951661.44	2049583704.32	119046215.04	9238264.635
43600	40583561941.76	29960454976.0	19917358300.16	9986097333.12	2006728951.04	112024347.36	9037385.105
43700	42550810574.08	47365859673.6	19906410371.84	9335274651.52	1873165457.92	116360066.44	9043545.15
43800	27821767224.32	30155388450.56	18464580376.32	9000250638.08	1898726552.96	119583925.12	9111886.84
43900	51102172778.24	42133873916.16	21468143768.32	10489104529.28	1886978058.24	115328840.2	9206468.29
44000	20169488452.48	22452472190.08	14248834739.2	8614790216.0	1832049189.76	122575953.28	9189542.27
44100	20408144014.08	22529879802.88	14072158051.2	8707798691.84	1856622586.24	121560705.84	9136834.67
44200	29520597340.8	31215548120.32	16336656901.12	9329632828.16	1854371806.56	111272919.6	9136243.02
44300	27890818542.08	27461135130.56	17104381228.16	9766883830.4	1852912166.4	111795440.8	8908313.235
44400	17014661677.12	22364166697.28	12860295853.44	8084738666.56	1770595894.08	113845373.24	9002675.385
44500	21529233694.08	26182039042.24	13374381567.68	8068356207.36	1810959486.08	118346284.48	8980859.96
44600	19504369426.56	22562097776.64	12323625107.2	7436138353.28	1748193958.08	119170333.8	8902186.655
44700	23557158073.92	30174250065.28	19556237435.52	10393521580.16	1884510009.6	108424875.84	9110503.275
44800	22714019444.48	25362978949.12	14185064094.72	8107296533.12	1818769239.68	113672182.84	9037232.035
44900	23246138410.88	29501497978.88	16653581532.16	10172032378.56	1781242983.68	108778513.48	8843712.09
45000	15755349620.48	8638787966.72	12583578185.6	8102158291.2	1873033181.44	116362722.64	8932252.235
45100	38961827336.96	21961432060.16	18345506960.0	9746923824.64	1868906293.76	108238883.96	8738858.03
45200	29673402977.92	35439121970.56	19430634225.92	9074190311.04	1773674739.84	113179129.56	8763390.265
45300	27545656654.72	27984473939.2	16866422661.76	9189383383.68	1775456951.04	114813272.88	8755461.98
45400	44493343270.4	48226899072.0	22128443671.68	10743907799.04	1802775547.52	109935303.52	8754186.795
45500	23331249513.28	19318035576.32	15800007568.0	8425365051.52	1690974653.44	122377613.76	8714134.605
45600	23737695229.44	20463286860.16	15506165652.48	8471233539.84	1738899224.32	115384405.64	8762898.33
45700	30094840302.08	38908018696.96	19559248053.76	10234102403.84	1789345626.24	105563420.2	8846260.305
45800	43523821166.72	34378920964.8	19027968672.96	9253936254.08	1746095996.16	105392883.24	8635564.955
45900	23496148338.56	23491936615.36	14929129733.76	8328528219.52	1708304463.36	115633449.84	8740710.37
46000	22386911915.2	30768835020.16	14706050936.0	7612276337.28	1692645134.4	113799942.16	8705996.84
46100	20950886045.76	22987619224.32	11133216343.68	7034436092.8	1677407785.6	118250331.52	8772457.67
46200	30858972296.32	34455246543.36	20244540300.8	9429016680.32	1744238389.76	106097905.12	8719334.98
46300	26804141296.0	36820030643.2	14642999708.8	8277072960.64	1711429806.08	107140874.2	8706320.865
46400	24324438332.8	29275038060.8	16441751116.16	9297858837.76	1702300061.44	106409459.88	8549282.04
46500	13112851978.24	16852780708.48	14457004040.96	8136834478.4	1753765352.32	111938365.04	8666025.96
46600	29515339100.16	28539899390.72	18139204671.36	9559694375.04	1718159210.88	102510101.92	8328138.335
46700	28120471571.84	31057874359.04	17413145384.96	8872141401.6	1658476899.84	106207595.24	8431715.25
46800	36240846711.68	33077910250.24	19374713505.28	9231234955.52	1588885748.48	104163342.36	8425348.855
46900	48043584529.28	42260413581.44	18612776330.24	9601945068.16	1658488264.96	108710060.96	8567920.975
47000	22349236273.92	18033698358.4	13820361722.24	7702705876.8	1556030764.16	114482702.96	8510140.245
47100	23899058114.56	21301407445.76	12950377891.84	7682654892.8	1604933827.84	109163405.08	8519402.19
47200	31037557308.8	34581734463.36	19765861539.84	9380963919.36	1604135079.68	104783833.32	8624563.895
47300	31919282801.92	38208805779.84	15232849751.04	8588121460.48	1547340712.32	98831517.36	8323961.315
47400	26138493544.64	27076801857.92	14125345831.04	8077829672.32	1581426030.72	109053807.68	8512753.955
47500	26290566924.16	18648942899.84	12821864495.04	7568556625.92	1565744830.08	106964469.72	8404360.075
47600	21389399711.36	24254245294.72	12578408688.64	6762676273.92	1533940006.4	112477702.56	8398238.895
47700	18619417167.36	22592917637.76	17199641509.76	8780986539.52	1579942172.16	103849554.6	8476025.39
47800	26654184732.8	38811915024.0	15294157607.04	8053438817.92	1576155281.6	105019177.08	8560751.33
47900	32444074748.8	28458019531.52	14373306183.04	8558424078.08	1568915132.16	102599973.56	8333753.45
48000	14717699312.64	17341177548.16	12753057437.44	8264761859.2	1623151356.8	109062235.72	8454018.0
48100	24629589009.92	27139932198.4	15238680239.36	8942246065.92	1576474012.16	99731818.8	8137447.24
48200	22062307237.12	35359401545.6	16818617750.4	7783149768.32	1553921579.52	106185874.8	8177188.665
48300	29748870896.0	32064123104.64	18376831176.32	9041144055.04	1469313799.04	99212798.2	8130170.84
48400	69501285531.52	44051352426.24	19491386864.64	9052092850.56	1544475432.32	107740125.8	8428395.265
48500	18663092873.6	15537288624.0	13269221404.16	7271480474.88	1479922658.56	112334188.24	8288095.65
48600	27294496248.32	28246044529.92	16589290328.64	7860887808.96	1462296010.24	108966886.52	8191434.55
48700	26561361457.92	31893043642.88	16898789908.48	8604417848.32	1496936151.68	102913865.68	8251730.9
48800	45255669478.4	36079768989.44	18027043110.4	8168623967.36	1427425921.28	96893431.44	8132802.315
48900	26287189998.08	24730232599.68	15610546289.92	8165901169.28	1462235298.24	105523092.44	8160275.095
49000	37044978325.12	32207361954.56	15663737769.6	7643381861.76	1447733659.52	104290573.32	8210175.31
49100	25055730991.36	24562860807.04	12217159851.2	6844504057.6	1414373634.56	112144286.68	8292647.905
49200	24998250799.36	27831808425.6	15388057760.64	7837755994.88	1429141964.8	103958168.64	8164184.93
49300	50247708652.8	42319584512.64	16071584039.36	7709989974.4	1454661800.32	102409872.2	8250367.51
49400	30339017043.84	31373492160.64	16947508371.84	7864599060.48	1411301262.08	100748896.68	8008228.435
49500	25011488191.04	25303928748.48	16663561846.88	7723941020.8	1474835918.08	105949775.16	8011995.81
49600	52516611755.52	38342525715.2	17662787262.72	8598889616.64	1471499115.52	103062538.16	7843226.15
49700	25464329057.28	30168124425.6	18448828670.4	7852191714.56	1455224481.28	100892081.8	7866926.46
49800	34331929572.48	32268569197.44	21666788792.96	8572937221.76	1312962600.32	97439016.72	7746952.08
49900	37105116384.64	41638657582.08	21108239624.32	8728189647.36	1387578198.4	106734859.44	8074253.085
50000	32416942999.68	30231990055.68	14316373598.08	7398648770.56	1370281510.72	110537324.88	8040214.77
50100	21534071623.04	21032527214.72	16155899639.04	7520115933.44	1387531190.4	109342726.52	7974389.72
50200	20602683656.96	27109459470.08	17155122256.0	7908496554.24	1397873949.44	104648246.84	8148693.325
50300	32600928523.52	33640993404.16	17857159495.68	8298036825.6	1353684877.44	94460499.44	7889353.985
50400	25952155763.52	26783051688.32	16164053649.28	7653497808.0	1332580540.16	104699198.0	8035952.47
50500	29383775160.96	28621819384.64	13789816636.48	7740764661.12	1325200836.48	100955493.48	8015795.86
50600	12930385621.12	18635662250.24	10018238080.0	6223554231.68	1312233374.08	111431228.68	7932916.025
50700	24897338846.08	27813684385.92	17719366055.68	7749961499.52	1332609517.44	105099834.56	7899734.995
50800	42749995986.88	28788331907.84	16304460643.84	7676963699.2	1390389781.12	104034039.6	8042646.325
50900	31199163587.84	31232224846.08	17354203841.92	7774412868.48	1366708626.56	100868303.76	7896481.435
51000	16935732262.88	17419575753.28	16202073716.16	7929360147.84	1400276027.84	109225637.04	7893562.485
51100	36649909171.84	29223733760.0	15623656703.36	8170966451.84	1397085102.08	100821162.48	7697874.33
51200	34508054938.88	30272831762.56	17691255702.4	8043322072.32	1371853207.68	104238631.56	7740909.19
51300	45786252064.0	34438915707.52	18809711923.2	7679743437.44	1237146398.72	97353195.28	7674950.81
51400	30051494430.4	33515138772.48	19263077761.28	8140744003.2	1333589189.12	107191943.16	7852891.545
51500	45675874408.0	37427723555.2	16826678067.84	7110558880.64	1328487696.96	111980702.52	7947762.865
51600	29060453939.84	24140334021.12	15002112854.72	6914677070.72	1317382503.68	105239925.12	7863959.6
51700	23241345493.12	31478271133.44	18455267771.52	7765540306.56	1327465773.44	105196054.52	7901728.545
51800	33294684692.48	31956514366.08	18620879546.24	7967906199.68	1269695150.08	93482704.44	7715963.84
51900	29335041934.72	19400826943.36	14635980758.72	7809399970.24	1275576919.68	102639420.2	7797805.205
52000	25674202121.6	39903438991.36	15809787382.4	7448362105.6	1302834169.6	103234029.6	7775692.51
52100	15608024149.76	18577306280.96	11376912399.36	5968199000.32	1289775860.48	106626902.92	7826327.125
52200	23198572802.56	26948555760.64	16212511614.4	7396104538.88	1269017245.44	106572868.44	7801925.82
52300	40476197855.36	41280675253.76	16927967927.04	7296647237.76	1291058095.36	99737187.96	7910185.635
52400	29369252028.8	46939258852.48	17121506661.76	7340816205.44	1289310871.68	100962409.6	7767420.405
52500	25205410050.56	24402088320.96	15650887031.68	7496354075.84	1330980672.64	102027819.36	7729345.07
52600	50208723965.44	32748490877.44	15086718804.48	8048531845.12	1340877447.04	98787289.68	7648950.24
52700	23688181996.8	22420826415.36	14851352497.92	7121881749.12	1308670286.08	101693146.28	7637124.95
52800	46948968985.6	28738029179.52	20709320181.76	8368341607.04	1187767849.6	97222240.88	7515061.915
52900	36117953281.28	24683604988.16	16422656805.12	8110348920.96	1267385768.32	105422311.0	7640513.65
53000	32985327667.52	38676249203.84	15067661026.56	6919079057.28	1228104839.36	112226642.56	7701497.32
53100	31141852949.76	22321402429.44	14609462589.44	7169021105.28	1212560056.96	102608731.44	7479254.885
53200	23523665061.12	21208843959.68	15349917432.32	7375274112.0	1275481494.4	108703558.28	7653742.13
53300	30768467835.52	24698685536.0	19455575483.52	7833480528.64	1205892206.72	91238136.52	7606520.825
53400	25817182273.28	20750092863.68	13038917061.12	6759492006.4	1213461248.32	102864164.32	7746175.945
53500	38762124901.12	37157603061.44	16678974102.4	7182504220.16	1209560127.36	101330266.52	7644703.885
53600	15228922392.96	16667480074.88	11261959861.44	5888142026.24	1227355601.28	108237663.56	7515682.765
53700	35887542351.36	29385520708.48	15285418787.84	6845879817.6	1182842771.2	104885191.64	7622655.335
53800	40490972148.48	44141654800.64	16867471128.96	7582149477.12	1241192081.92	98775494.56	7617845.38
53900	41743453696.0	49641104928.0	15471902663.68	6338002260.48	1229136626.56	102852520.68	7517739.01
54000	22171472804.8	29014070785.6	15349660836.16	8151288289.28	1257380878.88	106373208.24	7419857.27
54100	67480907959.04	38223133629.44	17642325553.92	7683988379.52	1276315557.12	99986879.52	7308531.11
54200	30407252287.36	16153591438.72	14607966410.24	6970133527.04	1252052958.08	99488236.4	7342456.835
54300	57519361938.56	29408520208.0	22226646941.44	7769635420.16	1159324102.72	96545882.32	7315742.8
54400	22926083075.2	22439445950.08	17078201680.0	7365555646.72	1198230368.0	103423372.04	7517048.385
54500	80511256279.68	34050770208.64	16613221298.56	7455538274.56	1225417414.4	105231660.68	7624257.6
54600	35325961475.2	26918455991.04	16121538314.24	7111979625.6	1218493314.56	104657302.56	7561162.05
54700	17210506805.76	22264345596.8	13244155257.6	6926463497.6	1225654675.2	113247824.72	7587131.87
54800	29618053237.76	33239580328.96	17477522851.2	7821064920.32	1196456807.68	91431167.84	7435362.3
54900	21568700874.88	20269896639.36	12831692969.6	6869403253.76	1194389305.92	105365005.52	7544802.1
55000	33842101475.2	37535190865.92	16414943390.72	7252600762.24	1161750595.2	99139919.36	7390761.08
55100	29381367304.32	28720333494.4	11400846494.72	5909486129.92	1144076174.08	108268539.4	7410952.65
55200	23126446984.32	31984992974.72	13230882857.6	6293859333.76	1147023856.0	105757190.56	7451904.42
55300	40379476480.64	50765131583.36	17217390501.76	7678737857.92	1198790435.2	95337929.68	7586648.26
55400	43987699031.68	52656693726.08	15579659806.72	5780248673.28	1204259871.36	104981816.8	7567029.83
55500	24015338155.52	25543886469.76	12613715149.44	7369988160.96	1211230840.96	100102134.4	7394871.77
55600	25871889626.24	37057129029.76	12426037100.8	7908936399.36	1264253507.2	97684690.64	7357056.095
55700	33232030853.12	32596435891.2	12630237480.32	7449522412.8	1236712784.64	99779092.8	7258236.07
55800	47885318637.12	34189172294.4	19147783499.52	7424368787.2	1119878419.84	99772717.72	7200504.745
55900	33447276221.44	32257529336.32	15938684214.4	7407690394.24	1177126700.8	104555637.88	7388332.32
56000	51406242538.88	33162283674.24	17442033731.2	7529281557.76	1167192742.4	103202433.92	7479455.825
56100	32491387283.2	24482942818.56	13816836307.2	6738868616.32	1164711241.6	105653808.64	7359118.08
56200	19522532036.48	30681783797.76	14006583273.6	6574202348.16	1197292462.4	105857097.12	7389861.585
56300	30543984683.84	29780393098.88	16117460522.88	7675052227.2	1127095081.28	93465166.76	7401041.06
56400	36834994314.24	24266347907.52	15642672911.04	6732189583.36	1123117310.72	100642059.32	7341524.135
56500	24679143559.68	25637093967.36	15546543553.28	6580022717.44	1133976855.04	104259411.8	7441718.325
56600	13019036222.72	31061574093.44	11187405729.92	6057358178.56	1150281905.28	108656037.52	7494238.42
56700	41629485165.44	26731910931.84	14610217976.32	6229708760.64	1136884209.92	106219737.76	7404712.85
56800	35454474395.52	26865037688.96	15463278575.36	7281217702.4	1147697791.04	98728268.08	7540872.35
56900	40155334547.84	51347087042.56	17043440279.04	6218169878.4	1173507625.6	102274623.12	7489657.445
57000	23404171380.48	28256858839.04	13725854490.24	7418071853.44	1155085500.8	97052828.4	7297732.54
57100	11566712401.92	26085185515.52	13185426693.12	7408535982.08	1249757539.84	103029676.44	7294926.51
57200	39298241434.24	27678865013.76	19067285075.84	7920477502.72	1147437772.8	98513389.96	7090320.83
57300	35146774680.96	38361710472.32	17040412986.24	7008566246.4	1095345530.24	99664198.24	7110678.18
57400	32733868683.52	24660102704.64	15616821308.16	6857314715.52	1126359007.36	100186470.88	7139817.945
57500	71481044264.32	35746540718.08	17915906344.32	7992754218.88	1136479736.32	98940027.8	7226621.015
57600	24729680105.6	27102887493.12	12049942022.08	6364233651.84	1140625629.44	108051183.08	7250132.89
57700	24878851390.72	25970761503.36	13019788035.2	6572765492.48	1155021504.96	107451363.28	7236797.14
57800	49157400533.12	29029136065.28	15853044985.6	7544751771.52	1151170374.4	96024420.6	7239809.66
57900	55562402704.64	47569311555.84	16732024989.76	7103644186.24	1094902065.28	99546346.6	7188093.575
58000	20595278853.12	22956520293.44	12289730432.0	6255567397.76	1103333173.12	100507426.96	7274741.155
58100	33249170556.8	41086196288.0	13241249680.64	5964955687.68	1134526121.6	107344314.84	7298678.86
58200	27167643073.92	24148653716.48	11721751941.76	5795169094.08	1140324625.28	108803860.16	7301438.795
58300	43762487725.44	38459898112.64	17542044449.28	7761096946.56	1119018932.16	94594010.56	7478516.415
58400	37194556974.08	39463260017.28	15227491888.0	5783917760.0	1174931354.88	103210871.32	7360492.445
58500	31426726848.32	28677275010.56	15567934201.6	7676277178.24	1137874135.68	97618059.72	7287683.47
58600	31524575447.68	16346466586.88	12287503626.88	6849800707.2	1217455086.72	102374389.32	7297080.54
58700	38609747288.32	38433290362.88	15666366483.2	7679905862.4	1139106993.28	96633210.8	7040847.995
58800	47864983907.2	53168010972.16	19576427079.04	6966159961.6	1124277485.44	99631976.24	7110325.995
58900	63256514193.92	31778161907.2	17801628622.72	7030124410.88	1118101347.2	100906766.48	7159387.995
59000	97623547912.32	55531558447.36	19694478113.92	8181975900.8	1152513054.08	99779223.84	7211440.035
59100	25156498292.48	27562566970.88	12595434216.96	6484730490.24	1123289476.48	111252354.84	7154907.42
59200	26005289601.28	22098785261.44	11632008618.24	6334444922.24	1152830699.52	105869691.28	7160259.47
59300	44785288856.96	34177723690.88	16442316015.36	7729895393.92	1124267159.04	97309614.44	7161711.49
59400	83089444896.64	47075580213.12	14603661384.96	7141021232.0	1103029973.76	95050040.32	7122004.35
59500	19723552285.44	22906130124.48	12639651981.44	6063971016.32	1104960669.12	101523647.72	7405519.39
59600	22221216673.28	43493931596.16	11681987750.4	5670553926.4	1105433665.92	104309273.04	7221124.455
59700	34588701187.2	35728820357.12	11915147919.36	5593796527.04	1135426794.24	109061023.36	7332473.295
59800	49605530931.2	38105244627.84	18931166501.12	7381536463.36	1139037893.12	94884794.96	7305000.635
59900	51834302981.12	41378882657.28	15882343774.72	6201455872.0	1151392423.04	96951952.92	7211545.965


==> figures/data/cols_diff.dat <==
joint_svd_cols	celeba_colorization_1	celeba_inpainting_2	flying_distorted_dataset	mnist_inpainting_1
8	106273.07832418557	23402.308882845697	36085.90047342793	99.02391730041495
16	79574.09442501771	19165.284793842955	28006.50740531439	86.93937917480457
32	59914.31280984415	14862.918278594192	21384.963540243916	44.567286932372895
64	42286.13601053471	10481.497587641643	14843.090046062338	0.0
128	25478.835837907274	6192.2569161650135	8627.675616497756	
256	11465.908939004992	2340.3888198809314	3362.3523794320936	
512	1171.9782555771526	99.07892865837448	228.02403504698304	
576	0.0	0.0	0.0	74.79597565612778


==> figures/data/cols_diff_relative.dat <==
svd_cols	celeba_colorization_1	celeba_inpainting_2	flying_distorted_dataset	mnist_inpainting_1
8	-0.6061296990535456	-0.43071074169745444	-0.1333775711685153	-0.3266355842491478
16	-0.6884478770511793	-0.5550122856163371	-0.1694480540276273	-0.34346970193155296
32	-0.7490628206199831	-0.6812307798038924	-0.19901080071464125	-0.4024890472782877
64	-0.8034139300487033	-0.8097684857511165	-0.2282152075652237	-0.46457560128388103
128	-0.8552341166331495	-0.9356019071583803	-0.25596142338870737	-0.42908524306346285
256	-0.8984387050582401	-1.0486041326077737	-0.2794668425540593	-0.35081926401612606
512	-0.9301769023429737	-1.114357424075418	-0.2934597630650801	-0.3603649967509466
576	-0.9337903400309511	-1.117264101862318	-0.2944844893366093	-0.3603647386878188

==> figures/data/cols_diff_relative_nyu.dat <==
svd_cols	nyu_augmented_distortion
8	-0.8545683258479694
16	-0.8857654896805068
32	-0.9319364881280957
64	-0.9595141421033917
128	-1.0054657949383405
256	-1.032000714269273
512	-1.0505384744919988
576	-1.0484549965490328



==> figures/data/condition_bounds.dat <==
index	min_cond	numerical_cond	max_cond
0	1479789.0	1496143.125	1534954.5
1	1581073.875	1614204.75	1647626.625
2	1624220.875	1643788.0	1678511.375
3	1673912.875	1690490.0	1730215.75
4	1755134.375	1784700.5	1799987.625
5	1772358.25	1810720.125	1836850.5
6	1796889.875	1839027.25	1881827.875
7	1825682.5	1849990.125	1884423.875
8	1827961.0	1852600.375	1877157.625
9	1814838.625	1855325.375	1876504.0
10	1824090.25	1863417.75	1899224.75
11	1888300.25	1920776.75	1941475.75
12	1920497.0	1931339.25	1956091.625
13	1921654.375	1951542.25	1986428.625
14	1931561.875	1954030.375	1986976.375
15	1946214.0	1970875.5	1993091.875
16	1953735.625	1972587.125	2003786.5
17	1938817.75	1974102.375	2000904.375
18	1939949.0	1974608.75	2000898.125
19	1946810.375	1976136.0	2014840.0
20	1961615.125	1987679.0	2012000.5
21	1971751.75	2002477.875	2031188.375
22	1958534.875	2002804.25	2031195.375
23	1982067.0	2012724.125	2031666.0
24	1993515.125	2015233.0	2040690.375
25	1982841.375	2019751.75	2058031.75
26	1986800.0	2023584.0	2058421.0
27	2015124.25	2037483.875	2068434.5
28	2009077.625	2041499.75	2066669.875
29	2017299.125	2042363.75	2071044.125
30	2008838.125	2047209.0	2075827.875
31	2034473.125	2050651.375	2071434.625
32	2015427.5	2054823.625	2070488.625
33	2037629.75	2059356.25	2083795.625
34	2027669.625	2073519.875	2094712.375
35	2031829.25	2075446.0	2094088.5
36	2045897.25	2087610.625	2112362.75
37	2065356.0	2101525.75	2123454.0
38	2047535.25	2102277.25	2126773.75
39	2072809.75	2104461.5	2128969.5
40	2098457.5	2121646.25	2148658.25
41	2108410.75	2132032.25	2158128.5
42	2091355.125	2133522.0	2164931.5
43	2127291.75	2144887.25	2178300.0
44	2111735.0	2146691.0	2177006.25
45	2119363.5	2147169.5	2172435.5
46	2113049.25	2152885.5	2178657.0
47	2133599.25	2162602.75	2183876.0
48	2150843.25	2181871.5	2208980.25
49	2118110.5	2185527.75	2208344.75
50	2164792.0	2190339.25	2227126.75
51	2181737.0	2208666.5	2233742.25
52	2191807.25	2209130.0	2239810.5
53	2185210.75	2209692.75	2236327.25
54	2174891.0	2212650.75	2246594.0
55	2161907.25	2216660.25	2240963.25
56	2186967.0	2219502.25	2239144.25
57	2202719.75	2227992.5	2252881.0
58	2193830.5	2228365.25	2264076.5
59	2192288.75	2236868.75	2262982.0
60	2211317.25	2247123.75	2264938.75
61	2212166.0	2248734.75	2283612.75
62	2211066.5	2260737.5	2292767.0
63	2235558.25	2270393.5	2289533.5
64	2250875.75	2282834.75	2306120.5
65	2268303.0	2287921.25	2323935.25
66	2241861.25	2289228.75	2320490.0
67	2239376.0	2290482.25	2317240.75
68	2277648.25	2299765.5	2324436.25
69	2184934.0	2303000.0	2369265.25
70	2267463.75	2313259.0	2338883.0
71	2281757.25	2320108.75	2349151.0
72	2296384.75	2324030.75	2348009.75
73	2300554.0	2327373.0	2377139.5
74	2282532.25	2334628.75	2365733.75
75	2305548.5	2345742.75	2374941.25
76	2319444.5	2348869.25	2375348.5
77	2328929.0	2350094.0	2389873.25
78	2317355.5	2357585.75	2392144.5
79	2299581.5	2361387.5	2390459.75
80	2330416.25	2367280.0	2399516.75
81	2339471.25	2367490.75	2399273.5
82	2346661.0	2370199.75	2394749.25
83	2354802.75	2379601.75	2407625.75
84	2355886.5	2382593.25	2414735.25
85	2342733.0	2383348.25	2405407.25
86	2360072.75	2388844.75	2418743.5
87	2325906.75	2398659.5	2450635.25
88	2386559.25	2401538.75	2438653.75
89	2286545.25	2403464.0	2470579.5
90	2354196.5	2408677.0	2450910.75
91	2357364.0	2410066.25	2454343.5
92	2393050.0	2413651.75	2449445.25
93	2388248.0	2414427.5	2439936.0
94	2391318.5	2416131.75	2443100.5
95	2385729.0	2418733.25	2452798.75
96	2379234.25	2422559.5	2450764.0
97	2400685.5	2429079.75	2461302.0
98	2325913.25	2439183.0	2469587.5
99	2406002.5	2439390.75	2471439.0
100	2338537.5	2442233.75	2483564.5
101	2419270.0	2447354.0	2483266.5
102	2417337.25	2451832.25	2479580.0
103	2416642.0	2453939.5	2479964.0
104	2431912.75	2454129.25	2492176.75
105	2423472.0	2458169.0	2485804.25
106	2404845.5	2458536.5	2480439.75
107	2426968.0	2459406.25	2482736.75
108	2434122.75	2461083.0	2478000.75
109	2362755.0	2465663.5	2505312.25
110	2420274.75	2467170.75	2513568.25
111	2446042.25	2472633.0	2497003.75
112	2446737.75	2473670.75	2498200.75
113	2425094.75	2477607.0	2515814.25
114	2450457.0	2481662.75	2506133.75
115	2454117.0	2492508.75	2552066.75
116	2464267.0	2497290.0	2522178.0
117	2459419.25	2499054.0	2523172.0
118	2486172.5	2503127.0	2530641.75
119	2467665.25	2505681.25	2539461.0
120	2483392.75	2507667.0	2543385.0
121	2472527.5	2507769.5	2534294.75
122	2480836.5	2511865.75	2545292.75
123	2478656.25	2516821.5	2546178.75
124	2478080.75	2519836.75	2563473.25
125	2489067.0	2521858.0	2548970.75
126	2465193.25	2522263.5	2555810.0
127	2491924.75	2525325.75	2567499.5
128	2501657.5	2527136.0	2550376.5
129	2487712.75	2530338.25	2554657.5
130	2499068.25	2541640.5	2565011.0
131	2519516.75	2545204.0	2577641.25
132	2516760.25	2554215.25	2576093.25
133	2480722.25	2559757.25	2604729.25
134	2540004.75	2580961.75	2612577.25
135	2547370.5	2581287.0	2615368.0
136	2548794.75	2583648.25	2623272.75
137	2569067.0	2592979.25	2621050.25
138	2570174.5	2594769.25	2624032.25
139	2569636.25	2602089.5	2651758.75
140	2565103.25	2602171.0	2631975.25
141	2566544.0	2612534.25	2647872.25
142	2578397.0	2613515.75	2647934.0
143	2591106.75	2616131.0	2662869.25
144	2582540.5	2616808.75	2647235.25
145	2585788.25	2625706.75	2653136.0
146	2572113.75	2627010.75	2659466.75
147	2608873.0	2627411.75	2665830.25
148	2593696.5	2632229.75	2660639.25
149	2590150.0	2632896.75	2657582.25
150	2604276.0	2640666.25	2666535.5
151	2613313.75	2649672.25	2685569.25
152	2619931.75	2649734.0	2681317.25
153	2606173.5	2652543.75	2679376.0
154	2592862.0	2655829.5	2690151.0
155	2644143.25	2664068.5	2702874.75
156	2650904.0	2666332.75	2702849.75
157	2619422.5	2670729.75	2707899.0
158	2645354.75	2671659.0	2694760.5
159	2636894.0	2677223.0	2694265.5
160	2656755.75	2678257.5	2715457.5
161	2653365.5	2681483.25	2706630.25
162	2648457.75	2685006.75	2707349.5
163	2655496.0	2707148.75	2738541.75
164	2684393.5	2712810.0	2756889.5
165	2697057.0	2715894.5	2753081.0
166	2666905.75	2716279.0	2739857.75
167	2684950.25	2716986.5	2743081.25
168	2684090.5	2719803.25	2748189.25
169	2662281.75	2725465.75	2761355.0
170	2682825.5	2733986.0	2766584.25
171	2709147.5	2741761.0	2764825.75
172	2722290.0	2744362.5	2792899.0
173	2704983.5	2744526.5	2777495.25
174	2711746.0	2745159.0	2772949.25
175	2708063.0	2747556.75	2779448.5
176	2716172.5	2747704.5	2775519.25
177	2685171.75	2748387.0	2767126.0
178	2723891.0	2756719.25	2793172.25
179	2737471.75	2760807.25	2795148.5
180	2738430.75	2774801.25	2804762.25
181	2739934.25	2777641.5	2800606.0
182	2749102.5	2780439.0	2805999.5
183	2729136.75	2780854.75	2812864.25
184	2399463.0	2780928.25	2813494.5
185	2765674.75	2781407.25	2823745.5
186	2751495.25	2781733.5	2802888.0
187	2752492.0	2789376.0	2819844.75
188	2771124.75	2796633.25	2829029.0
189	2757471.75	2798064.0	2829952.25
190	2783292.0	2798818.25	2840391.5
191	2762136.0	2799662.0	2820363.5
192	2779312.75	2803487.0	2837548.5
193	2768018.0	2803544.75	2832519.0
194	2707995.25	2806445.0	2830970.75
195	2770629.75	2809699.5	2841095.75
196	2762385.75	2811307.25	2842911.25
197	2792081.25	2814189.0	2841638.0
198	2779993.0	2816217.75	2836358.75
199	2775209.75	2817618.5	2843809.75
200	2785477.25	2823069.75	2844648.0
201	2817634.75	2837485.75	2877558.5
202	2773716.0	2839798.0	2863298.5
203	2809337.5	2841646.25	2867766.75
204	2815049.5	2846857.0	2877550.5
205	2802582.25	2848763.25	2880707.25
206	2804791.5	2850017.0	2881971.5
207	2814739.5	2850814.5	2881332.0
208	2806039.0	2851163.75	2883581.25
209	2811356.0	2851294.0	2888697.75
210	2813878.0	2854335.5	2879410.75
211	2823916.25	2855021.75	2885162.75
212	2830419.5	2855755.0	2881761.75
213	2830214.5	2855835.0	2889707.75
214	2824331.75	2856765.0	2896294.25
215	2804395.0	2859667.25	2891925.75
216	2831296.5	2862266.25	2886618.0
217	2826634.75	2863161.75	2891965.25
218	2833229.25	2866896.0	2893224.75
219	2825725.0	2873002.75	2902180.75
220	2834566.25	2873823.75	2895218.0
221	2844946.25	2876887.75	2908956.5
222	2835724.25	2877611.75	2899599.0
223	2847961.0	2877732.75	2912836.0
224	2856215.0	2880609.75	2926578.75
225	2854748.5	2893195.75	2917834.75
226	2866443.25	2893285.0	2932146.25
227	2797612.25	2895152.5	2977445.5
228	2842049.5	2895168.5	2920302.75
229	2874297.5	2900054.25	2940884.0
230	2861336.75	2901074.0	2933686.0
231	2865546.25	2922661.75	2948895.5
232	2891825.25	2928827.75	2961252.0
233	2676211.25	2929977.5	2960497.0
234	2901607.5	2934686.25	2956773.0
235	2885559.5	2934699.0	2959037.25
236	2905166.0	2936946.75	2960299.0
237	2901584.5	2937804.5	2969241.0
238	2918214.5	2938169.75	2975014.0
239	2921983.5	2938501.0	2980711.0
240	2914305.5	2941031.5	2970823.75
241	2899038.25	2941243.25	2974428.5
242	2927473.5	2945591.0	2980268.5
243	2916077.25	2947896.5	2981481.0
244	2914975.25	2949679.25	2976318.75
245	2935892.25	2949709.5	2983347.5
246	2904119.25	2950941.0	2982010.0
247	2924858.5	2958545.75	2987766.25
248	2945800.0	2961901.75	3003206.0
249	2922054.75	2969757.75	2994849.0
250	2925093.25	2969970.25	2995587.25
251	2931701.0	2976413.0	2998604.0
252	2928019.75	2977765.5	3021549.25
253	2949487.0	2978940.5	3006905.25
254	2949044.75	2985409.0	3025148.0
255	2946678.0	2988204.75	3013532.25
256	2946986.5	2991219.5	3019611.5
257	2966286.25	2991241.75	3037839.5
258	2936838.75	2995323.75	3038291.0
259	2966330.75	2998427.25	3024740.5
260	2972923.25	2998981.5	3027737.75
261	2985370.75	3008064.75	3045863.75
262	2953009.5	3012094.5	3099740.25
263	2966236.0	3014674.25	3033950.5
264	2973174.0	3018585.5	3046987.75
265	2986485.0	3019775.25	3042581.75
266	2983210.25	3023175.0	3048236.75
267	2989841.25	3023719.0	3048271.5
268	3000638.0	3024141.75	3055391.25
269	2992286.0	3024216.75	3049555.25
270	2966022.25	3026024.75	3051456.75
271	2962035.75	3028316.25	3059171.0
272	3016155.0	3030149.5	3058283.25
273	3007362.25	3038251.5	3060851.25
274	3001760.75	3040137.75	3071409.25
275	3007152.25	3041010.75	3067987.5
276	3007530.0	3042297.0	3074870.5
277	3001686.25	3042875.5	3072730.75
278	3008875.25	3045595.25	3066930.0
279	3003130.75	3046651.25	3067566.0
280	3000019.0	3047166.25	3078547.0
281	3008929.75	3049994.75	3072800.25
282	2692518.5	3056118.25	3086952.0
283	2992343.0	3057654.75	3092407.25
284	3012086.5	3057934.5	3097036.0
285	2985827.5	3061109.25	3176441.5
286	3026357.75	3067010.0	3105175.0
287	3041152.75	3068628.75	3091468.0
288	3016210.75	3070002.25	3096189.25
289	3034416.0	3071546.25	3095396.5
290	3035739.75	3071900.0	3093774.25
291	3028395.25	3072107.0	3107598.5
292	3026847.5	3072397.25	3101413.0
293	3030534.25	3073273.25	3114674.5
294	2943771.75	3075242.0	3101856.0
295	3026439.0	3078375.25	3109278.25
296	3033419.5	3078428.25	3111715.25
297	3049854.75	3079178.75	3110864.25
298	3041462.75	3085821.5	3107395.75
299	3033737.75	3086831.25	3119453.0
300	3051953.75	3087023.5	3116702.25
301	3048020.25	3089813.0	3111695.25
302	3057635.0	3093338.5	3120126.25
303	3073017.75	3093938.75	3141501.75
304	3042028.5	3098717.5	3121110.25
305	3077644.75	3102504.0	3133777.5
306	3044812.75	3107212.25	3231545.5
307	3073041.0	3115084.75	3143401.0
308	3076623.75	3115494.0	3146427.75
309	3092677.0	3125997.25	3156395.25
310	3100574.5	3126228.25	3158450.0
311	3089425.5	3129593.0	3151835.25
312	3073122.75	3133735.0	3160155.75
313	3112918.25	3134116.5	3169007.0
314	3092458.25	3136382.5	3156700.25
315	3108061.75	3137814.75	3164309.0
316	3106654.75	3139043.75	3174388.0
317	3102065.0	3145305.75	3169533.0
318	3123696.25	3147133.25	3179892.25
319	3117654.75	3149395.0	3187883.5
320	3108722.25	3152483.75	3187824.5
321	3126277.25	3152985.25	3186509.25
322	2954571.75	3153159.25	3185624.75
323	3116949.25	3153957.0	3180043.75
324	3121271.0	3157395.75	3182957.5
325	3131920.25	3162040.75	3186199.25
326	3085020.25	3164941.75	3188861.75
327	3128975.25	3168372.25	3196568.5
328	3137010.5	3170726.0	3198661.25
329	3131381.5	3175970.5	3198786.0
330	3159706.25	3177274.75	3208936.75
331	3031400.75	3178477.25	3244341.5
332	3134929.5	3178668.5	3214703.0
333	3141209.0	3179690.75	3209102.25
334	3158991.75	3183092.5	3214904.0
335	3152385.25	3183717.5	3219477.25
336	3146679.5	3184415.25	3206246.5
337	3161659.5	3187694.5	3211592.0
338	3136560.75	3190321.0	3221099.75
339	3158219.25	3193162.5	3214834.0
340	3155946.0	3194947.5	3229297.75
341	3161582.25	3195977.5	3228316.75
342	3143858.75	3202980.5	3220636.75
343	3166870.25	3206032.5	3236251.25
344	3174121.75	3207633.0	3250962.25
345	3184132.5	3208389.75	3243597.75
346	3180295.25	3210342.0	3250976.25
347	3173300.75	3211079.25	3234543.75
348	3182573.0	3211374.0	3250548.75
349	3183185.0	3213639.5	3248866.5
350	3140029.0	3213761.25	3259293.75
351	3168191.25	3214685.0	3248205.25
352	3171473.0	3217511.25	3241579.25
353	3188511.75	3221337.25	3263554.0
354	3189551.0	3222072.0	3248892.0
355	3177060.75	3226289.0	3254491.25
356	3196256.0	3226898.5	3255086.25
357	3209703.75	3232141.75	3258584.5
358	3199559.0	3233013.5	3254499.0
359	3196913.0	3233143.75	3260577.25
360	3188764.25	3234652.25	3260908.75
361	3193956.0	3237189.0	3258018.5
362	3200847.0	3239236.5	3266057.0
363	3231549.5	3248796.75	3281444.75
364	3192854.5	3249057.0	3291788.0
365	3149626.75	3252072.75	3282461.0
366	3223160.75	3254799.75	3288002.25
367	3232642.5	3258952.5	3299472.0
368	3236459.75	3259935.25	3292274.0
369	3230068.0	3261679.0	3293477.25
370	3248207.0	3269238.5	3293053.25
371	3251643.0	3276353.75	3326141.75
372	3180323.25	3280981.0	3308994.25
373	3209223.25	3282909.25	3315103.0
374	3205178.75	3284896.0	3318141.0
375	3231954.5	3285353.75	3320891.25
376	3236562.75	3287129.75	3321058.75
377	3200968.5	3287363.75	3330052.25
378	3244303.75	3290496.75	3325807.25
379	3266700.25	3293713.25	3334808.5
380	3273321.0	3294458.0	3320111.75
381	3276659.75	3300186.75	3348613.75
382	3256959.75	3300395.75	3339133.25
383	3279531.0	3304879.25	3344115.5
384	3281230.5	3306306.25	3345406.75
385	3270909.5	3308261.25	3338860.25
386	3287666.5	3311737.5	3353885.25
387	3290478.25	3312613.0	3350226.5
388	3232755.0	3313452.75	3340595.75
389	3286861.0	3314355.5	3348729.75
390	3298514.5	3316533.75	3346610.5
391	3275336.0	3317937.75	3368645.25
392	3249451.0	3320647.25	3357389.0
393	3186985.5	3321073.25	3345744.5
394	3298098.5	3321735.25	3356083.0
395	3282966.0	3322177.0	3349751.5
396	3274266.25	3322882.0	3351203.0
397	3280571.5	3327824.0	3355552.25
398	3297332.75	3330746.5	3354037.25
399	3299856.5	3335920.0	3360306.25
400	3129172.25	3338729.0	3377869.5
401	3303318.5	3342697.75	3373301.25
402	3308478.25	3345379.75	3374776.25
403	3304727.25	3348411.0	3376812.5
404	3302730.25	3349690.75	3378933.75
405	3318697.0	3350367.75	3385179.0
406	3314803.75	3352080.25	3371094.25
407	3332944.0	3358264.25	3389573.25
408	3318237.0	3360075.25	3386853.25
409	3319539.5	3363427.5	3397426.25
410	3328849.5	3366756.75	3400200.25
411	3335207.75	3368498.0	3391981.25
412	3322119.25	3370001.25	3402341.75
413	3346709.0	3373227.75	3406135.25
414	3335077.5	3375573.75	3408189.75
415	3270411.25	3377652.25	3409242.75
416	3339656.5	3378033.5	3408582.5
417	3334435.25	3378769.0	3400863.25
418	3341695.75	3379913.5	3404448.75
419	3362656.5	3387554.25	3422746.75
420	3348845.75	3388544.0	3409497.5
421	3360955.25	3391271.25	3426536.75
422	3368485.5	3392207.5	3432948.5
423	3352397.25	3392491.25	3414497.5
424	3321682.5	3393213.75	3415682.75
425	3361512.5	3395908.75	3418457.5
426	3300833.25	3401877.75	3429734.0
427	3373398.25	3402114.0	3438552.25
428	3369488.0	3402344.25	3434121.25
429	3381248.75	3403432.0	3433618.5
430	3364539.25	3404124.75	3436316.0
431	3378564.0	3405025.25	3448017.5
432	3366592.75	3408668.0	3476664.25
433	3383319.5	3409038.0	3447136.0
434	3380057.75	3409936.25	3435052.0
435	3372600.0	3412690.25	3433569.5
436	3380442.75	3412929.5	3442031.0
437	2880750.75	3413191.25	3449491.5
438	3321640.25	3413986.0	3457290.75
439	3370607.5	3419200.25	3456294.0
440	3374747.75	3421951.0	3449297.75
441	3394819.0	3423691.25	3466510.0
442	3391520.0	3424882.75	3449499.5
443	3394385.5	3427524.0	3462142.25
444	3409480.75	3427632.75	3473367.0
445	3399186.0	3432331.75	3467067.0
446	3226039.75	3434974.5	3468641.75
447	3412390.5	3437661.0	3478807.5
448	3406273.75	3437897.75	3467539.25
449	3421091.5	3438251.25	3477679.0
450	3392602.0	3443540.25	3478954.25
451	3376790.0	3443718.75	3470985.25
452	3415964.0	3446663.75	3475512.0
453	3420053.0	3448649.75	3490593.5
454	3432970.25	3450747.75	3499498.75
455	3419925.75	3453442.5	3486854.0
456	3416437.0	3454741.5	3478076.5
457	3420947.0	3456369.25	3483369.0
458	3418530.0	3457919.75	3494753.25
459	3438314.5	3463323.25	3494348.0
460	3437712.25	3466901.0	3497882.5
461	3436257.0	3468945.0	3494851.5
462	3409120.25	3468957.0	3493279.25
463	3429992.5	3469118.0	3505198.0
464	3348375.5	3473489.75	3509033.75
465	3134787.0	3473822.75	3522595.5
466	3441631.0	3479487.0	3532092.25
467	3457335.5	3480940.75	3515544.0
468	3419049.0	3482376.0	3526202.5
469	3444013.75	3486427.75	3520064.5
470	3427960.5	3492565.0	3522497.75
471	3388556.5	3493091.75	3514157.25
472	3425384.25	3500298.75	3534626.75
473	3478491.5	3501066.25	3532797.5
474	3472535.5	3505006.75	3529061.5
475	3447687.25	3507571.0	3532813.25
476	3454109.5	3509825.5	3528783.25
477	3461636.5	3510155.25	3545800.25
478	3264212.75	3512417.25	3546058.75
479	3355584.75	3513032.25	3560955.0
480	3462808.25	3515806.0	3544160.0
481	3454746.25	3516300.0	3546595.0
482	3484258.75	3519074.75	3560624.0
483	3351129.5	3519670.25	3545603.25
484	3489949.25	3522467.0	3551743.25
485	3475467.75	3527827.5	3562814.25
486	3470973.5	3530507.5	3574480.75
487	3481579.0	3534402.25	3569325.25
488	3491224.0	3536367.5	3585050.0
489	3473498.25	3539152.0	3566392.75
490	3506332.5	3540344.75	3568794.0
491	3506424.25	3545324.5	3576340.5
492	3513228.25	3547161.75	3579367.0
493	3147009.0	3554504.25	3603821.75
494	3527914.75	3557027.75	3591044.0
495	3438103.75	3557564.5	3609078.0
496	3522343.25	3559354.5	3586191.5
497	3528715.0	3565621.25	3604709.75
498	3536105.25	3569208.75	3605311.0
499	3535300.0	3581784.75	3607083.25
500	3537404.5	3586122.75	3611188.0
501	3434946.0	3590808.25	3636804.0
502	3563612.25	3591328.0	3634168.5
503	3551801.5	3591557.75	3617108.75
504	3402057.5	3592825.25	3628738.0
505	3520935.75	3596709.75	3621912.5
506	3566531.75	3601764.0	3625207.75
507	3574882.25	3603907.0	3637486.75
508	3565621.0	3604302.75	3644348.5
509	3562194.0	3606644.25	3634385.25
510	3548101.25	3609112.0	3638832.0
511	3579763.5	3612842.75	3638278.0
512	3579897.25	3613681.5	3669740.25
513	3553697.5	3614773.25	3649850.5
514	3600410.75	3619087.75	3660465.0
515	3588261.0	3620443.0	3654596.0
516	3581420.25	3621389.0	3646056.0
517	3586266.75	3625180.75	3647002.0
518	3577542.5	3628739.0	3655959.25
519	3583983.5	3629961.25	3658869.0
520	3587711.25	3638070.25	3673765.0
521	3424847.75	3638888.5	3674797.25
522	3591229.75	3644509.5	3674316.0
523	3611741.5	3648224.0	3674435.75
524	3565487.0	3652459.0	3695575.0
525	3618429.0	3652624.25	3682727.0
526	3624962.25	3654087.5	3677415.25
527	3633333.25	3657022.0	3692842.0
528	3619093.75	3658992.75	3701029.25
529	3620818.75	3661041.25	3685114.25
530	3624635.25	3662779.0	3695086.25
531	3613914.25	3664256.5	3686145.25
532	3617725.5	3664520.5	3689959.75
533	3637227.25	3665495.75	3705885.75
534	3624173.5	3666696.25	3708897.75
535	3635371.75	3670406.25	3703002.0
536	3651913.5	3673793.25	3718559.25
537	3637774.5	3675272.75	3702047.0
538	3632769.0	3675339.25	3703308.75
539	3645358.75	3676206.0	3708685.25
540	3650239.25	3681788.0	3707829.25
541	3563131.25	3682060.25	3712909.5
542	3651128.0	3684871.0	3710922.75
543	3589625.5	3690121.75	3722345.75
544	3669730.25	3690580.0	3723969.75
545	3669691.5	3693940.0	3735663.25
546	3658067.25	3696054.0	3730927.25
547	3645394.0	3699922.5	3731532.25
548	3646276.25	3700545.75	3736404.75
549	3650521.25	3700906.5	3722033.75
550	3664615.25	3701947.75	3731326.5
551	3675450.75	3707486.75	3746151.25
552	3667039.25	3709485.5	3739265.0
553	3513808.25	3711093.0	3759422.75
554	3658186.0	3711215.5	3772419.0
555	3682493.0	3716132.5	3756608.75
556	3600282.75	3716519.5	3744030.25
557	3680467.5	3719802.25	3747809.25
558	3700216.5	3723158.75	3759341.25
559	3678418.5	3724131.75	3756756.0
560	3695387.25	3725169.0	3765858.0
561	3683675.0	3727347.5	3760617.25
562	3701917.25	3727606.25	3754379.75
563	3693366.5	3731926.5	3760595.25
564	3700085.5	3732098.5	3778198.0
565	3629486.0	3735660.0	3774517.75
566	3706962.75	3736765.75	3763259.0
567	3699161.75	3739163.0	3774889.75
568	3669435.75	3739403.75	3770140.75
569	3689404.0	3743434.75	3780179.5
570	3717139.0	3748715.0	3779001.0
571	3712327.5	3756809.0	3784215.0
572	3648381.75	3766157.0	3795223.0
573	3733934.75	3767628.5	3793836.25
574	3704274.5	3769045.25	3801508.5
575	3716195.0	3771285.75	3816058.5
576	3717549.5	3773459.25	3804397.0
577	3734521.0	3774369.5	3794800.5
578	3611346.0	3776944.5	3805118.75
579	3738880.0	3780478.5	3809628.75
580	3741581.75	3781492.5	3809164.25
581	3744821.25	3781740.0	3806702.0
582	3751211.25	3786573.5	3814295.25
583	3752073.0	3788008.75	3824574.0
584	3729029.5	3791357.0	3816683.5
585	3748909.75	3792218.5	3821193.25
586	3741553.25	3793742.75	3825194.75
587	3772043.75	3801130.5	3827665.0
588	3759496.0	3802852.25	3828488.25
589	3727996.75	3804077.25	3834382.25
590	3771018.25	3807707.25	3844696.5
591	3769946.0	3811909.75	3831476.75
592	3767790.5	3814106.25	3845255.25
593	3776603.25	3814491.25	3839450.0
594	3794819.0	3816878.0	3842755.75
595	3732075.5	3817444.0	3845767.0
596	3781017.75	3822214.75	3852188.5
597	3792089.75	3822291.5	3861693.5
598	3778609.75	3824916.75	3850591.0
599	3791753.5	3827467.5	3853736.25
600	3783386.25	3837749.25	3862436.0
601	3798557.75	3839515.0	3869370.75
602	3815734.5	3839564.25	3877367.5
603	3802951.25	3843960.75	3871934.0
604	3798471.75	3846686.75	3873889.0
605	3833430.5	3856636.25	3897767.0
606	3838561.5	3858620.0	3890587.75
607	3800750.75	3859066.5	3900139.75
608	3813760.75	3859068.5	3887545.0
609	3812025.5	3861980.75	3903234.25
610	3815947.75	3863760.75	3899760.5
611	3836435.25	3866305.75	3903667.75
612	3805355.0	3868619.75	3895725.0
613	3860361.5	3886249.75	3927147.75
614	3859594.25	3886559.75	3929420.0
615	3859929.25	3889129.0	3928024.0
616	3710931.75	3892931.0	3929190.0
617	3853011.75	3893328.25	3923764.75
618	3847930.0	3899790.75	3925881.0
619	3757913.75	3903608.5	3957242.25
620	3870302.5	3904214.0	3936781.5
621	3865138.25	3904627.5	3927115.25
622	3872454.75	3909789.75	3936281.25
623	3900959.5	3919003.0	3960664.5
624	3883032.0	3922971.0	3951466.75
625	3874441.75	3933182.0	3951450.75
626	3319498.0	3933767.0	3972063.75
627	3904771.75	3937695.5	3971868.75
628	3886980.5	3938501.25	3969800.0
629	3889874.25	3941404.5	3967099.75
630	3897961.25	3941935.75	3973886.0
631	3868549.75	3942081.0	3966669.75
632	3902915.0	3949617.25	3980116.5
633	3906608.0	3950069.25	3978595.25
634	3881192.75	3952940.0	3984774.0
635	3942341.75	3960350.5	3994745.25
636	3904487.25	3962058.75	4003920.25
637	3912947.5	3964529.0	3986673.0
638	3920204.5	3965209.0	3992733.25
639	3873933.0	3966603.5	3995517.75
640	3910649.75	3969572.75	3995163.75
641	3933004.0	3977409.25	4006535.0
642	3938289.75	3980357.75	4001996.5
643	3962176.5	3986107.0	4028727.5
644	3956970.5	3991415.75	4018776.25
645	3956408.5	3993952.5	4023951.5
646	3961979.75	3994459.5	4025384.0
647	3964623.75	3997971.25	4027599.25
648	3978575.75	4004911.5	4044335.25
649	3982097.5	4020377.5	4049522.25
650	3950794.0	4025431.25	4055161.0
651	3996872.5	4025451.25	4059027.5
652	4001212.0	4027862.75	4051485.5
653	3965970.75	4029813.5	4070581.0
654	3952264.75	4032767.75	4061624.75
655	3597217.5	4035368.25	4097537.0
656	3686805.5	4037889.0	4076430.75
657	3970175.0	4041563.0	4079022.0
658	3999409.75	4042269.25	4069005.0
659	4013160.25	4043328.75	4073171.5
660	4005341.75	4045171.75	4081153.5
661	4010766.5	4045896.75	4072695.25
662	4011968.25	4050609.25	4082609.5
663	3985066.75	4052411.5	4083289.25
664	4000673.25	4052538.25	4080322.25
665	4029422.75	4053947.25	4091633.25
666	4035868.25	4058799.0	4091486.5
667	4017483.75	4060331.75	4094029.0
668	4034982.25	4061761.5	4099606.5
669	3971570.5	4066466.0	4099992.5
670	3919476.75	4071119.0	4100921.25
671	4017449.25	4072235.75	4101245.75
672	4025890.75	4076323.75	4112288.75
673	4039108.75	4076663.5	4111360.0
674	4049559.25	4077971.0	4120474.0
675	4053981.75	4084106.75	4120987.0
676	4064956.75	4085159.5	4137486.25
677	4040587.5	4094053.5	4119470.25
678	4064362.0	4094659.75	4128112.5
679	4027800.0	4101161.25	4133735.25
680	4041014.5	4102565.0	4143066.5
681	4057433.0	4106140.0	4149475.25
682	4064266.0	4106145.0	4138176.25
683	4055197.25	4107934.75	4157851.25
684	4041650.25	4108527.25	4138621.5
685	4087702.0	4113790.0	4162943.0
686	4090303.0	4116812.0	4145616.25
687	4097712.5	4122360.75	4157122.5
688	4083896.25	4130368.0	4156229.0
689	4069632.5	4133295.25	4153658.25
690	4003356.5	4135059.75	4170597.25
691	4108224.5	4142290.0	4177454.75
692	4124245.25	4143214.0	4181786.25
693	4095321.0	4148200.0	4174533.0
694	4011909.0	4148680.5	4180424.75
695	4110295.75	4151297.0	4188769.5
696	4107754.0	4157937.5	4195510.5
697	4103152.5	4158105.25	4180363.0
698	3986102.0	4159130.0	4188619.25
699	4102475.75	4162257.25	4183385.75
700	4077142.75	4162380.25	4197652.5
701	4124723.75	4163637.0	4230549.0
702	4143686.5	4163961.0	4198520.5
703	4114595.0	4168294.5	4215562.0
704	4114883.25	4177709.75	4211875.5
705	4142056.25	4179459.0	4211813.5
706	4140941.5	4181366.5	4224716.0
707	4154678.5	4182369.0	4218628.5
708	4092786.25	4182528.5	4216373.0
709	4124333.5	4183689.75	4211416.5
710	4143580.75	4186713.0	4211961.0
711	4053952.25	4189552.25	4218567.0
712	4138606.0	4190974.0	4212200.5
713	4143572.75	4192635.75	4213466.5
714	4151762.25	4193344.25	4230446.0
715	4148619.25	4194316.5	4220136.5
716	4178335.0	4208603.5	4239061.0
717	4165351.5	4210241.5	4246807.5
718	4191638.5	4214309.0	4246821.0
719	4189547.75	4223341.0	4248978.5
720	4164303.25	4223619.5	4251148.5
721	4201639.0	4224126.0	4256919.5
722	4208903.5	4237640.5	4270431.0
723	4210464.0	4244137.0	4287626.5
724	4220896.0	4244662.5	4281862.0
725	4176999.75	4252165.5	4286983.5
726	4226739.5	4254421.0	4299408.5
727	4239560.5	4256348.0	4294497.0
728	4236257.0	4259832.0	4289742.5
729	4225120.0	4260303.5	4300373.0
730	4181642.5	4260331.0	4293063.5
731	4225509.0	4264957.0	4287824.0
732	4217246.5	4265122.0	4307688.5
733	4212470.0	4266740.0	4303420.5
734	3697994.25	4268825.0	4318806.0
735	4230696.0	4269638.0	4294270.0
736	4253777.5	4292266.0	4322969.0
737	4262130.0	4297383.0	4321573.0
738	4280730.5	4298732.0	4340123.0
739	4267977.0	4303954.0	4329510.5
740	4147139.75	4305188.5	4342663.0
741	4273382.5	4305703.5	4334510.0
742	4279037.5	4315788.0	4347365.5
743	4284887.5	4319030.5	4350464.5
744	4283752.5	4322894.0	4352615.5
745	4292659.0	4326938.0	4364092.5
746	4235379.5	4333070.5	4371414.5
747	4285668.0	4335650.5	4366579.5
748	4319507.0	4338284.5	4374428.0
749	4305877.0	4348650.5	4376188.5
750	4324149.5	4348988.0	4385982.5
751	4302893.0	4349239.5	4387914.0
752	4307969.0	4349547.0	4398483.0
753	4317794.5	4350630.0	4393373.0
754	4308444.5	4353125.5	4380657.5
755	4316084.5	4367651.5	4396546.5
756	4322338.0	4370374.0	4394586.5
757	4362984.0	4385390.0	4424569.0
758	4363832.5	4388641.5	4419600.0
759	4350465.0	4391188.0	4418218.0
760	4207352.0	4393492.0	4420610.0
761	4346166.0	4393934.0	4423333.5
762	4367113.5	4393943.5	4425362.0
763	4330122.0	4398660.5	4426127.5
764	4338096.0	4399537.5	4430026.0
765	4363467.0	4402648.5	4428964.0
766	4366320.0	4429481.0	4473261.0
767	4351226.5	4434605.0	4468804.0
768	4395523.5	4441402.0	4488365.0
769	4396116.5	4441413.0	4467173.0
770	4404294.0	4443208.5	4493971.5
771	4429356.5	4458644.0	4487910.0
772	4333297.5	4459258.0	4490195.0
773	4444160.5	4467193.0	4511372.0
774	4284296.5	4478191.5	4517625.0
775	4384038.5	4478869.0	4504674.0
776	4426772.0	4483533.0	4515525.5
777	4436521.5	4486816.5	4515032.5
778	4432534.0	4487015.0	4520515.5
779	4465273.0	4488083.5	4532580.0
780	4455534.5	4491539.0	4518845.0
781	4446797.0	4497242.5	4528343.0
782	4472403.0	4503625.0	4549210.5
783	4456776.5	4505883.0	4543710.5
784	4119431.5	4507676.0	4550993.0
785	4489805.0	4509763.5	4537284.0
786	4468498.5	4510315.0	4542545.0
787	4478341.5	4511355.5	4570497.0
788	4489946.5	4522506.0	4554459.0
789	4456922.0	4528936.5	4568158.0
790	4502391.5	4529098.5	4555343.0
791	4481948.5	4536992.5	4566425.0
792	4512706.5	4537086.0	4580436.0
793	4504569.5	4537099.0	4576514.0
794	4495384.0	4541638.5	4568361.5
795	4498957.5	4560771.0	4591856.0
796	4527797.5	4560891.0	4582569.0
797	4496268.0	4570866.5	4609649.5
798	4524740.0	4572228.0	4606617.5
799	4333077.5	4573689.0	4623780.5
800	4545658.0	4578567.5	4611041.5
801	4568851.5	4596905.0	4636750.5
802	4563670.0	4602640.0	4633548.0
803	4561494.5	4603304.0	4634256.0
804	4547479.5	4616932.0	4645007.0
805	4559101.5	4617861.5	4647585.5
806	4570188.5	4625521.0	4672172.5
807	4600962.0	4630660.0	4658247.0
808	4586853.0	4642275.0	4677008.5
809	4627069.5	4652825.0	4682258.5
810	4561732.5	4654694.5	4680765.0
811	4607706.5	4654718.0	4691214.0
812	4596070.0	4660447.0	4686799.0
813	4593869.5	4665911.0	4692620.5
814	4644051.5	4672991.5	4710883.0
815	4618116.0	4673563.5	4705154.5
816	4577625.0	4675784.0	4718618.0
817	4643592.5	4682717.0	4720464.5
818	4632380.5	4692912.0	4734755.5
819	4635209.0	4699712.5	4730415.0
820	4586700.0	4701711.5	4727909.5
821	4638353.5	4709538.0	4744408.5
822	4650768.5	4709660.0	4749245.0
823	4673152.5	4714396.5	4742964.5
824	4665897.5	4718161.5	4750516.5
825	4660418.0	4725499.5	4749612.5
826	4689074.5	4725744.5	4755668.5
827	4678808.5	4729406.0	4762393.0
828	4677048.0	4731507.0	4759481.5
829	4694127.0	4744858.0	4780386.0
830	4481026.5	4748052.5	4775379.5
831	4711756.5	4762217.5	4805582.5
832	4718117.5	4776946.5	4803290.5
833	4763891.5	4792372.0	4842797.0
834	4758423.0	4796783.5	4822893.5
835	4753374.0	4797685.0	4819382.0
836	4734556.0	4797853.5	4825573.5
837	4763414.0	4799153.0	4836995.5
838	4766596.0	4803642.5	4829357.5
839	4773339.5	4805472.0	4838255.0
840	4770214.5	4806949.5	4831621.0
841	4771230.0	4807357.0	4836028.0
842	4755727.5	4811964.0	4843079.0
843	4795348.0	4819606.5	4857423.0
844	4782308.5	4825805.0	4856866.5
845	4789508.5	4827456.5	4864943.0
846	4775487.0	4830619.0	4857261.0
847	4778275.0	4839691.5	4887153.5
848	4798414.5	4851727.5	4873881.5
849	4796766.5	4854778.0	4883114.0
850	4832963.0	4864131.5	4893723.5
851	4838766.0	4872813.5	4905389.0
852	4848268.0	4873156.5	4912741.0
853	4816255.5	4877806.0	4924633.0
854	4693634.0	4887373.5	4916322.5
855	4841960.5	4893612.5	4929649.5
856	4857173.0	4900080.5	4927882.0
857	4777504.0	4902326.0	4936658.5
858	4852744.5	4903059.0	4938323.5
859	4848304.5	4903298.5	4934942.0
860	4878810.0	4905035.5	4951329.5
861	4886086.5	4907201.5	4932433.5
862	4879524.0	4915438.0	4942991.5
863	4868436.0	4916322.5	4961652.5
864	4874707.0	4917444.5	4944926.0
865	4852797.0	4925655.0	4960406.5
866	4875085.5	4936823.5	4961691.0
867	4906821.0	4938714.0	4985003.0
868	4873778.0	4942085.0	4980839.5
869	4876854.5	4942281.0	4998891.0
870	4899456.5	4961842.0	4992920.5
871	4921975.5	4983743.0	5013863.5
872	4914351.0	4988050.5	5014851.0
873	4907408.5	4989882.0	5027761.5
874	4954964.5	4990228.0	5022288.5
875	4945347.0	4994524.0	5024290.5
876	4919660.0	4999460.5	5055077.5
877	4953255.5	5000834.0	5040155.0
878	4971183.0	5002192.0	5032040.0
879	4966726.0	5003270.0	5040413.0
880	5014924.0	5045008.0	5075656.0
881	5021806.5	5048487.5	5086045.0
882	5014174.0	5052841.0	5083708.0
883	4988471.5	5063057.5	5106553.5
884	5056540.5	5079177.0	5134056.0
885	5058365.5	5092121.5	5124562.0
886	5041795.5	5098717.5	5132570.5
887	5051892.0	5101970.5	5143801.0
888	5098836.5	5121724.0	5165581.0
889	5125323.5	5150747.0	5190224.0
890	5127605.5	5156407.5	5189522.5
891	5140287.0	5168386.0	5198708.5
892	5136806.0	5183816.0	5223284.0
893	5002148.0	5186745.0	5218685.0
894	5162851.5	5195506.0	5233186.5
895	5160432.0	5196977.0	5225651.5
896	5169491.5	5203064.0	5237394.0
897	5175445.5	5205756.5	5232273.5
898	5187369.0	5231456.5	5254808.5
899	5218178.0	5246506.5	5279204.0
900	5213747.5	5246919.0	5287404.5
901	5221733.0	5255896.0	5284252.5
902	5200946.0	5263418.0	5305897.0
903	5215196.0	5274283.0	5313013.5
904	5226215.5	5278621.5	5304921.5
905	5254359.0	5282905.0	5310374.0
906	5236640.5	5296987.0	5330643.0
907	5283351.5	5310595.0	5344701.5
908	5291428.5	5323083.0	5367263.0
909	5313450.5	5349619.0	5379998.0
910	5324134.0	5350865.5	5384833.5
911	5296140.0	5353188.5	5379603.0
912	5341087.5	5367265.5	5401975.5
913	5350484.0	5370506.5	5408023.5
914	5332660.5	5371804.0	5401910.5
915	5321249.5	5374093.5	5416988.5
916	5350643.0	5377272.5	5413594.5
917	5342877.0	5388243.0	5415706.0
918	5358229.5	5392056.5	5455335.0
919	5377562.5	5407347.0	5437771.5
920	5363571.5	5410766.0	5465198.0
921	5394896.5	5425525.0	5454595.0
922	5377984.5	5428885.0	5465231.5
923	5386380.5	5435742.0	5470519.0
924	5412823.0	5441039.5	5480635.5
925	5421541.5	5451593.5	5481901.0
926	5359454.0	5457443.0	5492809.5
927	5443121.5	5484143.0	5514549.5
928	5468873.5	5500739.0	5547127.0
929	5475484.5	5510659.0	5549643.0
930	5510397.5	5529037.0	5572709.5
931	5536302.5	5566447.0	5594128.5
932	5518970.0	5579122.0	5612032.5
933	5555409.0	5585790.5	5615484.5
934	5604743.5	5638305.5	5664338.5
935	5610891.5	5650891.5	5687815.0
936	5624017.0	5663133.0	5684665.5
937	5702564.0	5729215.5	5766787.0
938	5702783.0	5734180.0	5768322.5
939	5696839.0	5740573.5	5778413.5
940	5731916.0	5756507.0	5783841.0
941	5753702.0	5783814.0	5831703.0
942	5766046.5	5791712.0	5831769.0
943	5770561.0	5794405.5	5825360.0
944	5761589.0	5806493.5	5841616.5
945	5799626.5	5837368.0	5873229.5
946	5825380.0	5856276.5	5881862.5
947	5840384.5	5871491.5	5909728.5
948	5853131.5	5874913.5	5906541.0
949	5851603.0	5885787.5	5913912.5
950	5855057.5	5896367.5	5927322.0
951	5869163.0	5917870.0	5963740.0
952	5840990.0	5948046.0	5982433.5
953	5964205.5	6004063.0	6034950.5
954	5945216.0	6007030.0	6041221.5
955	5993987.5	6021105.0	6059089.0
956	5996557.0	6023617.0	6060206.0
957	6009655.0	6052022.0	6080284.5
958	6025657.5	6064730.0	6103502.5
959	6055231.0	6079271.0	6112978.5
960	6055617.0	6088315.0	6124007.0
961	6066814.0	6111560.5	6150233.0
962	6086907.0	6121846.0	6156850.5
963	6081058.0	6143574.5	6172732.0
964	6120222.5	6155511.5	6182464.0
965	6128354.5	6188018.5	6218984.0
966	6197644.5	6229886.5	6273651.0
967	6171731.5	6230672.0	6277807.5
968	6236200.5	6270411.0	6314389.0
969	6248461.5	6283882.5	6315705.0
970	6248594.0	6286503.5	6326397.0
971	6275087.0	6305153.0	6350834.5
972	6261727.5	6312949.5	6346628.0
973	6310528.5	6341284.0	6378346.0
974	6316631.5	6359710.5	6404574.0
975	6327261.0	6381303.5	6421162.0
976	6340653.0	6384612.0	6410307.0
977	6499727.5	6529383.0	6566684.5
978	6523278.5	6562453.0	6592693.0
979	6574221.5	6597132.5	6643073.0
980	6587003.5	6623914.0	6652722.0
981	6591982.5	6625677.0	6653833.0
982	6568472.5	6626375.5	6672181.5
983	6608911.0	6644564.5	6686749.0
984	6643743.0	6679987.5	6713609.5
985	6700793.5	6735160.0	6764576.5
986	6704724.5	6752755.0	6785759.5
987	6729709.5	6768180.0	6803925.0
988	6824209.0	6895131.0	6939472.5
989	6926301.0	6964761.5	7008147.5
990	7006208.0	7034716.5	7082627.0
991	7192339.0	7229650.5	7257639.0
992	7247557.5	7276862.5	7306487.0
993	7260591.0	7293572.5	7332087.5
994	7338754.0	7401504.0	7438585.5
995	7477620.5	7518417.0	7551402.5
996	8551782.0	8589016.0	8635518.0
997	8549294.0	8599762.0	8637232.0
998	8910594.0	8969593.0	9006431.0
999	9794605.0	9841437.0	9886137.0


==> figures/data/condition_bounds_celeba.dat <==
index	min_cond	max_cond
0	839768384.0	870271872.0
1	851770752.0	889790400.0
2	910745856.0	935317120.0
3	918117504.0	945328256.0
4	924072064.0	946633856.0
5	916333440.0	954126016.0
6	905741888.0	956694784.0
7	931801344.0	968966016.0
8	959419392.0	988401600.0
9	951904192.0	999911360.0
10	1029398720.0	1048735424.0
11	1029556096.0	1069944576.0
12	1064096576.0	1090172800.0
13	1064290752.0	1093492736.0
14	1052623040.0	1094511360.0
15	1052455744.0	1103870976.0
16	1055780224.0	1113085952.0
17	1101284736.0	1119054720.0
18	1108933248.0	1152987776.0
19	1143041408.0	1166238720.0
20	1102019072.0	1170395776.0
21	1121990272.0	1171480704.0
22	1147416064.0	1187706752.0
23	1162424192.0	1188001664.0
24	1160566016.0	1190546944.0
25	1164411776.0	1192732416.0
26	1132402304.0	1196035072.0
27	1155900288.0	1200556032.0
28	1186221696.0	1206306432.0
29	1179007360.0	1211369216.0
30	1192663936.0	1213586176.0
31	1159947008.0	1233504384.0
32	1177898752.0	1237182848.0
33	1231396480.0	1247587840.0
34	1218254720.0	1249738240.0
35	1228745984.0	1252082176.0
36	1238386304.0	1254373248.0
37	1233163648.0	1278412544.0
38	1251714816.0	1281665920.0
39	1236784000.0	1281917952.0
40	1277358592.0	1297963904.0
41	1288286720.0	1304323200.0
42	1255215488.0	1304843776.0
43	1281011584.0	1311815552.0
44	1261640192.0	1313868032.0
45	1284386432.0	1317288192.0
46	1249469440.0	1317477376.0
47	1291754880.0	1330653568.0
48	1301277440.0	1337822976.0
49	1288299648.0	1339536896.0
50	1304138880.0	1342251136.0
51	1235922304.0	1346337792.0
52	1315212288.0	1349885312.0
53	1330473344.0	1355415296.0
54	1287373824.0	1358531072.0
55	1319450624.0	1361196800.0
56	1354605568.0	1366640896.0
57	1321247744.0	1367750144.0
58	1322866176.0	1370906368.0
59	1329426816.0	1371702912.0
60	1351881856.0	1374295936.0
61	1359592320.0	1376225280.0
62	1342974848.0	1380860928.0
63	1351523968.0	1385278464.0
64	1322036224.0	1385553408.0
65	1316625024.0	1387064960.0
66	1352955392.0	1387991424.0
67	1363508608.0	1391373824.0
68	1368200704.0	1399290112.0
69	1334702976.0	1400216960.0
70	1364763520.0	1402459904.0
71	1377665536.0	1403398272.0
72	1385947776.0	1405891968.0
73	1367924992.0	1414268672.0
74	1391670656.0	1415280256.0
75	1385530752.0	1417954688.0
76	1396875648.0	1421825664.0
77	1331828736.0	1425101696.0
78	1391886464.0	1426264832.0
79	1410327168.0	1426619392.0
80	1353756672.0	1427584128.0
81	1415212800.0	1430744576.0
82	1412796672.0	1432213632.0
83	1368666752.0	1432531072.0
84	1367427840.0	1432865280.0
85	1403374464.0	1435161344.0
86	1399682688.0	1435973120.0
87	1378354816.0	1435979264.0
88	1420888960.0	1436234240.0
89	1417062656.0	1437867392.0
90	1424734976.0	1440221056.0
91	1424833792.0	1443843072.0
92	1424019712.0	1444978688.0
93	1427564160.0	1447388288.0
94	1433601408.0	1447390848.0
95	1439364864.0	1450536192.0
96	1419498624.0	1450979712.0
97	1416516352.0	1451566592.0
98	1421164160.0	1458663552.0
99	1400044544.0	1460494976.0
100	1406086272.0	1465688320.0
101	1441571072.0	1466447872.0
102	1410374912.0	1466624128.0
103	1341256832.0	1469015936.0
104	1432026368.0	1469580800.0
105	1394714752.0	1469998208.0
106	1415400320.0	1470012928.0
107	1427315968.0	1470963200.0
108	1421886336.0	1479614592.0
109	1444298752.0	1490068992.0
110	1455980032.0	1494760576.0
111	1460072448.0	1498511616.0
112	1384514816.0	1499251072.0
113	1492051968.0	1499363456.0
114	1440419584.0	1502200192.0
115	1472855040.0	1503185408.0
116	1484495744.0	1509877120.0
117	1477266816.0	1509895808.0
118	1463802496.0	1510472576.0
119	1481900288.0	1512530688.0
120	1491686912.0	1515345664.0
121	1467878144.0	1516183808.0
122	1437090304.0	1519885056.0
123	1485686144.0	1523026048.0
124	1496082432.0	1524212224.0
125	1506902400.0	1527367296.0
126	1507790592.0	1529310208.0
127	1485984640.0	1531100928.0
128	1478732288.0	1532621696.0
129	1495890560.0	1533735936.0
130	1496838272.0	1534397952.0
131	1497507712.0	1536899328.0
132	1476217088.0	1539808640.0
133	1520807552.0	1540013568.0
134	1504955392.0	1542029568.0
135	1473204480.0	1542267008.0
136	1520732928.0	1542876032.0
137	1518028160.0	1544020352.0
138	1518126464.0	1547070592.0
139	1533942656.0	1554086784.0
140	1528717312.0	1554811776.0
141	1416758528.0	1554983936.0
142	1531504384.0	1555120768.0
143	1512553216.0	1556978432.0
144	1532579584.0	1558217600.0
145	1543284864.0	1563869184.0
146	1490544640.0	1566003200.0
147	1539507200.0	1566997504.0
148	1519546624.0	1567149184.0
149	1550614528.0	1567445504.0
150	1555377920.0	1569143936.0
151	1544113408.0	1571513984.0
152	1544875648.0	1572678656.0
153	1522230912.0	1573217664.0
154	1545141504.0	1574624384.0
155	1552658816.0	1578070016.0
156	1466276096.0	1578807040.0
157	1552305152.0	1579268480.0
158	1518760704.0	1579504768.0
159	1554664064.0	1581191424.0
160	1508015744.0	1585989760.0
161	1528382464.0	1586662400.0
162	1567714432.0	1588532608.0
163	1553395584.0	1589945216.0
164	1546116608.0	1591862784.0
165	1527502848.0	1592723968.0
166	1568204032.0	1593265920.0
167	1575797248.0	1595056512.0
168	1571660032.0	1597083392.0
169	1553808256.0	1597447936.0
170	1581042816.0	1601350784.0
171	1547617408.0	1602648576.0
172	1566915712.0	1603850368.0
173	1555112320.0	1603903744.0
174	1534260224.0	1604086272.0
175	1572473728.0	1605120000.0
176	1469183744.0	1611115136.0
177	1589454848.0	1613150720.0
178	1572012800.0	1613334144.0
179	1588040704.0	1616011648.0
180	1594135552.0	1625849472.0
181	1602253056.0	1627743872.0
182	1613302784.0	1628564224.0
183	1599546624.0	1629190784.0
184	1551376512.0	1629587968.0
185	1613760256.0	1630705792.0
186	1620286592.0	1633226752.0
187	1623650176.0	1640028800.0
188	1594864000.0	1640862848.0
189	1610909440.0	1642720768.0
190	1617327488.0	1644044544.0
191	1594156544.0	1645104128.0
192	1568174720.0	1646144384.0
193	1595879936.0	1647774976.0
194	1629967232.0	1650550016.0
195	1631709952.0	1651864832.0
196	1628052736.0	1652996736.0
197	1636888192.0	1656201472.0
198	1603449728.0	1657204224.0
199	1619500032.0	1657701248.0
200	1537622400.0	1657809408.0
201	1634584576.0	1661933440.0
202	1619790848.0	1662477312.0
203	1637453952.0	1662804352.0
204	1620164992.0	1663829504.0
205	1631944832.0	1665575680.0
206	1635794816.0	1666137344.0
207	1627130880.0	1667168000.0
208	1655609984.0	1669523328.0
209	1612243840.0	1669558016.0
210	1583012480.0	1670197888.0
211	1657883008.0	1671459712.0
212	1623439360.0	1671680256.0
213	1593392640.0	1672392704.0
214	1628164992.0	1672437120.0
215	1601295360.0	1673358336.0
216	1604406272.0	1675148544.0
217	1656151040.0	1675241344.0
218	1631341824.0	1676766976.0
219	1662553600.0	1680186496.0
220	1638627456.0	1683511680.0
221	1659861376.0	1685959936.0
222	1649791232.0	1688427264.0
223	1675554432.0	1691849088.0
224	1658014592.0	1692571136.0
225	1649964160.0	1693702272.0
226	1636943104.0	1694227840.0
227	1678436480.0	1694385408.0
228	1654148480.0	1694772352.0
229	1633045120.0	1695195904.0
230	1645587328.0	1697121664.0
231	1662229632.0	1697780480.0
232	1666105344.0	1697941504.0
233	1677950720.0	1698018688.0
234	1631494528.0	1700398464.0
235	1652878336.0	1701872768.0
236	1697462016.0	1705223552.0
237	1666404224.0	1705730688.0
238	1677805952.0	1705801984.0
239	1699084416.0	1706599040.0
240	1592949760.0	1709334144.0
241	1685292928.0	1709639168.0
242	1676714624.0	1709684992.0
243	1637594368.0	1710419712.0
244	1679624192.0	1710578304.0
245	1684233984.0	1712015104.0
246	1657630208.0	1712529024.0
247	1641827328.0	1715537792.0
248	1637065088.0	1715935744.0
249	1685553152.0	1718010112.0
250	1685228672.0	1718238848.0
251	1701328128.0	1720713856.0
252	1692675712.0	1721729024.0
253	1624325632.0	1722108160.0
254	1646996096.0	1724070272.0
255	1676345856.0	1724187264.0
256	1705432064.0	1726213120.0
257	1714372992.0	1726545024.0
258	1660954624.0	1726730368.0
259	1665078784.0	1726972288.0
260	1673009024.0	1727631104.0
261	1705486848.0	1727681920.0
262	1714296192.0	1728180096.0
263	1712389248.0	1728865792.0
264	1719177344.0	1729504640.0
265	1707483776.0	1730395008.0
266	1711928192.0	1732088320.0
267	1698597504.0	1734502016.0
268	1634286720.0	1735011200.0
269	1707542272.0	1735375744.0
270	1693216896.0	1735488384.0
271	1720030976.0	1735893760.0
272	1651300096.0	1737450752.0
273	1716261504.0	1737482880.0
274	1710764672.0	1738193280.0
275	1699133952.0	1738300160.0
276	1721365504.0	1738686336.0
277	1725811200.0	1740245760.0
278	1694797696.0	1741095296.0
279	1710015360.0	1742234752.0
280	1728193024.0	1743911680.0
281	1656771328.0	1744627712.0
282	1712782464.0	1744845056.0
283	1689891584.0	1745142912.0
284	1723934720.0	1745353088.0
285	1638185088.0	1745681024.0
286	1725694336.0	1746019200.0
287	1725142144.0	1747905920.0
288	1704061568.0	1748158464.0
289	1703962112.0	1751551872.0
290	1699086208.0	1752028416.0
291	1701386240.0	1753666176.0
292	1737729920.0	1753673984.0
293	1695099520.0	1753962112.0
294	1724297728.0	1754003456.0
295	1707433600.0	1754663424.0
296	1701938688.0	1757198720.0
297	1729876480.0	1757676160.0
298	1729019520.0	1758101760.0
299	1700877696.0	1758535680.0
300	1743350656.0	1759212032.0
301	1738339968.0	1760169216.0
302	1714949760.0	1761427840.0
303	1694988160.0	1762506368.0
304	1709323392.0	1762806912.0
305	1751689472.0	1764111232.0
306	1654257536.0	1764770944.0
307	1739241472.0	1765308416.0
308	1748572416.0	1769194496.0
309	1690208256.0	1769852032.0
310	1730757248.0	1771095680.0
311	1748076160.0	1771904000.0
312	1721043072.0	1773044224.0
313	1764853120.0	1774187264.0
314	1714860288.0	1774467328.0
315	1736493568.0	1775632384.0
316	1766494720.0	1778014592.0
317	1753256448.0	1778188160.0
318	1736157824.0	1778525056.0
319	1748195584.0	1779231744.0
320	1722044800.0	1779842176.0
321	1725164544.0	1780344448.0
322	1743346816.0	1783949568.0
323	1730392832.0	1784109824.0
324	1748772096.0	1785106688.0
325	1716997376.0	1785118976.0
326	1747081600.0	1785928064.0
327	1745126016.0	1786040832.0
328	1726773248.0	1786099712.0
329	1768678400.0	1786974592.0
330	1752757760.0	1787029376.0
331	1772230528.0	1787313920.0
332	1770443520.0	1788344704.0
333	1761954432.0	1788467328.0
334	1783042432.0	1791367296.0
335	1771453696.0	1791639936.0
336	1779712000.0	1793832448.0
337	1780274176.0	1794505728.0
338	1735669120.0	1796203904.0
339	1783654016.0	1796212096.0
340	1774062208.0	1796802176.0
341	1777775104.0	1797654784.0
342	1741579392.0	1798504448.0
343	1717845632.0	1799598336.0
344	1754005120.0	1799662848.0
345	1789763584.0	1800532864.0
346	1772235648.0	1801081600.0
347	1745203712.0	1802925952.0
348	1783386496.0	1803112448.0
349	1746988544.0	1803541504.0
350	1757539712.0	1804003712.0
351	1744439168.0	1804604672.0
352	1778184448.0	1804907136.0
353	1739945856.0	1805334144.0
354	1767459712.0	1806054784.0
355	1785337216.0	1806913792.0
356	1791545600.0	1809663488.0
357	1797160320.0	1813310976.0
358	1734665728.0	1813484160.0
359	1740597888.0	1813817344.0
360	1770304768.0	1814246656.0
361	1779338624.0	1814409472.0
362	1766070528.0	1814645504.0
363	1748367104.0	1814658560.0
364	1797507328.0	1817341824.0
365	1770683392.0	1818206848.0
366	1800478592.0	1818960000.0
367	1793743872.0	1819525760.0
368	1797808000.0	1820845312.0
369	1772471552.0	1824618624.0
370	1804424960.0	1824628352.0
371	1775255296.0	1825045888.0
372	1798789888.0	1825071232.0
373	1795882752.0	1826338944.0
374	1746515072.0	1827521408.0
375	1797357312.0	1827775360.0
376	1734488832.0	1828514432.0
377	1726852864.0	1828600576.0
378	1813569024.0	1833484288.0
379	1798638080.0	1834113792.0
380	1803057408.0	1835894528.0
381	1803192192.0	1835925632.0
382	1730260864.0	1836210688.0
383	1820147456.0	1836680832.0
384	1822332928.0	1838275968.0
385	1809954176.0	1839532800.0
386	1769930880.0	1840979840.0
387	1729386496.0	1841383040.0
388	1788275072.0	1844084480.0
389	1808406272.0	1844737024.0
390	1804420992.0	1845668608.0
391	1769135872.0	1846341632.0
392	1800803072.0	1847894272.0
393	1786294912.0	1848131456.0
394	1825640192.0	1849367296.0
395	1805263232.0	1850072448.0
396	1804487680.0	1850549760.0
397	1783085184.0	1850939264.0
398	1804717184.0	1851102848.0
399	1841070208.0	1851258624.0
400	1838244864.0	1852314240.0
401	1826409344.0	1852613248.0
402	1841457792.0	1852826112.0
403	1778849280.0	1852943488.0
404	1757131904.0	1853065856.0
405	1801783168.0	1856020480.0
406	1787589504.0	1856254848.0
407	1840995456.0	1856667520.0
408	1821298048.0	1857514368.0
409	1838321280.0	1857804672.0
410	1822025088.0	1857917184.0
411	1776134528.0	1858261376.0
412	1814770688.0	1859025664.0
413	1821767936.0	1859294592.0
414	1782391808.0	1859839488.0
415	1850238720.0	1860504448.0
416	1843507712.0	1860729088.0
417	1834176768.0	1861046400.0
418	1818238336.0	1861574144.0
419	1797778304.0	1861737344.0
420	1842267392.0	1862155904.0
421	1826283136.0	1862647040.0
422	1856411008.0	1862815488.0
423	1805606400.0	1863647488.0
424	1855271424.0	1864372992.0
425	1819651712.0	1864900352.0
426	1822728320.0	1865279872.0
427	1809752320.0	1866872064.0
428	1839036928.0	1867717248.0
429	1825331328.0	1868114688.0
430	1792679424.0	1868124416.0
431	1824357504.0	1869291648.0
432	1796632576.0	1869298176.0
433	1852763136.0	1869573760.0
434	1842512640.0	1869839232.0
435	1812892928.0	1869904896.0
436	1808667264.0	1870572288.0
437	1826148864.0	1871068288.0
438	1781204352.0	1872530048.0
439	1803291776.0	1875092096.0
440	1857433344.0	1875702528.0
441	1825735040.0	1876197632.0
442	1823329408.0	1876912256.0
443	1832492288.0	1876928384.0
444	1841447424.0	1877057408.0
445	1828927104.0	1878045696.0
446	1845959936.0	1878579840.0
447	1841799552.0	1879189888.0
448	1835976832.0	1880220672.0
449	1815098752.0	1880549888.0
450	1832740224.0	1880769152.0
451	1821158656.0	1881098752.0
452	1847165440.0	1881951104.0
453	1842062080.0	1882793216.0
454	1823523328.0	1883467776.0
455	1863161600.0	1884052864.0
456	1777653760.0	1885321344.0
457	1876723712.0	1885478400.0
458	1852158208.0	1886281856.0
459	1817975680.0	1887794176.0
460	1784122624.0	1888189696.0
461	1842821248.0	1888509312.0
462	1852486016.0	1888813568.0
463	1824799232.0	1889956480.0
464	1875892736.0	1890084352.0
465	1847347072.0	1890146688.0
466	1817538432.0	1890370816.0
467	1839420672.0	1890373120.0
468	1868119168.0	1891109504.0
469	1855275392.0	1891836288.0
470	1835484800.0	1891838848.0
471	1835133952.0	1892581120.0
472	1841561856.0	1892621952.0
473	1870056448.0	1892646784.0
474	1813351040.0	1893260672.0
475	1811480704.0	1893817472.0
476	1846934016.0	1894916608.0
477	1849976960.0	1895646592.0
478	1848611072.0	1896374144.0
479	1883206528.0	1896664704.0
480	1884600192.0	1896823296.0
481	1845198976.0	1897620736.0
482	1822398208.0	1898023168.0
483	1876955264.0	1899629952.0
484	1871801600.0	1900566656.0
485	1806848768.0	1900634880.0
486	1851439616.0	1900745344.0
487	1877128960.0	1902348544.0
488	1868245248.0	1903127040.0
489	1858844928.0	1904271232.0
490	1837901184.0	1905009920.0
491	1867224448.0	1905414784.0
492	1838064128.0	1906773760.0
493	1796843648.0	1907057280.0
494	1841380352.0	1907852160.0
495	1874319744.0	1908381440.0
496	1860009088.0	1908882560.0
497	1885003136.0	1911264128.0
498	1863315968.0	1911348096.0
499	1839279104.0	1912230656.0
500	1883917824.0	1912526976.0
501	1896471168.0	1913848704.0
502	1866570752.0	1914062208.0
503	1842619648.0	1915495168.0
504	1828402048.0	1915976704.0
505	1899330688.0	1916254848.0
506	1885811840.0	1916474368.0
507	1846688000.0	1917367168.0
508	1867437312.0	1918302848.0
509	1856007936.0	1919828864.0
510	1885501312.0	1920139904.0
511	1909996800.0	1920456448.0
512	1877088768.0	1921071232.0
513	1858704256.0	1921342208.0
514	1900714880.0	1923683840.0
515	1907241728.0	1923989888.0
516	1853468032.0	1924708224.0
517	1874831744.0	1925014784.0
518	1855019008.0	1925639552.0
519	1890506496.0	1926313472.0
520	1912127232.0	1926754560.0
521	1857201920.0	1926770560.0
522	1899951360.0	1927143296.0
523	1914081024.0	1929584000.0
524	1870777728.0	1930447488.0
525	1884752896.0	1930613120.0
526	1912783744.0	1931646592.0
527	1886227712.0	1931887488.0
528	1887472256.0	1933813888.0
529	1858151424.0	1934213888.0
530	1927969408.0	1934583424.0
531	1829417088.0	1936010112.0
532	1907097216.0	1936024832.0
533	1869650432.0	1936665984.0
534	1898296832.0	1938825088.0
535	1891022336.0	1939032576.0
536	1922207488.0	1940016896.0
537	1893800960.0	1944271872.0
538	1898200704.0	1944523776.0
539	1923860352.0	1944626048.0
540	1872959360.0	1946054272.0
541	1922026752.0	1946800000.0
542	1931782784.0	1947414144.0
543	1922872192.0	1947730560.0
544	1898536192.0	1948178432.0
545	1890459648.0	1948612224.0
546	1833507072.0	1949274112.0
547	1904222592.0	1949380224.0
548	1932663424.0	1950433408.0
549	1929365376.0	1950892544.0
550	1925687552.0	1951028352.0
551	1931671296.0	1952723072.0
552	1909413248.0	1952973056.0
553	1886023808.0	1953214464.0
554	1915701760.0	1953218560.0
555	1897799040.0	1953537152.0
556	1915905792.0	1955116800.0
557	1937981312.0	1956439424.0
558	1909451648.0	1956582272.0
559	1937080320.0	1957430784.0
560	1891714816.0	1957971072.0
561	1909563904.0	1958036608.0
562	1874907520.0	1958423424.0
563	1932509184.0	1959244032.0
564	1946893952.0	1959286016.0
565	1907099520.0	1959402112.0
566	1884096000.0	1959766272.0
567	1937329024.0	1960848128.0
568	1907643904.0	1961367040.0
569	1901889792.0	1961412352.0
570	1930765952.0	1961521920.0
571	1950200576.0	1962899840.0
572	1939470848.0	1963119872.0
573	1894040960.0	1963263872.0
574	1910571136.0	1963839488.0
575	1943264896.0	1963903104.0
576	1884306048.0	1964359040.0
577	1923011968.0	1964552192.0
578	1951234048.0	1967257216.0
579	1909224448.0	1967280384.0
580	1910262784.0	1968342272.0
581	1892972416.0	1968650752.0
582	1867314688.0	1969442432.0
583	1894235264.0	1969760640.0
584	1900507520.0	1969960704.0
585	1923229952.0	1970045056.0
586	1876803456.0	1970517632.0
587	1950896384.0	1972772736.0
588	1938248064.0	1974962816.0
589	1918295936.0	1976807552.0
590	1914324608.0	1976853760.0
591	1939141248.0	1977918208.0
592	1931524736.0	1978801024.0
593	1957875456.0	1985500032.0
594	1924287616.0	1985971712.0
595	1918301312.0	1986851456.0
596	1951899136.0	1986985984.0
597	1979480192.0	1987538560.0
598	1906523520.0	1987897216.0
599	1971999360.0	1989542016.0
600	1966023936.0	1992002048.0
601	1934890496.0	1993425920.0
602	1947304064.0	1993853824.0
603	1964623488.0	1994593280.0
604	1948535168.0	1994960512.0
605	1984306688.0	1995148800.0
606	1925748480.0	1999121536.0
607	1973585024.0	2002047360.0
608	1960167552.0	2002730624.0
609	1977804928.0	2002920960.0
610	1989459200.0	2003529856.0
611	1965625984.0	2005264128.0
612	1968267520.0	2007466624.0
613	1912357632.0	2007586688.0
614	1996799488.0	2007723648.0
615	1976395392.0	2007887488.0
616	1991332992.0	2008051584.0
617	1908625024.0	2009000832.0
618	1991458560.0	2009837696.0
619	1939986304.0	2010581888.0
620	1997906560.0	2011226624.0
621	1970905856.0	2011930752.0
622	1970555776.0	2012218112.0
623	1987007744.0	2013030912.0
624	1978975872.0	2014896768.0
625	1989676416.0	2015202688.0
626	1995635968.0	2015450240.0
627	1995913600.0	2015860992.0
628	1971323520.0	2016211968.0
629	1925608064.0	2016531328.0
630	1982919552.0	2017264896.0
631	1965236480.0	2018851584.0
632	1951413504.0	2019486976.0
633	2004576640.0	2020007168.0
634	1980385792.0	2020595200.0
635	1985985408.0	2020741376.0
636	1911515648.0	2020834432.0
637	1953570560.0	2020871808.0
638	1989748096.0	2021243008.0
639	1956692352.0	2021434112.0
640	1966188288.0	2021567104.0
641	1974167168.0	2021710720.0
642	2004119936.0	2022755840.0
643	1964861824.0	2022800000.0
644	1995435776.0	2023561856.0
645	2000689920.0	2024173056.0
646	1958066816.0	2024181760.0
647	1940739968.0	2025313664.0
648	1989062144.0	2025382400.0
649	2016842240.0	2025384960.0
650	1993005824.0	2025854080.0
651	1978182400.0	2026702080.0
652	1980074752.0	2026703232.0
653	1954451072.0	2026777472.0
654	2009797376.0	2027535360.0
655	1955516160.0	2027617792.0
656	1991793920.0	2027713664.0
657	1976855424.0	2027749504.0
658	1974834048.0	2028132224.0
659	1976885120.0	2029116416.0
660	1993424384.0	2029810176.0
661	2002178048.0	2030238976.0
662	1967335936.0	2030458240.0
663	2012863104.0	2030493312.0
664	2013005696.0	2030705152.0
665	2010751360.0	2031315072.0
666	2003699200.0	2032155776.0
667	1985823488.0	2032469504.0
668	2015634176.0	2033557120.0
669	1987456512.0	2034287104.0
670	1981447552.0	2034924160.0
671	1989038464.0	2035037952.0
672	2017537280.0	2035334272.0
673	1985979392.0	2036172288.0
674	2014834048.0	2036341760.0
675	2001589248.0	2038483584.0
676	2029843840.0	2038604160.0
677	2006015488.0	2038786944.0
678	2018935296.0	2039156480.0
679	1989175424.0	2039438208.0
680	2015095168.0	2039679744.0
681	1987954432.0	2039858944.0
682	1951654016.0	2040263040.0
683	2027039360.0	2040632704.0
684	2006544640.0	2040659072.0
685	2000550912.0	2040795904.0
686	1956051200.0	2041218688.0
687	2029516928.0	2041249024.0
688	2001570304.0	2041510656.0
689	2009913344.0	2042961280.0
690	1972311808.0	2043005568.0
691	2012531840.0	2043281152.0
692	2015148032.0	2043676288.0
693	1996752896.0	2044829440.0
694	2013277056.0	2044987776.0
695	2002424704.0	2045384704.0
696	2001783424.0	2045726208.0
697	2020923904.0	2045898752.0
698	1990458880.0	2046434176.0
699	1915270144.0	2046653312.0
700	1974860288.0	2047048576.0
701	2015744896.0	2047070976.0
702	1974825216.0	2047091328.0
703	1998231552.0	2048815488.0
704	2027133824.0	2049126912.0
705	1999734656.0	2049467904.0
706	1998022016.0	2049841024.0
707	2015255808.0	2050307456.0
708	2033823360.0	2050904320.0
709	1962875136.0	2050907392.0
710	2006362624.0	2051075968.0
711	2035527296.0	2051336320.0
712	2012289792.0	2053053824.0
713	2034425216.0	2053258112.0
714	2016521216.0	2053312768.0
715	1917811072.0	2053398912.0
716	2010982144.0	2053542016.0
717	1965082368.0	2053705600.0
718	2001983360.0	2054141568.0
719	2020899200.0	2054659968.0
720	2040989440.0	2054978944.0
721	2014584064.0	2055465600.0
722	1997463808.0	2055518848.0
723	1983445632.0	2055552768.0
724	2012337152.0	2055762944.0
725	2004691200.0	2057206656.0
726	2008075776.0	2057552512.0
727	1982172672.0	2058049280.0
728	2014405120.0	2058686976.0
729	2020476544.0	2058843904.0
730	1990482560.0	2059609856.0
731	2047562112.0	2059961472.0
732	2027451648.0	2060337408.0
733	1980560512.0	2060416512.0
734	2017109888.0	2061081472.0
735	2028835840.0	2061744768.0
736	2051232768.0	2061953280.0
737	2027966848.0	2065351040.0
738	1992146688.0	2066391552.0
739	2037843712.0	2066728192.0
740	2019910144.0	2066798848.0
741	2000895616.0	2066893312.0
742	2026192128.0	2067507072.0
743	1973191808.0	2067509376.0
744	1985476096.0	2067561600.0
745	2000952960.0	2067616768.0
746	2018621184.0	2067855488.0
747	1966305920.0	2068352128.0
748	2026269568.0	2069028992.0
749	2001608192.0	2069360640.0
750	2037962112.0	2069682560.0
751	1998858880.0	2070125824.0
752	2037804160.0	2070381440.0
753	2023594752.0	2071262592.0
754	1997723392.0	2071278592.0
755	2052537728.0	2071648768.0
756	2012233216.0	2071772928.0
757	1995825408.0	2072778368.0
758	2004066816.0	2072998912.0
759	2020608256.0	2073085824.0
760	2019985408.0	2073154432.0
761	2034544256.0	2073217792.0
762	1985863680.0	2073394944.0
763	1935569280.0	2073400448.0
764	2019256960.0	2074749952.0
765	1997004928.0	2074854016.0
766	2055654912.0	2076054656.0
767	2035307136.0	2076740096.0
768	2044964096.0	2076759296.0
769	2035717504.0	2077070848.0
770	2023291392.0	2077119744.0
771	2052833664.0	2077262336.0
772	1998833152.0	2077811712.0
773	2054359552.0	2077835008.0
774	2050474368.0	2078379136.0
775	2063086976.0	2079170304.0
776	2032316416.0	2080067200.0
777	2008338304.0	2080308608.0
778	2051113856.0	2081777024.0
779	2065824000.0	2082795136.0
780	2060059136.0	2084019968.0
781	2050782336.0	2084050048.0
782	2010877568.0	2084284288.0
783	2014280832.0	2084884096.0
784	2013856000.0	2085205632.0
785	2070174336.0	2085326976.0
786	2017604608.0	2086185984.0
787	2016961792.0	2086564480.0
788	2042459904.0	2086769280.0
789	2062006912.0	2087000064.0
790	2066696704.0	2087345536.0
791	2057933184.0	2087524096.0
792	2067648896.0	2087796736.0
793	2077263616.0	2087975680.0
794	2045830784.0	2088506496.0
795	2042255232.0	2089538432.0
796	2054660736.0	2089881984.0
797	2049776640.0	2090199808.0
798	2063704960.0	2091608832.0
799	2071107328.0	2091668864.0
800	2050603008.0	2092289152.0
801	2024636160.0	2092331648.0
802	2053273856.0	2092359040.0
803	2025762560.0	2092484096.0
804	2039622272.0	2092671616.0
805	2078941952.0	2092695040.0
806	2026505984.0	2093125504.0
807	2062306304.0	2093371008.0
808	2052200832.0	2093622912.0
809	2066295680.0	2093838208.0
810	2080499840.0	2094008448.0
811	2064120320.0	2094452224.0
812	2082710656.0	2094555520.0
813	2025970176.0	2094940032.0
814	1983520256.0	2095304704.0
815	2071484160.0	2097518336.0
816	2053806208.0	2098341376.0
817	2086539648.0	2098345344.0
818	2049672704.0	2101268608.0
819	2020350208.0	2101557632.0
820	2060038656.0	2102079360.0
821	2027913472.0	2103047424.0
822	2074515968.0	2103416064.0
823	2036520448.0	2103733376.0
824	2032169984.0	2103834496.0
825	2054665600.0	2104006144.0
826	2081603072.0	2104464768.0
827	1980373504.0	2104495488.0
828	2040813440.0	2105593600.0
829	2039130112.0	2106438656.0
830	2096181760.0	2106657280.0
831	2064074112.0	2106791296.0
832	2078711936.0	2106895616.0
833	2076477568.0	2107085184.0
834	2074348544.0	2108364800.0
835	2077242624.0	2109412864.0
836	2065300608.0	2109705856.0
837	2108775552.0	2110458368.0
838	2059538304.0	2110519808.0
839	2069938176.0	2110583424.0
840	2040028672.0	2110760576.0
841	2078941568.0	2111876864.0
842	2037196288.0	2112249472.0
843	2000269312.0	2113656064.0
844	2049785600.0	2114146176.0
845	1918845568.0	2114395904.0
846	2010577408.0	2114438656.0
847	2070648960.0	2115076992.0
848	2059773568.0	2115469696.0
849	2087289856.0	2115704064.0
850	2090815488.0	2116331008.0
851	2065380480.0	2116858752.0
852	2110835200.0	2117253376.0
853	2084170368.0	2117454336.0
854	2088698112.0	2118128128.0
855	2061781376.0	2118298368.0
856	2069499776.0	2118696960.0
857	2065363200.0	2118925184.0
858	2095486336.0	2119621632.0
859	2101111424.0	2120619392.0
860	2072698112.0	2121307648.0
861	2071233280.0	2121719680.0
862	2098322688.0	2122113152.0
863	2079160960.0	2122460416.0
864	2059049088.0	2122546176.0
865	2066240384.0	2123276416.0
866	2093790848.0	2123369344.0
867	2064380672.0	2123454336.0
868	2089808896.0	2123838848.0
869	2099191680.0	2124334976.0
870	2091641856.0	2124536960.0
871	2094395776.0	2125016960.0
872	2095583488.0	2125077248.0
873	2096488832.0	2125400192.0
874	2050443904.0	2126024320.0
875	2104877568.0	2127237376.0
876	2098632832.0	2127398784.0
877	2082159488.0	2128476416.0
878	2090823680.0	2129074048.0
879	2107076736.0	2129144704.0
880	2104194560.0	2130462464.0
881	2084761600.0	2131836416.0
882	2106381952.0	2132062080.0
883	2115294080.0	2132434048.0
884	2071015168.0	2132617984.0
885	2090873856.0	2132879872.0
886	2031967104.0	2133321344.0
887	2080285184.0	2133460864.0
888	2115707904.0	2134546048.0
889	2094363008.0	2134644480.0
890	2115572480.0	2136808320.0
891	2085827712.0	2137709824.0
892	2086191104.0	2138323968.0
893	2128073472.0	2138927872.0
894	2122859008.0	2139796096.0
895	2097547264.0	2139918720.0
896	2123135488.0	2140712832.0
897	2110030848.0	2140944256.0
898	2082763648.0	2141341952.0
899	2110229120.0	2141518976.0
900	2089461120.0	2142053248.0
901	2084338816.0	2142646144.0
902	2124549248.0	2144084352.0
903	2040283776.0	2144602624.0
904	2099450880.0	2144957312.0
905	2103807872.0	2144981504.0
906	2116867200.0	2145712256.0
907	2015339136.0	2145851264.0
908	2064318848.0	2145896704.0
909	2109734400.0	2146083456.0
910	2119211776.0	2146123008.0
911	2087986688.0	2146467712.0
912	2049780224.0	2146580224.0
913	2083355008.0	2146672128.0
914	2127449728.0	2147487744.0
915	2125880576.0	2147782912.0
916	2104055296.0	2148134912.0
917	2126349696.0	2148303360.0
918	2101115648.0	2149671424.0
919	2110746368.0	2150385920.0
920	2075257600.0	2150579968.0
921	2119912064.0	2150988544.0
922	2094132096.0	2151015424.0
923	2126509184.0	2152604160.0
924	2097922176.0	2153018112.0
925	2135915008.0	2154570240.0
926	2118776960.0	2154648320.0
927	2127345536.0	2155119104.0
928	2068502144.0	2155206656.0
929	2119240576.0	2155794432.0
930	2124573952.0	2157437184.0
931	2096660736.0	2157497088.0
932	2108458496.0	2157646336.0
933	2092859904.0	2157919232.0
934	2110944384.0	2158426368.0
935	2102213632.0	2158464000.0
936	2082216448.0	2159050496.0
937	2121352320.0	2159717120.0
938	2080949120.0	2161111808.0
939	2107849472.0	2161129472.0
940	2128416896.0	2161401856.0
941	2137522688.0	2161475584.0
942	2123837952.0	2161661696.0
943	2117546112.0	2161680128.0
944	2120844672.0	2161823744.0
945	2120327936.0	2161893376.0
946	2094282496.0	2162351616.0
947	2125818624.0	2162927872.0
948	2134715008.0	2162972672.0
949	2148776192.0	2162982656.0
950	2126061824.0	2163176704.0
951	2152178688.0	2163216384.0
952	2115160064.0	2163326720.0
953	2135749248.0	2164035584.0
954	2146587136.0	2164390912.0
955	2123672192.0	2164630016.0
956	2105275904.0	2164834304.0
957	2095240704.0	2164875008.0
958	2147768064.0	2165916160.0
959	2093190016.0	2166129408.0
960	2142656896.0	2166332672.0
961	2127132800.0	2166758144.0
962	2117544960.0	2166833408.0
963	2084684288.0	2167061504.0
964	2062092416.0	2167753472.0
965	2116449536.0	2168075520.0
966	2132536064.0	2168490496.0
967	2111282816.0	2168885504.0
968	2121628800.0	2169102080.0
969	2146221312.0	2169107200.0
970	2120412544.0	2169723904.0
971	2150488320.0	2169861632.0
972	2089714304.0	2169882624.0
973	2093994496.0	2171042048.0
974	2141909504.0	2171330816.0
975	2151472640.0	2171481600.0
976	2114138240.0	2171708672.0
977	2136189952.0	2171885056.0
978	2140717952.0	2171900672.0
979	2143786624.0	2172090368.0
980	2111324544.0	2172192256.0
981	2148271360.0	2172354304.0
982	2121900800.0	2173232896.0
983	2108077952.0	2173250816.0
984	2123673984.0	2173946624.0
985	2167186688.0	2175162624.0
986	2158511616.0	2176350208.0
987	2143004032.0	2176439552.0
988	2128326528.0	2176497152.0
989	2146251136.0	2177292800.0
990	2148116480.0	2177700608.0
991	2164542464.0	2177760768.0
992	2152514560.0	2177879808.0
993	2126878336.0	2178116608.0
994	2139086848.0	2178362368.0
995	2120990208.0	2178521344.0
996	2148580352.0	2180398336.0
997	2147710208.0	2180564992.0
998	2080908032.0	2180648192.0
999	2129820288.0	2180709376.0
1000	2148256768.0	2181332992.0
1001	2172545536.0	2181955584.0
1002	2118844032.0	2182858752.0
1003	2122356736.0	2183348992.0
1004	2141499648.0	2183565056.0
1005	2127729280.0	2183704064.0
1006	2163227392.0	2183863040.0
1007	2131407616.0	2183991552.0
1008	2112538752.0	2184112384.0
1009	2138749440.0	2184221184.0
1010	2136071808.0	2184416768.0
1011	2167621376.0	2184762112.0
1012	2147091712.0	2184854784.0
1013	2145359616.0	2185084160.0
1014	2171428096.0	2185577216.0
1015	2161554176.0	2185817088.0
1016	2093750272.0	2186830848.0
1017	2146159488.0	2186856448.0
1018	2140686592.0	2187167744.0
1019	2145710720.0	2187351808.0
1020	2105253120.0	2187714048.0
1021	2183575808.0	2188118784.0
1022	2170452224.0	2188767232.0
1023	2160937984.0	2189129216.0
1024	2122322688.0	2189136640.0
1025	2155136512.0	2189694464.0
1026	2175466752.0	2190441216.0
1027	2138814464.0	2190791936.0
1028	2154764800.0	2191609600.0
1029	2132754944.0	2191711232.0
1030	2177452800.0	2191922176.0
1031	2182163456.0	2192647424.0
1032	2108016384.0	2193169664.0
1033	2164885504.0	2193344768.0
1034	2118845184.0	2193358848.0
1035	2132596992.0	2195307776.0
1036	2139812352.0	2195454976.0
1037	2176443904.0	2195674624.0
1038	2158440448.0	2195841792.0
1039	2160358656.0	2196135168.0
1040	2156025344.0	2196146432.0
1041	2187933184.0	2196711936.0
1042	2121584768.0	2197118720.0
1043	2165991936.0	2197550336.0
1044	2114783232.0	2197615616.0
1045	2168607744.0	2198110976.0
1046	2184772608.0	2198332672.0
1047	2178867456.0	2198494976.0
1048	2125827200.0	2198583808.0
1049	2186476288.0	2198623232.0
1050	2126392960.0	2198823680.0
1051	2180093696.0	2198841600.0
1052	2151186432.0	2198890240.0
1053	2194315264.0	2199383808.0
1054	2153232896.0	2199500288.0
1055	2160222208.0	2199534848.0
1056	2172825600.0	2199635456.0
1057	2175105536.0	2199766272.0
1058	2178947328.0	2199866112.0
1059	2173377280.0	2199901952.0
1060	2150899712.0	2200058624.0
1061	2172526336.0	2200713472.0
1062	2181538304.0	2200847872.0
1063	2176902144.0	2201427200.0
1064	2199864064.0	2201713920.0
1065	2080406144.0	2201892352.0
1066	2164960512.0	2202086912.0
1067	2165005824.0	2202455552.0
1068	2163428096.0	2203097344.0
1069	2183257344.0	2203475968.0
1070	2151342080.0	2203495168.0
1071	2186164224.0	2203526400.0
1072	2188950784.0	2203767552.0
1073	2151171840.0	2204194304.0
1074	2161385984.0	2205015040.0
1075	2181228544.0	2205054720.0
1076	2066623616.0	2205059072.0
1077	2168314368.0	2205085184.0
1078	2164970496.0	2205411328.0
1079	2125971712.0	2206317312.0
1080	2183800064.0	2206685696.0
1081	2167433472.0	2206863872.0
1082	2154420736.0	2207205376.0
1083	2145209472.0	2207414528.0
1084	2148385536.0	2207670016.0
1085	2168961792.0	2207987968.0
1086	2188666112.0	2207993344.0
1087	2193634048.0	2208370432.0
1088	2196463360.0	2208665344.0
1089	2139388800.0	2209185024.0
1090	2181950464.0	2209374720.0
1091	2165773312.0	2209451776.0
1092	2088183552.0	2209501184.0
1093	2195212800.0	2210062336.0
1094	2170626304.0	2210076928.0
1095	2209505792.0	2210423808.0
1096	2191651840.0	2210919936.0
1097	2176459008.0	2210948864.0
1098	2203462144.0	2211596032.0
1099	2197326848.0	2211768832.0
1100	2180198144.0	2212232960.0
1101	2182787584.0	2213066240.0
1102	2163537408.0	2213238528.0
1103	2199847424.0	2213515264.0
1104	2171932672.0	2213767424.0
1105	2166536704.0	2213819648.0
1106	2175660032.0	2214110976.0
1107	2170291200.0	2214614016.0
1108	2204290048.0	2214754560.0
1109	2205372928.0	2215089664.0
1110	2089759360.0	2215304704.0
1111	2167883776.0	2215621632.0
1112	2188921344.0	2215939072.0
1113	2146180480.0	2216165888.0
1114	2160221440.0	2216297728.0
1115	2194856448.0	2216513280.0
1116	2140879616.0	2217265408.0
1117	2103228800.0	2217329920.0
1118	2202425600.0	2217965056.0
1119	2169711104.0	2218119168.0
1120	2115322752.0	2218963968.0
1121	2205640960.0	2220310016.0
1122	2152633856.0	2220584704.0
1123	2155168256.0	2220909568.0
1124	2161337856.0	2221248256.0
1125	2197199872.0	2221751808.0
1126	2194058752.0	2222492928.0
1127	2175223552.0	2222720512.0
1128	2172911872.0	2223118848.0
1129	2214939136.0	2223292928.0
1130	2195823616.0	2223403264.0
1131	2133662592.0	2223517696.0
1132	2215624960.0	2223751424.0
1133	2104754816.0	2223808256.0
1134	2194891776.0	2223996416.0
1135	2120104448.0	2224239616.0
1136	2206270464.0	2224473344.0
1137	2213453312.0	2224518144.0
1138	2114315648.0	2224688128.0
1139	2197676288.0	2224816640.0
1140	2141365504.0	2226245376.0
1141	2199628288.0	2226376192.0
1142	2201224704.0	2227347712.0
1143	2185431296.0	2227872512.0
1144	2194202624.0	2227952640.0
1145	2189138688.0	2228126464.0
1146	2170380800.0	2228431104.0
1147	2137033344.0	2228904448.0
1148	2173162240.0	2229025280.0
1149	2152011776.0	2229235200.0
1150	2201953280.0	2229794816.0
1151	2181603840.0	2230282752.0
1152	2160693248.0	2230386688.0
1153	2151088128.0	2230615040.0
1154	2216485632.0	2230798336.0
1155	2181504000.0	2230883072.0
1156	2203002368.0	2231334656.0
1157	2202600960.0	2231676160.0
1158	2219387904.0	2231682304.0
1159	2198265600.0	2231699712.0
1160	2207380736.0	2232365312.0
1161	2207507200.0	2232613376.0
1162	2187508480.0	2232728320.0
1163	2215794944.0	2232742144.0
1164	2212274432.0	2232934656.0
1165	2164169728.0	2233117696.0
1166	2215537152.0	2233213696.0
1167	2184375808.0	2233553408.0
1168	2172690944.0	2233669376.0
1169	2212537600.0	2234108160.0
1170	2177055488.0	2234145792.0
1171	2210856704.0	2234270720.0
1172	2211424768.0	2234304768.0
1173	2168997888.0	2234910208.0
1174	2222635264.0	2234952448.0
1175	2196248064.0	2235043328.0
1176	2216076288.0	2235130368.0
1177	2195966720.0	2235288832.0
1178	2185730048.0	2235738112.0
1179	2144543872.0	2236182272.0
1180	2217916928.0	2236475648.0
1181	2194155008.0	2236642816.0
1182	2196870656.0	2237121792.0
1183	2198986752.0	2237302016.0
1184	2202894592.0	2237381376.0
1185	2132869504.0	2238053376.0
1186	2220908800.0	2238328320.0
1187	2185082368.0	2238332160.0
1188	2218235392.0	2238621184.0
1189	2225137664.0	2239073792.0
1190	2217926400.0	2239218432.0
1191	2206291968.0	2239641088.0
1192	2082220416.0	2239646208.0
1193	2230300928.0	2240206336.0
1194	2203742720.0	2240416256.0
1195	2211203328.0	2240703232.0
1196	2195584000.0	2241032192.0
1197	2205512704.0	2241104896.0
1198	2193312512.0	2241155584.0
1199	2159536384.0	2242098432.0
1200	2202950912.0	2242799360.0
1201	2227559680.0	2243184128.0
1202	2137436160.0	2243308288.0
1203	2122167808.0	2243938048.0
1204	2227469312.0	2244388352.0
1205	2214213632.0	2244538368.0
1206	2236445952.0	2245751552.0
1207	2236435712.0	2245967872.0
1208	2197654528.0	2246335744.0
1209	2228603904.0	2246476288.0
1210	2213442304.0	2246681344.0
1211	2228062208.0	2246750464.0
1212	2216725760.0	2246815488.0
1213	2188137472.0	2247404288.0
1214	2218458880.0	2247492352.0
1215	2167714560.0	2247629312.0
1216	2195983872.0	2248451584.0
1217	2243876864.0	2248509696.0
1218	2197239808.0	2248568832.0
1219	2206388224.0	2248893184.0
1220	2167880448.0	2249070080.0
1221	2225425664.0	2249202944.0
1222	2209238272.0	2249736448.0
1223	2210814976.0	2250310144.0
1224	2231521024.0	2250663168.0
1225	2232124416.0	2250687232.0
1226	2195648768.0	2250710784.0
1227	2197073920.0	2250763264.0
1228	2238473728.0	2250814464.0
1229	2234533632.0	2250864384.0
1230	2149080320.0	2250868992.0
1231	2216579584.0	2250935552.0
1232	2214196992.0	2251067136.0
1233	2229420544.0	2251253760.0
1234	2224912896.0	2251448576.0
1235	2213049856.0	2251685632.0
1236	2199360256.0	2251869184.0
1237	2212242944.0	2251903744.0
1238	2185630208.0	2252652544.0
1239	2161147904.0	2252680448.0
1240	2203040768.0	2252685312.0
1241	2238547200.0	2252708096.0
1242	2195110144.0	2252951552.0
1243	2234785024.0	2253030656.0
1244	2220515328.0	2253654528.0
1245	2237961728.0	2253884928.0
1246	2238491136.0	2253979648.0
1247	2230663936.0	2254005248.0
1248	2207903488.0	2254302208.0
1249	2230350848.0	2254422272.0
1250	2191914496.0	2254457088.0
1251	2192585984.0	2255344128.0
1252	2197734656.0	2255829504.0
1253	2226373632.0	2255981056.0
1254	2213252864.0	2256079104.0
1255	2229779456.0	2256247808.0
1256	2140425856.0	2256257536.0
1257	2223100928.0	2256361984.0
1258	2221724928.0	2256377344.0
1259	2227433984.0	2256694784.0
1260	2233105920.0	2257340160.0
1261	2240506112.0	2257460224.0
1262	2220914944.0	2257476864.0
1263	2226532352.0	2257804800.0
1264	2176139520.0	2257994496.0
1265	2187479040.0	2258246400.0
1266	2218138112.0	2258254336.0
1267	2199385600.0	2259190016.0
1268	2258954752.0	2259817984.0
1269	2236288000.0	2260206080.0
1270	2248458240.0	2260763392.0
1271	2232953600.0	2261145344.0
1272	2253107200.0	2262222592.0
1273	2242873344.0	2262496000.0
1274	2251872256.0	2263095296.0
1275	2252593152.0	2263537920.0
1276	2197545984.0	2263642880.0
1277	2228724480.0	2263810048.0
1278	2239684608.0	2263815168.0
1279	2192081408.0	2263888128.0
1280	2221398784.0	2264071680.0
1281	2206878976.0	2264465152.0
1282	2212231424.0	2265046528.0
1283	2234969856.0	2265058048.0
1284	2233172736.0	2265119488.0
1285	2244366080.0	2265235968.0
1286	2239700992.0	2265327616.0
1287	2250234624.0	2265516032.0
1288	2236089856.0	2265978112.0
1289	2224764672.0	2266272512.0
1290	2236945664.0	2266309632.0
1291	2232836864.0	2266485760.0
1292	2201042688.0	2267258880.0
1293	2258585600.0	2267368960.0
1294	2233624576.0	2267448576.0
1295	2207885056.0	2267551744.0
1296	2262775040.0	2267696128.0
1297	2248022784.0	2267743232.0
1298	2216085504.0	2267943936.0
1299	2249663232.0	2267991040.0
1300	2225065728.0	2268681216.0
1301	2245235200.0	2268728320.0
1302	2262526208.0	2268832512.0
1303	2237288192.0	2268952832.0
1304	2181046016.0	2268967168.0
1305	2195563520.0	2269177344.0
1306	2259661824.0	2269506560.0
1307	2238898944.0	2269568512.0
1308	2200494848.0	2269687296.0
1309	2256976896.0	2269850880.0
1310	2235479552.0	2270057216.0
1311	2239259904.0	2270666496.0
1312	2258732032.0	2270752256.0
1313	2160469504.0	2270885120.0
1314	2248267264.0	2270943488.0
1315	2210625536.0	2271014912.0
1316	2250523392.0	2271037952.0
1317	2219157248.0	2271255552.0
1318	2252392448.0	2271837952.0
1319	2253615360.0	2272098560.0
1320	2234423040.0	2272340224.0
1321	2255725056.0	2272461312.0
1322	2256579072.0	2272469248.0
1323	2250859520.0	2273092864.0
1324	2229347072.0	2273392384.0
1325	2272400896.0	2273844224.0
1326	2265871104.0	2273956608.0
1327	2240378880.0	2274064384.0
1328	2234736128.0	2274291968.0
1329	2245593600.0	2275031296.0
1330	2198045440.0	2275328512.0
1331	2234854144.0	2275440896.0
1332	2254145792.0	2275670528.0
1333	2230504448.0	2275848192.0
1334	2270997504.0	2275873024.0
1335	2259370496.0	2275878656.0
1336	2206541056.0	2276393472.0
1337	2269520128.0	2276416000.0
1338	2175447296.0	2276443136.0
1339	2216607232.0	2276718592.0
1340	2249422336.0	2276751616.0
1341	2240398848.0	2277116416.0
1342	2256054528.0	2277175808.0
1343	2251463936.0	2277654016.0
1344	2237536000.0	2278020608.0
1345	2248822528.0	2278186752.0
1346	2192010752.0	2278495232.0
1347	2206472192.0	2278733824.0
1348	2188498432.0	2279309056.0
1349	2253138432.0	2279321344.0
1350	2271375872.0	2279560192.0
1351	2251547392.0	2279699200.0
1352	2270378240.0	2279975168.0
1353	2277554432.0	2280012800.0
1354	2273910784.0	2280321536.0
1355	2264907008.0	2280760064.0
1356	2250538752.0	2280846592.0
1357	2253592576.0	2281135872.0
1358	2264636416.0	2281520384.0
1359	2273362688.0	2281967104.0
1360	2243494144.0	2282489088.0
1361	2267754752.0	2282852352.0
1362	2251748096.0	2283454976.0
1363	2257387008.0	2283965440.0
1364	2219094272.0	2284052480.0
1365	2275005952.0	2284869376.0
1366	2261467392.0	2285288448.0
1367	2271363328.0	2285952256.0
1368	2251247616.0	2285984256.0
1369	2215277312.0	2286240512.0
1370	2220556032.0	2286611200.0
1371	2263991808.0	2286621440.0
1372	2263101952.0	2286840320.0
1373	2268469504.0	2287192320.0
1374	2215713024.0	2287401984.0
1375	2282290944.0	2287541760.0
1376	2259448832.0	2288053504.0
1377	2255488256.0	2288388864.0
1378	2273552896.0	2289679616.0
1379	2223159296.0	2289732352.0
1380	2273308160.0	2290060800.0
1381	2287715584.0	2290189568.0
1382	2258981376.0	2290259456.0
1383	2260748032.0	2290373888.0
1384	2214409984.0	2290441472.0
1385	2265684224.0	2291078912.0
1386	2279632128.0	2291210752.0
1387	2187012352.0	2291293696.0
1388	2262048256.0	2291380480.0
1389	2269953792.0	2291884288.0
1390	2250465024.0	2292532736.0
1391	2263418624.0	2292538880.0
1392	2283882496.0	2292744448.0
1393	2265541376.0	2293425408.0
1394	2261259008.0	2293534208.0
1395	2277766144.0	2293929472.0
1396	2252186112.0	2294402304.0
1397	2288331776.0	2295099136.0
1398	2252263168.0	2295196928.0
1399	2188227584.0	2295372800.0
1400	2279421184.0	2295677440.0
1401	2273847808.0	2295753984.0
1402	2228937984.0	2296158208.0
1403	2265712640.0	2296648448.0
1404	2275788800.0	2296660736.0
1405	2261909248.0	2296668928.0
1406	2264349184.0	2296737024.0
1407	2288138752.0	2297071872.0
1408	2267667712.0	2297153536.0
1409	2282283264.0	2297594368.0
1410	2210197504.0	2297757184.0
1411	2235277312.0	2298326528.0
1412	2268195328.0	2298460672.0
1413	2260418304.0	2298569728.0
1414	2267233024.0	2298597376.0
1415	2285220096.0	2298857984.0
1416	2270952192.0	2298962688.0
1417	2251665408.0	2299049984.0
1418	2261416704.0	2299073280.0
1419	2272461056.0	2299199744.0
1420	2258801664.0	2299260416.0
1421	2238018816.0	2299453952.0
1422	2272296704.0	2299708928.0
1423	2289914368.0	2300252928.0
1424	2262746624.0	2300261632.0
1425	2246444288.0	2300409344.0
1426	2268609792.0	2300645120.0
1427	2271332608.0	2300995840.0
1428	2281225216.0	2301112576.0
1429	2278779136.0	2301266432.0
1430	2286664704.0	2301675776.0
1431	2266147584.0	2301829632.0
1432	2287058432.0	2301954560.0
1433	2267440640.0	2302044672.0
1434	2182333952.0	2302050304.0
1435	2274321152.0	2302443264.0
1436	2257900544.0	2302835200.0
1437	2261902080.0	2302909440.0
1438	2267813120.0	2304002560.0
1439	2286103552.0	2304114176.0
1440	2281033984.0	2304225024.0
1441	2300094464.0	2304234496.0
1442	2278627840.0	2304349952.0
1443	2268205568.0	2304385024.0
1444	2248817152.0	2304494592.0
1445	2275694080.0	2304646912.0
1446	2272475648.0	2305343488.0
1447	2289614848.0	2305682432.0
1448	2297515520.0	2306094592.0
1449	2291146496.0	2306269440.0
1450	2280743936.0	2307066368.0
1451	2301608448.0	2307626752.0
1452	2222978304.0	2307694336.0
1453	2279724288.0	2307849984.0
1454	2291316992.0	2308186368.0
1455	2277548288.0	2308230400.0
1456	2294807296.0	2308266496.0
1457	2259408384.0	2308513792.0
1458	2287049728.0	2308547584.0
1459	2274883328.0	2308847360.0
1460	2277739008.0	2309248000.0
1461	2274376960.0	2309550848.0
1462	2286655744.0	2310213888.0
1463	2255680512.0	2310225408.0
1464	2294685696.0	2311123712.0
1465	2250272768.0	2311172352.0
1466	2273638400.0	2311794688.0
1467	2295212288.0	2312097024.0
1468	2299482112.0	2312309760.0
1469	2290063360.0	2313726464.0
1470	2306348288.0	2313825024.0
1471	2264013568.0	2313886720.0
1472	2288002816.0	2314975232.0
1473	2285209344.0	2315378688.0
1474	2279576320.0	2315420160.0
1475	2292777472.0	2315494144.0
1476	2247122176.0	2316225280.0
1477	2255791104.0	2316240128.0
1478	2304723712.0	2316259840.0
1479	2304202752.0	2317282048.0
1480	2286113280.0	2317402368.0
1481	2258538240.0	2317498112.0
1482	2259499264.0	2317504768.0
1483	2281634560.0	2317605376.0
1484	2294751488.0	2318159360.0
1485	2270671872.0	2318203136.0
1486	2293565440.0	2318734592.0
1487	2296677888.0	2318970624.0
1488	2299003136.0	2319102208.0
1489	2310755840.0	2319121152.0
1490	2289700096.0	2319446016.0
1491	2305836800.0	2319863552.0
1492	2313576704.0	2319994880.0
1493	2301603584.0	2320452864.0
1494	2268943360.0	2321102080.0
1495	2282825472.0	2321949440.0
1496	2291624960.0	2321984256.0
1497	2305634048.0	2322306304.0
1498	2285697536.0	2322789120.0
1499	2264593664.0	2322831872.0
1500	2305123072.0	2322937344.0
1501	2307444224.0	2323345152.0
1502	2312811520.0	2323661056.0
1503	2296493312.0	2323902208.0
1504	2276171008.0	2323991808.0
1505	2221722624.0	2324353280.0
1506	2257514752.0	2324450304.0
1507	2319562240.0	2324589568.0
1508	2308615680.0	2324732672.0
1509	2311431936.0	2325132288.0
1510	2306030080.0	2325370112.0
1511	2298837760.0	2325490176.0
1512	2306739712.0	2325972992.0
1513	2289865472.0	2326099456.0
1514	2278837248.0	2326577408.0
1515	2317909760.0	2326591488.0
1516	2252389376.0	2326772736.0
1517	2319753472.0	2326775040.0
1518	2298908928.0	2326949632.0
1519	2242343680.0	2327073024.0
1520	2264215552.0	2327296512.0
1521	2258205184.0	2327464960.0
1522	2318867712.0	2327601920.0
1523	2311246336.0	2327702528.0
1524	2286135296.0	2327721216.0
1525	2316613376.0	2327960064.0
1526	2258261248.0	2328456448.0
1527	2289450496.0	2330023168.0
1528	2310406400.0	2330340096.0
1529	2292239872.0	2330821888.0
1530	2247900160.0	2331030272.0
1531	2284089600.0	2331202816.0
1532	2319555072.0	2331439360.0
1533	2302272512.0	2331518464.0
1534	2303608832.0	2331753472.0
1535	2325169920.0	2332351744.0
1536	2302016000.0	2332438272.0
1537	2197719552.0	2332910848.0
1538	2311551232.0	2333911552.0
1539	2320403712.0	2334176768.0
1540	2304527616.0	2334615040.0
1541	2299871488.0	2334648320.0
1542	2290654208.0	2335292416.0
1543	2318964736.0	2335444736.0
1544	2274676992.0	2335578880.0
1545	2323671296.0	2335875840.0
1546	2308699392.0	2336782336.0
1547	2307685120.0	2336975104.0
1548	2283980800.0	2337710592.0
1549	2323075584.0	2337797632.0
1550	2301433344.0	2338483968.0
1551	2261394176.0	2338737152.0
1552	2300341504.0	2339040256.0
1553	2314747136.0	2339419136.0
1554	2327337984.0	2339588352.0
1555	2309509888.0	2339589120.0
1556	2326089472.0	2339966976.0
1557	2310732288.0	2340455168.0
1558	2321416704.0	2340564992.0
1559	2315258112.0	2340675072.0
1560	2304984064.0	2340764160.0
1561	2316655360.0	2341214208.0
1562	2314944000.0	2341258240.0
1563	2319708672.0	2342489856.0
1564	2301601024.0	2342763264.0
1565	2337861888.0	2342868480.0
1566	2218896128.0	2342990592.0
1567	2269621248.0	2343180800.0
1568	2276079360.0	2343414528.0
1569	2331458560.0	2343546112.0
1570	2291025920.0	2343834880.0
1571	2305444096.0	2343892480.0
1572	2289364992.0	2343900416.0
1573	2269024256.0	2344027392.0
1574	2305896960.0	2345335552.0
1575	2331651840.0	2345546496.0
1576	2310210560.0	2345880064.0
1577	2323224576.0	2345964288.0
1578	2307970304.0	2346990848.0
1579	2302221312.0	2347009536.0
1580	2326938624.0	2347535360.0
1581	2336033536.0	2347574016.0
1582	2273464576.0	2348019712.0
1583	2299976192.0	2348500224.0
1584	2284445696.0	2348782336.0
1585	2342662656.0	2348899840.0
1586	2347111936.0	2349209344.0
1587	2310805760.0	2349800192.0
1588	2342703104.0	2349998080.0
1589	2324066048.0	2350277120.0
1590	2307539968.0	2351080704.0
1591	2343852032.0	2351299072.0
1592	2339968512.0	2351852288.0
1593	2323074304.0	2351938048.0
1594	2271764224.0	2352601600.0
1595	2338925568.0	2352854784.0
1596	2312154880.0	2353290240.0
1597	2338498816.0	2354098176.0
1598	2340462080.0	2354787840.0
1599	2343973632.0	2354849792.0
1600	2340096512.0	2355058944.0
1601	2345779968.0	2355550976.0
1602	2328740096.0	2355787776.0
1603	2350228736.0	2355956224.0
1604	2338422016.0	2356508672.0
1605	2326404352.0	2356876800.0
1606	2336211456.0	2356930560.0
1607	2314176512.0	2356984320.0
1608	2324654592.0	2357015808.0
1609	2344252928.0	2357127424.0
1610	2348613632.0	2357506048.0
1611	2318332672.0	2357526784.0
1612	2337783552.0	2357592576.0
1613	2332175872.0	2358042880.0
1614	2303546112.0	2358318592.0
1615	2344735744.0	2358414336.0
1616	2343954944.0	2358438144.0
1617	2300040192.0	2358674944.0
1618	2341402624.0	2358820608.0
1619	2349756160.0	2358852096.0
1620	2342240512.0	2359197952.0
1621	2345065984.0	2359318016.0
1622	2307031296.0	2359330304.0
1623	2347673088.0	2359598848.0
1624	2293464576.0	2359840256.0
1625	2318176512.0	2359897088.0
1626	2340880384.0	2360471552.0
1627	2348080128.0	2361143040.0
1628	2301144320.0	2361168384.0
1629	2257238784.0	2361220608.0
1630	2298829312.0	2361995264.0
1631	2351437568.0	2362569216.0
1632	2286798336.0	2362609152.0
1633	2304418048.0	2362823936.0
1634	2328020992.0	2363098880.0
1635	2360570880.0	2363151616.0
1636	2321425920.0	2363206656.0
1637	2327653120.0	2363429632.0
1638	2267021824.0	2363803392.0
1639	2344213248.0	2364340480.0
1640	2353781248.0	2364610048.0
1641	2299660800.0	2364620544.0
1642	2295501312.0	2365034240.0
1643	2343929344.0	2365046016.0
1644	2312180224.0	2365160704.0
1645	2332917504.0	2365692928.0
1646	2349252864.0	2365813504.0
1647	2359797504.0	2365921536.0
1648	2352465664.0	2366354688.0
1649	2311237120.0	2366577664.0
1650	2301829120.0	2366604032.0
1651	2353547008.0	2366802432.0
1652	2327987968.0	2367182848.0
1653	2355976960.0	2367422208.0
1654	2339913472.0	2367549440.0
1655	2364777472.0	2367568896.0
1656	2342102784.0	2367661056.0
1657	2341608704.0	2368064000.0
1658	2329761280.0	2368082688.0
1659	2340671488.0	2368325376.0
1660	2311764480.0	2368388608.0
1661	2348077568.0	2369075968.0
1662	2365625600.0	2369081856.0
1663	2348538368.0	2369378816.0
1664	2337656320.0	2369807872.0
1665	2355337216.0	2370201600.0
1666	2354992896.0	2370227200.0
1667	2336382976.0	2370399232.0
1668	2361584640.0	2370407680.0
1669	2359886848.0	2370604288.0
1670	2289241856.0	2371352320.0
1671	2331803904.0	2371712000.0
1672	2344830976.0	2372100096.0
1673	2337967104.0	2372156160.0
1674	2366166272.0	2372588032.0
1675	2358671616.0	2372816384.0
1676	2328876800.0	2372998912.0
1677	2342384384.0	2373215744.0
1678	2367914496.0	2373276672.0
1679	2352669696.0	2373432576.0
1680	2340630272.0	2373590784.0
1681	2368461056.0	2374007040.0
1682	2315123456.0	2374090752.0
1683	2348413184.0	2374457600.0
1684	2354106624.0	2374616320.0
1685	2367929600.0	2374745856.0
1686	2330666496.0	2374874368.0
1687	2371259648.0	2375276544.0
1688	2352869632.0	2375395840.0
1689	2370923520.0	2376008960.0
1690	2337444608.0	2377373952.0
1691	2316374784.0	2377544960.0
1692	2370171136.0	2378075392.0
1693	2356241408.0	2378258432.0
1694	2349596160.0	2378782208.0
1695	2309556992.0	2378860800.0
1696	2351731712.0	2379142656.0
1697	2346688768.0	2379148288.0
1698	2320325120.0	2379438080.0
1699	2349730048.0	2379706624.0
1700	2362510848.0	2380179456.0
1701	2338176768.0	2380354560.0
1702	2353406208.0	2380505856.0
1703	2357615616.0	2380606464.0
1704	2353968896.0	2381377536.0
1705	2380265472.0	2381965312.0
1706	2357041920.0	2382065664.0
1707	2319801856.0	2382107392.0
1708	2360940800.0	2382117632.0
1709	2374422272.0	2382399488.0
1710	2350804224.0	2382575872.0
1711	2363173632.0	2382594560.0
1712	2366617856.0	2382774784.0
1713	2369042176.0	2383187456.0
1714	2364181248.0	2383388672.0
1715	2350289920.0	2383580928.0
1716	2366437888.0	2384488448.0
1717	2360150528.0	2384526080.0
1718	2357233920.0	2384692736.0
1719	2368247296.0	2384768256.0
1720	2367620608.0	2384985088.0
1721	2359259904.0	2385176320.0
1722	2366039552.0	2385568768.0
1723	2366514944.0	2385905920.0
1724	2375704064.0	2385920512.0
1725	2382266112.0	2386393344.0
1726	2363964928.0	2386600448.0
1727	2363122432.0	2387360768.0
1728	2345153024.0	2387776256.0
1729	2323934208.0	2387822592.0
1730	2374044160.0	2388126976.0
1731	2369629440.0	2388468224.0
1732	2370846464.0	2388517376.0
1733	2370449664.0	2388626688.0
1734	2329969152.0	2389192704.0
1735	2369475840.0	2389242624.0
1736	2358811904.0	2389313024.0
1737	2378333952.0	2389461760.0
1738	2359748352.0	2389572608.0
1739	2337208320.0	2389739520.0
1740	2358467584.0	2389965312.0
1741	2367377920.0	2390453248.0
1742	2381040384.0	2390743296.0
1743	2374787584.0	2391239424.0
1744	2381675520.0	2391364096.0
1745	2376281600.0	2391671040.0
1746	2378737152.0	2391741440.0
1747	2372294144.0	2391912192.0
1748	2347852544.0	2392342272.0
1749	2373792000.0	2392433664.0
1750	2311847680.0	2392572416.0
1751	2369485056.0	2392582144.0
1752	2369737728.0	2393230080.0
1753	2358464256.0	2393334528.0
1754	2390408960.0	2393370368.0
1755	2366410752.0	2394135296.0
1756	2345455360.0	2394510080.0
1757	2362266880.0	2394641920.0
1758	2386686208.0	2395057664.0
1759	2384502528.0	2395246848.0
1760	2374565376.0	2395482880.0
1761	2364170496.0	2395623168.0
1762	2378811392.0	2395865088.0
1763	2344689152.0	2395936512.0
1764	2378008320.0	2396027648.0
1765	2386564608.0	2396051456.0
1766	2361903616.0	2396782592.0
1767	2370490880.0	2396879872.0
1768	2357819392.0	2397079296.0
1769	2378057984.0	2397467648.0
1770	2384261376.0	2397486592.0
1771	2392455936.0	2397526016.0
1772	2342741248.0	2397866752.0
1773	2372425472.0	2397916416.0
1774	2353748480.0	2398071808.0
1775	2380219904.0	2398638336.0
1776	2387392256.0	2399245056.0
1777	2393832960.0	2399286272.0
1778	2381609728.0	2399675136.0
1779	2379316736.0	2399737088.0
1780	2353678848.0	2400077312.0
1781	2362660096.0	2400432384.0
1782	2371408896.0	2400591360.0
1783	2374692608.0	2400635392.0
1784	2384165888.0	2400687104.0
1785	2394395648.0	2400731136.0
1786	2393018880.0	2400871680.0
1787	2394271488.0	2401000960.0
1788	2306882816.0	2401115392.0
1789	2310047232.0	2401195264.0
1790	2386150656.0	2401402880.0
1791	2399711744.0	2401896960.0
1792	2395382016.0	2401910784.0
1793	2388020736.0	2402677248.0
1794	2386792192.0	2403163136.0
1795	2388254208.0	2403637504.0
1796	2372214272.0	2403689472.0
1797	2388492288.0	2403998464.0
1798	2351375872.0	2404130048.0
1799	2389498112.0	2404520192.0
1800	2387780096.0	2404720896.0
1801	2398293248.0	2405031680.0
1802	2390678016.0	2405060608.0
1803	2371809024.0	2405320192.0
1804	2388078080.0	2405333248.0
1805	2381274880.0	2405569280.0
1806	2388252416.0	2405576960.0
1807	2368097280.0	2405647616.0
1808	2389686016.0	2405691904.0
1809	2397763328.0	2405771264.0
1810	2320528640.0	2406076416.0
1811	2360240640.0	2406248960.0
1812	2369849088.0	2406449920.0
1813	2368779264.0	2407004160.0
1814	2402257408.0	2408072704.0
1815	2400425216.0	2408073472.0
1816	2393353216.0	2408502016.0
1817	2369879040.0	2408954880.0
1818	2393820416.0	2409331200.0
1819	2384776704.0	2409459968.0
1820	2395989760.0	2409588992.0
1821	2394877952.0	2409654528.0
1822	2401864960.0	2410032896.0
1823	2384837120.0	2410522624.0
1824	2360338688.0	2410531584.0
1825	2357034752.0	2410796288.0
1826	2401068288.0	2410912256.0
1827	2395179008.0	2411173888.0
1828	2373012224.0	2411579392.0
1829	2350074880.0	2411626240.0
1830	2408461824.0	2411666688.0
1831	2393590272.0	2411939072.0
1832	2366055424.0	2412050688.0
1833	2402013184.0	2412089088.0
1834	2398704640.0	2412190208.0
1835	2364491520.0	2412645888.0
1836	2392970752.0	2413484544.0
1837	2402734336.0	2413511680.0
1838	2394417408.0	2413800192.0
1839	2371707392.0	2413991168.0
1840	2405926656.0	2414009600.0
1841	2407114752.0	2414080768.0
1842	2396608256.0	2414332160.0
1843	2392781568.0	2414346496.0
1844	2379343872.0	2414842368.0
1845	2400609024.0	2414988032.0
1846	2366439168.0	2415518464.0
1847	2393818368.0	2415563520.0
1848	2410865920.0	2415936768.0
1849	2400693760.0	2416196096.0
1850	2387486464.0	2417145088.0
1851	2412143872.0	2417164032.0
1852	2385394176.0	2417209600.0
1853	2387597568.0	2417282048.0
1854	2331688960.0	2417284096.0
1855	2407144192.0	2417485056.0
1856	2403085312.0	2417875200.0
1857	2414209792.0	2418121216.0
1858	2407612928.0	2418437632.0
1859	2373636352.0	2418642688.0
1860	2377408768.0	2418864640.0
1861	2384866816.0	2419005952.0
1862	2316856064.0	2419126272.0
1863	2400965120.0	2419375616.0
1864	2411668992.0	2419478784.0
1865	2398236672.0	2419501056.0
1866	2403835904.0	2419683584.0
1867	2390023936.0	2419814912.0
1868	2406562816.0	2420241152.0
1869	2394935040.0	2420370176.0
1870	2387654400.0	2420409856.0
1871	2372451072.0	2420960512.0
1872	2406553856.0	2421483008.0
1873	2396711424.0	2422718720.0
1874	2396364544.0	2422768128.0
1875	2407358976.0	2423291136.0
1876	2398904832.0	2423311360.0
1877	2415030528.0	2423432704.0
1878	2404212224.0	2424244992.0
1879	2397741824.0	2424549376.0
1880	2413120256.0	2424580608.0
1881	2412507904.0	2424723200.0
1882	2408100608.0	2425232128.0
1883	2395582208.0	2425724160.0
1884	2374528256.0	2426030848.0
1885	2401642496.0	2426039296.0
1886	2397908736.0	2426201344.0
1887	2420287232.0	2426221056.0
1888	2411964416.0	2426404864.0
1889	2411619840.0	2426482944.0
1890	2409327360.0	2426643200.0
1891	2408797440.0	2427092992.0
1892	2392358912.0	2428025600.0
1893	2425153536.0	2428926976.0
1894	2422911232.0	2429673984.0
1895	2371672320.0	2429847808.0
1896	2400739072.0	2430659584.0
1897	2416596224.0	2431444480.0
1898	2409903616.0	2431468544.0
1899	2420145664.0	2431986944.0
1900	2401797632.0	2432417024.0
1901	2406850304.0	2432625152.0
1902	2418719488.0	2432854528.0
1903	2412443136.0	2433016832.0
1904	2419175680.0	2433199104.0
1905	2395698688.0	2433801984.0
1906	2421035008.0	2433831936.0
1907	2424429312.0	2434257920.0
1908	2384858880.0	2434336512.0
1909	2422890496.0	2434436608.0
1910	2416298496.0	2434630400.0
1911	2383643904.0	2434636032.0
1912	2417199360.0	2435017728.0
1913	2413490432.0	2435197696.0
1914	2420299264.0	2435306240.0
1915	2426540288.0	2435349248.0
1916	2417929728.0	2435407104.0
1917	2412736768.0	2435481600.0
1918	2393259520.0	2436312320.0
1919	2414170624.0	2436580352.0
1920	2415391744.0	2436635648.0
1921	2428277504.0	2437067776.0
1922	2426354432.0	2437263360.0
1923	2422839040.0	2437572352.0
1924	2425797120.0	2437650688.0
1925	2411727616.0	2438114560.0
1926	2418997504.0	2438238720.0
1927	2426437888.0	2438486272.0
1928	2405750784.0	2438682880.0
1929	2428817408.0	2438719744.0
1930	2434447360.0	2438910976.0
1931	2325811200.0	2438934016.0
1932	2426219776.0	2439050496.0
1933	2412253696.0	2439125760.0
1934	2425820928.0	2439214080.0
1935	2432417024.0	2439325440.0
1936	2426468352.0	2439820544.0
1937	2412877056.0	2439890176.0
1938	2424805120.0	2440028160.0
1939	2425980928.0	2440070144.0
1940	2402806016.0	2441341440.0
1941	2434150144.0	2442428416.0
1942	2408159488.0	2442630912.0
1943	2423013888.0	2442641152.0
1944	2400811520.0	2442787328.0
1945	2297893888.0	2442960896.0
1946	2428204032.0	2443114496.0
1947	2399585536.0	2443671808.0
1948	2419979776.0	2443698432.0
1949	2431377152.0	2443859968.0
1950	2432081152.0	2444019712.0
1951	2431590656.0	2444257024.0
1952	2429114880.0	2444342016.0
1953	2398380288.0	2444541184.0
1954	2416728832.0	2445352704.0
1955	2437891328.0	2445457920.0
1956	2419844864.0	2445511424.0
1957	2431147776.0	2445737216.0
1958	2430692864.0	2446004992.0
1959	2418489344.0	2446193664.0
1960	2426326016.0	2446318336.0
1961	2442125312.0	2446323712.0
1962	2428126464.0	2446553856.0
1963	2422034176.0	2447393280.0
1964	2434468096.0	2447711232.0
1965	2436481280.0	2447811328.0
1966	2414678528.0	2448576512.0
1967	2443542784.0	2449381120.0
1968	2421631744.0	2450090496.0
1969	2445223936.0	2450283008.0
1970	2435541504.0	2450407680.0
1971	2415791104.0	2450500096.0
1972	2438769408.0	2450667008.0
1973	2442263040.0	2451120384.0
1974	2444463104.0	2451268864.0
1975	2413739264.0	2451760640.0
1976	2438632448.0	2451799040.0
1977	2427651072.0	2451871488.0
1978	2448800000.0	2452391680.0
1979	2381666048.0	2452568832.0
1980	2449891072.0	2452672256.0
1981	2444270592.0	2453026304.0
1982	2445381376.0	2453055744.0
1983	2404007936.0	2453069056.0
1984	2345109504.0	2453174272.0
1985	2437341696.0	2453280000.0
1986	2424902656.0	2453281536.0
1987	2422843904.0	2453427200.0
1988	2423409152.0	2453627648.0
1989	2404466432.0	2453767936.0
1990	2363936768.0	2453784832.0
1991	2427499776.0	2453812992.0
1992	2356178432.0	2453870592.0
1993	2442006528.0	2454178304.0
1994	2445509888.0	2454245120.0
1995	2440283392.0	2454472448.0
1996	2444181760.0	2454681856.0
1997	2436114944.0	2455969280.0
1998	2425109248.0	2456098560.0
1999	2436241664.0	2456234496.0
2000	2442035712.0	2456363520.0
2001	2440837120.0	2456714752.0
2002	2443262976.0	2456867584.0
2003	2425655552.0	2457116416.0
2004	2452502784.0	2457174272.0
2005	2440789504.0	2457278976.0
2006	2416303104.0	2457293312.0
2007	2453689856.0	2457433600.0
2008	2439183616.0	2457978624.0
2009	2438121472.0	2458252032.0
2010	2375717632.0	2458402048.0
2011	2444228096.0	2458446336.0
2012	2447069696.0	2458573568.0
2013	2389617920.0	2458662912.0
2014	2450106368.0	2459250176.0
2015	2429761280.0	2460209920.0
2016	2444261888.0	2460213504.0
2017	2456217088.0	2460776704.0
2018	2433726464.0	2460798720.0
2019	2426447360.0	2460842496.0
2020	2448548608.0	2461061888.0
2021	2433435648.0	2461444096.0
2022	2433987584.0	2461515008.0
2023	2449406720.0	2461988352.0
2024	2438797568.0	2462363904.0
2025	2431553280.0	2462552320.0
2026	2443816704.0	2463043328.0
2027	2448735744.0	2463352064.0
2028	2440431872.0	2463934208.0
2029	2435614208.0	2463947264.0
2030	2441285888.0	2464227072.0
2031	2425269504.0	2464439552.0
2032	2446201088.0	2464777216.0
2033	2450920704.0	2464790016.0
2034	2420777728.0	2464818432.0
2035	2449269248.0	2465016576.0
2036	2435759872.0	2465265408.0
2037	2375709696.0	2466243328.0
2038	2448208896.0	2466785792.0
2039	2453106688.0	2467357952.0
2040	2452444160.0	2467405824.0
2041	2452031488.0	2467623680.0
2042	2454420992.0	2467642112.0
2043	2456469760.0	2468279040.0
2044	2446943744.0	2468344320.0
2045	2457772032.0	2469234944.0
2046	2458904832.0	2469249536.0
2047	2454815488.0	2469274368.0
2048	2433557504.0	2469370880.0
2049	2449763328.0	2469476608.0
2050	2425971712.0	2469489408.0
2051	2458950400.0	2469896704.0
2052	2462588160.0	2470108672.0
2053	2424184064.0	2470800896.0
2054	2460940288.0	2470852352.0
2055	2460394752.0	2471187968.0
2056	2446655232.0	2471287296.0
2057	2463591680.0	2471367680.0
2058	2462163968.0	2471549952.0
2059	2466995968.0	2471555840.0
2060	2464071424.0	2471658496.0
2061	2450045696.0	2471754752.0
2062	2452251648.0	2471759360.0
2063	2455687424.0	2471823616.0
2064	2442600192.0	2472055296.0
2065	2450156800.0	2472117504.0
2066	2471449856.0	2473884160.0
2067	2464057856.0	2473907456.0
2068	2464484352.0	2474090240.0
2069	2462145536.0	2474534656.0
2070	2456510720.0	2474536192.0
2071	2435706368.0	2474725376.0
2072	2474808064.0	2476196096.0
2073	2454343936.0	2476217344.0
2074	2459281408.0	2476388864.0
2075	2307488000.0	2476707840.0
2076	2455449088.0	2477436928.0
2077	2454874112.0	2477454848.0
2078	2470353408.0	2477639168.0
2079	2460053248.0	2478049280.0
2080	2467441152.0	2478235904.0
2081	2474680832.0	2478870528.0
2082	2464799488.0	2479032064.0
2083	2465152768.0	2479820032.0
2084	2456144384.0	2479952384.0
2085	2464527104.0	2480678912.0
2086	2454946048.0	2480872704.0
2087	2474701312.0	2481198848.0
2088	2465865472.0	2481597440.0
2089	2468093952.0	2481685504.0
2090	2440050944.0	2481933312.0
2091	2458885632.0	2481969152.0
2092	2460591360.0	2482014976.0
2093	2467971072.0	2482112512.0
2094	2459117824.0	2482438912.0
2095	2466439424.0	2482895360.0
2096	2476643840.0	2483057152.0
2097	2464824832.0	2483126528.0
2098	2454304256.0	2483286784.0
2099	2470352128.0	2483344896.0
2100	2446832128.0	2483602432.0
2101	2464184320.0	2483753472.0
2102	2471509504.0	2483941120.0
2103	2448678400.0	2484263168.0
2104	2450643200.0	2484324608.0
2105	2440049408.0	2484713216.0
2106	2459933184.0	2484795904.0
2107	2386151424.0	2484986880.0
2108	2477467136.0	2485752576.0
2109	2444317184.0	2486102784.0
2110	2465499136.0	2486762752.0
2111	2471163392.0	2486862336.0
2112	2458335744.0	2487436032.0
2113	2448408832.0	2487499264.0
2114	2478052096.0	2487974912.0
2115	2479151872.0	2488103680.0
2116	2483855104.0	2488119808.0
2117	2465234432.0	2488230400.0
2118	2466225152.0	2488263424.0
2119	2470673152.0	2488447744.0
2120	2476764160.0	2488988928.0
2121	2477635072.0	2489073664.0
2122	2474172160.0	2489098752.0
2123	2474215680.0	2489181440.0
2124	2479358208.0	2489958656.0
2125	2440726784.0	2490300160.0
2126	2479526400.0	2490710016.0
2127	2471656960.0	2490756608.0
2128	2473762048.0	2490857472.0
2129	2488041728.0	2490905344.0
2130	2448253440.0	2491325696.0
2131	2484400896.0	2491474176.0
2132	2456494848.0	2491677952.0
2133	2483411456.0	2491857664.0
2134	2485483008.0	2491886592.0
2135	2489182720.0	2491920128.0
2136	2487563008.0	2492296448.0
2137	2481639936.0	2492307712.0
2138	2469417216.0	2492371968.0
2139	2479131392.0	2492634880.0
2140	2469537024.0	2492755200.0
2141	2474061056.0	2492815872.0
2142	2461364736.0	2493041920.0
2143	2449779200.0	2493296896.0
2144	2474488832.0	2493478144.0
2145	2485677312.0	2493555200.0
2146	2483428352.0	2493959424.0
2147	2488313088.0	2494078208.0
2148	2451789568.0	2494795776.0
2149	2482737664.0	2495319040.0
2150	2472518656.0	2495380224.0
2151	2436270592.0	2495384320.0
2152	2489025024.0	2495859968.0
2153	2487356928.0	2495870720.0
2154	2486010624.0	2496137984.0
2155	2483615488.0	2496986112.0
2156	2459635968.0	2497257472.0
2157	2461515520.0	2497734656.0
2158	2454602752.0	2497917440.0
2159	2461060608.0	2498198272.0
2160	2491854336.0	2498329856.0
2161	2466806528.0	2498367232.0
2162	2492731904.0	2498457856.0
2163	2483104256.0	2498675968.0
2164	2490186240.0	2499141120.0
2165	2484677888.0	2499286784.0
2166	2484237312.0	2499478528.0
2167	2484097024.0	2499636480.0
2168	2488835584.0	2499790592.0
2169	2492647168.0	2499992064.0
2170	2491754752.0	2500063744.0
2171	2494548480.0	2500819968.0
2172	2492949760.0	2501177600.0
2173	2477784576.0	2501390592.0
2174	2491330304.0	2501935616.0
2175	2461185280.0	2502384896.0
2176	2493190912.0	2502833408.0
2177	2486934272.0	2502968064.0
2178	2489678336.0	2503001600.0
2179	2501306880.0	2503080704.0
2180	2491701248.0	2503624704.0
2181	2498033920.0	2504379392.0
2182	2488859392.0	2504516352.0
2183	2482560512.0	2504621312.0
2184	2483292928.0	2504713728.0
2185	2489861632.0	2504890880.0
2186	2491890688.0	2505151744.0
2187	2494612992.0	2505178624.0
2188	2502471936.0	2505499136.0
2189	2476364288.0	2505680128.0
2190	2468194048.0	2506525952.0
2191	2496798208.0	2506527488.0
2192	2481775360.0	2506759168.0
2193	2474686720.0	2506933248.0
2194	2441952256.0	2507316224.0
2195	2470369536.0	2507568384.0
2196	2484444160.0	2507624960.0
2197	2490803200.0	2508122368.0
2198	2499540480.0	2508186880.0
2199	2498532352.0	2508251648.0
2200	2485277184.0	2508345088.0
2201	2485217280.0	2508593408.0
2202	2503500544.0	2508913152.0
2203	2476335872.0	2509088512.0
2204	2493443840.0	2509177088.0
2205	2499175680.0	2509339136.0
2206	2495676416.0	2509351936.0
2207	2502523904.0	2509354752.0
2208	2504011264.0	2509406976.0
2209	2503749632.0	2509544192.0
2210	2488042496.0	2509661184.0
2211	2475360000.0	2509670656.0
2212	2501580032.0	2509795072.0
2213	2467043328.0	2510165504.0
2214	2503660544.0	2510215168.0
2215	2494244608.0	2510882816.0
2216	2491744000.0	2511306240.0
2217	2480780800.0	2511428352.0
2218	2482809344.0	2512528640.0
2219	2503099648.0	2512728064.0
2220	2484305664.0	2513115136.0
2221	2481479936.0	2513327360.0
2222	2487912960.0	2513853184.0
2223	2499518976.0	2514772224.0
2224	2505390592.0	2515217152.0
2225	2504943360.0	2515320064.0
2226	2508421888.0	2516174848.0
2227	2495448576.0	2516462080.0
2228	2502325760.0	2516552704.0
2229	2506093824.0	2516902656.0
2230	2492771328.0	2517039104.0
2231	2474669824.0	2517217024.0
2232	2500086528.0	2517403648.0
2233	2489412864.0	2518213376.0
2234	2504919296.0	2518322432.0
2235	2470897408.0	2518759936.0
2236	2497624064.0	2519558656.0
2237	2510150144.0	2519672064.0
2238	2503474688.0	2520233728.0
2239	2500067840.0	2520324608.0
2240	2511915776.0	2520697344.0
2241	2517425920.0	2521377536.0
2242	2507078656.0	2521926656.0
2243	2500929792.0	2522085888.0
2244	2499399936.0	2522283008.0
2245	2515831808.0	2522580224.0
2246	2503858688.0	2523368960.0
2247	2488322304.0	2523547648.0
2248	2503723520.0	2523790336.0
2249	2481511424.0	2523807488.0
2250	2483202560.0	2524250112.0
2251	2514779392.0	2525182720.0
2252	2505887744.0	2525512192.0
2253	2488290304.0	2525599232.0
2254	2517135360.0	2525810688.0
2255	2514040832.0	2526195456.0
2256	2517241344.0	2526361600.0
2257	2520289536.0	2526707456.0
2258	2522049024.0	2526724352.0
2259	2521237248.0	2526770432.0
2260	2480252928.0	2526931200.0
2261	2487972352.0	2527068672.0
2262	2502893056.0	2527212800.0
2263	2364926208.0	2527224832.0
2264	2509259776.0	2527259904.0
2265	2517315072.0	2528244224.0
2266	2510164480.0	2528343040.0
2267	2519597056.0	2528387584.0
2268	2517550848.0	2529169920.0
2269	2504369664.0	2529265408.0
2270	2481429248.0	2529608960.0
2271	2509288960.0	2529636608.0
2272	2522272000.0	2529748480.0
2273	2513802496.0	2530093056.0
2274	2518329088.0	2530634240.0
2275	2510448640.0	2530669312.0
2276	2526484992.0	2530952192.0
2277	2522616064.0	2530988032.0
2278	2510942976.0	2531234048.0
2279	2482226176.0	2531264512.0
2280	2517258496.0	2531412224.0
2281	2519823104.0	2531589632.0
2282	2525188608.0	2531887360.0
2283	2513618944.0	2532167680.0
2284	2517681408.0	2532312064.0
2285	2514601728.0	2532378880.0
2286	2521041152.0	2532418816.0
2287	2525005824.0	2532783616.0
2288	2531487744.0	2533163776.0
2289	2480784640.0	2533902080.0
2290	2519604480.0	2534369536.0
2291	2520832256.0	2534377728.0
2292	2516954624.0	2534435072.0
2293	2512732928.0	2534718208.0
2294	2527674880.0	2534888192.0
2295	2528602112.0	2535203328.0
2296	2524507392.0	2535373312.0
2297	2501744384.0	2535394560.0
2298	2530831104.0	2535416832.0
2299	2498779392.0	2535888896.0
2300	2527326464.0	2536832000.0
2301	2524650752.0	2536921600.0
2302	2507783680.0	2537643776.0
2303	2478441472.0	2538255104.0
2304	2516969472.0	2538763776.0
2305	2521240576.0	2538834432.0
2306	2528683776.0	2538927360.0
2307	2512679936.0	2539071232.0
2308	2530492160.0	2539202560.0
2309	2520379136.0	2540096000.0
2310	2533826304.0	2540448256.0
2311	2535798784.0	2540706048.0
2312	2500674048.0	2541353728.0
2313	2526031872.0	2541585920.0
2314	2530141952.0	2541673984.0
2315	2524112640.0	2542450432.0
2316	2529937664.0	2542451968.0
2317	2509001728.0	2542874624.0
2318	2532547584.0	2543505664.0
2319	2512556544.0	2543562496.0
2320	2527036416.0	2543898624.0
2321	2537030144.0	2544340224.0
2322	2488259072.0	2544541184.0
2323	2502054912.0	2544559872.0
2324	2532014848.0	2544659712.0
2325	2532266752.0	2545059584.0
2326	2528376832.0	2545098752.0
2327	2540113664.0	2545454592.0
2328	2511956736.0	2545456128.0
2329	2539028480.0	2546653184.0
2330	2541356288.0	2546866944.0
2331	2527612928.0	2547003136.0
2332	2534662656.0	2547806976.0
2333	2516023808.0	2548040192.0
2334	2521273856.0	2548063488.0
2335	2539694848.0	2548393472.0
2336	2540567296.0	2548857344.0
2337	2507656448.0	2549096448.0
2338	2531954944.0	2549490688.0
2339	2537558784.0	2549746688.0
2340	2543169536.0	2549930752.0
2341	2546703616.0	2549960192.0
2342	2538547968.0	2550089728.0
2343	2513833216.0	2550363648.0
2344	2513388544.0	2550597376.0
2345	2532567040.0	2551292672.0
2346	2545029120.0	2551957248.0
2347	2500052480.0	2552701184.0
2348	2535091712.0	2552867328.0
2349	2494816000.0	2553320704.0
2350	2547482880.0	2553718784.0
2351	2506581248.0	2553896704.0
2352	2506501376.0	2554328064.0
2353	2520592384.0	2554571264.0
2354	2546044416.0	2555011584.0
2355	2545765632.0	2555337984.0
2356	2521445888.0	2555761920.0
2357	2538131712.0	2556027648.0
2358	2535284224.0	2556817664.0
2359	2548648704.0	2557283840.0
2360	2552338944.0	2557796864.0
2361	2547734528.0	2558590720.0
2362	2555485952.0	2558900992.0
2363	2542604288.0	2559627264.0
2364	2549799680.0	2559971072.0
2365	2553235456.0	2560255744.0
2366	2551836928.0	2560284672.0
2367	2480385536.0	2560797952.0
2368	2538398208.0	2561655808.0
2369	2547239424.0	2561672960.0
2370	2546874880.0	2562582784.0
2371	2558564608.0	2563011328.0
2372	2555803904.0	2563208960.0
2373	2537125632.0	2563230976.0
2374	2557822976.0	2564005632.0
2375	2557070336.0	2564038144.0
2376	2553858048.0	2565240832.0
2377	2561107968.0	2565795328.0
2378	2549379328.0	2566507008.0
2379	2554524928.0	2566812160.0
2380	2553194240.0	2566889984.0
2381	2544871424.0	2567464448.0
2382	2543165440.0	2567957760.0
2383	2553810432.0	2568275712.0
2384	2546026752.0	2568348672.0
2385	2550276096.0	2568729088.0
2386	2533715200.0	2568995584.0
2387	2559695360.0	2569289472.0
2388	2551341312.0	2569305856.0
2389	2490911488.0	2569346560.0
2390	2565455104.0	2569698304.0
2391	2556458496.0	2569740032.0
2392	2529072640.0	2570503680.0
2393	2539220480.0	2570779392.0
2394	2553141504.0	2571755776.0
2395	2554787328.0	2571756800.0
2396	2563021568.0	2573010688.0
2397	2560773632.0	2573453312.0
2398	2528607232.0	2573697792.0
2399	2555440640.0	2574230784.0
2400	2565153280.0	2574417152.0
2401	2542497024.0	2574880000.0
2402	2544252416.0	2574990080.0
2403	2536849920.0	2575142656.0
2404	2537225984.0	2575365888.0
2405	2570358016.0	2575545600.0
2406	2553018880.0	2575956224.0
2407	2555699456.0	2576310272.0
2408	2563316992.0	2576760064.0
2409	2540756224.0	2576801536.0
2410	2572297472.0	2576850688.0
2411	2558966784.0	2577554432.0
2412	2554548992.0	2577611520.0
2413	2568100352.0	2577666560.0
2414	2572797952.0	2578054400.0
2415	2561741312.0	2578201856.0
2416	2565635072.0	2578496000.0
2417	2506143232.0	2578535168.0
2418	2571266048.0	2578756352.0
2419	2541816832.0	2578892544.0
2420	2564193280.0	2579334144.0
2421	2560357888.0	2579634944.0
2422	2571058432.0	2579642880.0
2423	2544368128.0	2579767040.0
2424	2564914176.0	2579884288.0
2425	2570893568.0	2579999488.0
2426	2559458560.0	2580426240.0
2427	2567823104.0	2580891136.0
2428	2538647040.0	2580909056.0
2429	2562707200.0	2581124352.0
2430	2577396736.0	2582384128.0
2431	2518713856.0	2582598144.0
2432	2576389888.0	2583537664.0
2433	2574338048.0	2584022784.0
2434	2568209664.0	2584454144.0
2435	2577436160.0	2584915712.0
2436	2524914688.0	2584922368.0
2437	2576743680.0	2585046528.0
2438	2573367040.0	2585785600.0
2439	2581290240.0	2586063616.0
2440	2581258240.0	2586162432.0
2441	2570592768.0	2586559744.0
2442	2522247424.0	2586766592.0
2443	2549899776.0	2586856448.0
2444	2577560320.0	2586924800.0
2445	2568848128.0	2587129344.0
2446	2569119488.0	2587311360.0
2447	2579678976.0	2588643840.0
2448	2547169536.0	2588765696.0
2449	2575580160.0	2589092608.0
2450	2569054464.0	2589504256.0
2451	2569796352.0	2589637376.0
2452	2570598400.0	2589741824.0
2453	2530254336.0	2591346944.0
2454	2580198144.0	2591738624.0
2455	2580471552.0	2591794944.0
2456	2575152896.0	2591812864.0
2457	2546520832.0	2592212224.0
2458	2585552384.0	2592615936.0
2459	2573814016.0	2593305088.0
2460	2541371392.0	2593365504.0
2461	2579126016.0	2593389056.0
2462	2584712704.0	2593409536.0
2463	2587693824.0	2595003392.0
2464	2589089792.0	2595608064.0
2465	2584950784.0	2595887872.0
2466	2587597312.0	2596430592.0
2467	2573202432.0	2596756224.0
2468	2590922496.0	2597124352.0
2469	2592608768.0	2597214720.0
2470	2576730880.0	2597389824.0
2471	2585897984.0	2597641472.0
2472	2580945152.0	2597892352.0
2473	2585713920.0	2598267648.0
2474	2587523072.0	2599557632.0
2475	2590769664.0	2599908352.0
2476	2572102656.0	2600049664.0
2477	2591524096.0	2600164352.0
2478	2568955392.0	2600419072.0
2479	2587939840.0	2600509440.0
2480	2578051840.0	2600929792.0
2481	2583508992.0	2601319936.0
2482	2514196992.0	2601392896.0
2483	2594400000.0	2601894400.0
2484	2589023232.0	2602238720.0
2485	2562955776.0	2602351104.0
2486	2582974976.0	2603131904.0
2487	2504997888.0	2603942656.0
2488	2594524160.0	2604162048.0
2489	2596712192.0	2604302592.0
2490	2595524096.0	2604857856.0
2491	2579011584.0	2605724928.0
2492	2591900672.0	2605875712.0
2493	2595565824.0	2606075648.0
2494	2596793088.0	2606240768.0
2495	2584000000.0	2606315264.0
2496	2566986752.0	2606412800.0
2497	2592702208.0	2606488832.0
2498	2584096000.0	2606510592.0
2499	2596001536.0	2606706944.0
2500	2580650752.0	2607400960.0
2501	2587880448.0	2607488000.0
2502	2571506432.0	2607655936.0
2503	2582578176.0	2608376064.0
2504	2582674176.0	2608395008.0
2505	2594917888.0	2608649728.0
2506	2580144640.0	2609067264.0
2507	2601166592.0	2609273856.0
2508	2576124928.0	2609276416.0
2509	2606078464.0	2609928192.0
2510	2596096768.0	2609934848.0
2511	2540535040.0	2610166784.0
2512	2585395712.0	2610373632.0
2513	2529911552.0	2610574336.0
2514	2604461312.0	2610803712.0
2515	2589010688.0	2610924032.0
2516	2607032064.0	2611055616.0
2517	2592416000.0	2611596800.0
2518	2527255808.0	2611734528.0
2519	2560376576.0	2613441280.0
2520	2605429248.0	2613442560.0
2521	2610967552.0	2614279168.0
2522	2594382336.0	2615141632.0
2523	2597686016.0	2615222016.0
2524	2600181248.0	2615543552.0
2525	2595085312.0	2617291776.0
2526	2599243264.0	2618149120.0
2527	2607505152.0	2619008000.0
2528	2608299776.0	2619390208.0
2529	2598166272.0	2619703296.0
2530	2605168384.0	2619770368.0
2531	2609227520.0	2619919872.0
2532	2600528640.0	2620309760.0
2533	2612486144.0	2621041408.0
2534	2608790272.0	2621089536.0
2535	2617932800.0	2621946880.0
2536	2613487872.0	2622033408.0
2537	2590839296.0	2622361088.0
2538	2612699392.0	2622403840.0
2539	2542430720.0	2622769664.0
2540	2612472576.0	2623110656.0
2541	2552625408.0	2623511040.0
2542	2618876160.0	2623562240.0
2543	2610943488.0	2623945216.0
2544	2609014784.0	2623960832.0
2545	2602558208.0	2624552704.0
2546	2586355712.0	2625320704.0
2547	2616504320.0	2625860608.0
2548	2613681664.0	2626078208.0
2549	2608413184.0	2626184960.0
2550	2575393536.0	2626685952.0
2551	2615114752.0	2626826496.0
2552	2619061760.0	2626931968.0
2553	2596878848.0	2627051520.0
2554	2619640064.0	2627783680.0
2555	2564378624.0	2627854592.0
2556	2618724864.0	2628011520.0
2557	2616446720.0	2628175616.0
2558	2612350208.0	2628624128.0
2559	2604264704.0	2628708352.0
2560	2602546176.0	2629363712.0
2561	2612686080.0	2629413120.0
2562	2617312000.0	2629955840.0
2563	2625623552.0	2629990912.0
2564	2627246336.0	2630857472.0
2565	2622329600.0	2630895104.0
2566	2619320064.0	2631132416.0
2567	2620997632.0	2631282432.0
2568	2581194240.0	2631677440.0
2569	2611616000.0	2631937024.0
2570	2599918080.0	2632044544.0
2571	2627441920.0	2632908288.0
2572	2619147264.0	2633531904.0
2573	2624868352.0	2633670912.0
2574	2612433920.0	2633735936.0
2575	2603482880.0	2634259712.0
2576	2629563904.0	2634388736.0
2577	2609354752.0	2634842624.0
2578	2602894080.0	2637798144.0
2579	2625130496.0	2637928192.0
2580	2631593472.0	2638480384.0
2581	2631924736.0	2638507008.0
2582	2620640768.0	2639245824.0
2583	2600580352.0	2639626752.0
2584	2631948032.0	2639875072.0
2585	2584037376.0	2639998976.0
2586	2633452800.0	2640421120.0
2587	2628146176.0	2641783552.0
2588	2592574208.0	2642824448.0
2589	2557715456.0	2643498752.0
2590	2637661440.0	2643561728.0
2591	2612981248.0	2646055424.0
2592	2546520320.0	2646174208.0
2593	2643282432.0	2646787328.0
2594	2601981952.0	2646793472.0
2595	2640363264.0	2646808576.0
2596	2609199360.0	2647001088.0
2597	2637315072.0	2647335936.0
2598	2637118720.0	2647583744.0
2599	2628070144.0	2648122112.0
2600	2641576704.0	2648443648.0
2601	2642632960.0	2648828672.0
2602	2630451456.0	2649409792.0
2603	2642158080.0	2649760000.0
2604	2629414656.0	2650355968.0
2605	2641600512.0	2650689792.0
2606	2618639872.0	2652495872.0
2607	2619886080.0	2654493696.0
2608	2627477504.0	2655362048.0
2609	2644844544.0	2655679744.0
2610	2641562880.0	2657446656.0
2611	2653781248.0	2658249728.0
2612	2618927872.0	2659491584.0
2613	2653047040.0	2659678208.0
2614	2622686720.0	2660218112.0
2615	2654131456.0	2661674752.0
2616	2632979456.0	2661915904.0
2617	2650631936.0	2662208512.0
2618	2651696640.0	2662712576.0
2619	2643026432.0	2662948352.0
2620	2601182720.0	2663982848.0
2621	2631650560.0	2663992320.0
2622	2663682304.0	2668158720.0
2623	2647907584.0	2670103552.0
2624	2650108416.0	2670349312.0
2625	2631472384.0	2671877632.0
2626	2659510016.0	2673179392.0
2627	2652592640.0	2673417216.0
2628	2655900928.0	2673970432.0
2629	2600704000.0	2675150848.0
2630	2664965120.0	2675695360.0
2631	2661196544.0	2675775744.0
2632	2623079936.0	2676384000.0
2633	2668036096.0	2676581888.0
2634	2668993024.0	2677415680.0
2635	2667242752.0	2677491200.0
2636	2634994944.0	2677512192.0
2637	2653131264.0	2678724352.0
2638	2633253120.0	2678975744.0
2639	2658465536.0	2680665600.0
2640	2650145280.0	2681236480.0
2641	2665061376.0	2682528256.0
2642	2642495744.0	2683891712.0
2643	2656920576.0	2683977984.0
2644	2657539072.0	2686015488.0
2645	2676782592.0	2689286400.0
2646	2670439168.0	2689807360.0
2647	2646668800.0	2690246656.0
2648	2663418880.0	2691304704.0
2649	2687090176.0	2692229376.0
2650	2679525632.0	2692244224.0
2651	2678451712.0	2693920512.0
2652	2681302272.0	2694964224.0
2653	2673703168.0	2695502848.0
2654	2686782720.0	2695808768.0
2655	2686485248.0	2697983232.0
2656	2690967552.0	2698048768.0
2657	2604414208.0	2698717952.0
2658	2686564864.0	2699821824.0
2659	2688828672.0	2700040960.0
2660	2694962688.0	2700624128.0
2661	2696982528.0	2701329664.0
2662	2692444928.0	2701441536.0
2663	2689549824.0	2701637632.0
2664	2666544896.0	2701987584.0
2665	2696945664.0	2702359296.0
2666	2671357440.0	2703063552.0
2667	2673388032.0	2703601152.0
2668	2690315264.0	2704250624.0
2669	2697970688.0	2706371328.0
2670	2688979712.0	2708138240.0
2671	2691913216.0	2708171776.0
2672	2705430528.0	2709160704.0
2673	2671246592.0	2709825792.0
2674	2701605120.0	2710475008.0
2675	2689072896.0	2711864832.0
2676	2700887552.0	2712071936.0
2677	2688115968.0	2712574208.0
2678	2695450624.0	2717290496.0
2679	2703334144.0	2717473792.0
2680	2712051456.0	2717832448.0
2681	2695040768.0	2718477312.0
2682	2671265280.0	2720215040.0
2683	2695395584.0	2721335808.0
2684	2714162688.0	2721538560.0
2685	2691601920.0	2721598464.0
2686	2701488128.0	2722281728.0
2687	2707280896.0	2722812416.0
2688	2708262400.0	2723689216.0
2689	2715417088.0	2724495616.0
2690	2698940416.0	2725414656.0
2691	2706578944.0	2727388928.0
2692	2713917952.0	2727465728.0
2693	2718349312.0	2727621376.0
2694	2709258496.0	2727654144.0
2695	2711820288.0	2728308992.0
2696	2705748992.0	2729503488.0
2697	2701480960.0	2729852416.0
2698	2723683584.0	2729944832.0
2699	2699691264.0	2730151168.0
2700	2677847296.0	2731199488.0
2701	2717039360.0	2733348096.0
2702	2726067712.0	2735866368.0
2703	2723108608.0	2737276672.0
2704	2732292608.0	2739593984.0
2705	2707607552.0	2739824128.0
2706	2705664768.0	2739868672.0
2707	2725037824.0	2740859904.0
2708	2705617152.0	2744376320.0
2709	2733371904.0	2749588480.0
2710	2687630336.0	2750007040.0
2711	2740850176.0	2752059904.0
2712	2719332096.0	2753585408.0
2713	2721166848.0	2754200064.0
2714	2741816320.0	2754803200.0
2715	2745166848.0	2755148800.0
2716	2728807936.0	2755453696.0
2717	2738436864.0	2758154752.0
2718	2750285056.0	2758688512.0
2719	2736680960.0	2758720000.0
2720	2754680832.0	2759539712.0
2721	2730520320.0	2759580160.0
2722	2741338880.0	2765192704.0
2723	2744919296.0	2766951424.0
2724	2754158848.0	2767067136.0
2725	2738315008.0	2767887360.0
2726	2761817088.0	2767935488.0
2727	2743357952.0	2768009472.0
2728	2752259584.0	2770036736.0
2729	2737512192.0	2770218240.0
2730	2738184704.0	2770483456.0
2731	2768957696.0	2770716672.0
2732	2752160768.0	2770753536.0
2733	2755484672.0	2771646464.0
2734	2759218688.0	2774338560.0
2735	2736236800.0	2774486272.0
2736	2755573248.0	2776118784.0
2737	2736103424.0	2776686336.0
2738	2752791808.0	2783110144.0
2739	2769712640.0	2783252224.0
2740	2777126144.0	2783489792.0
2741	2763859456.0	2786767104.0
2742	2779036416.0	2789056256.0
2743	2773274368.0	2790727168.0
2744	2705720320.0	2792743168.0
2745	2773232896.0	2792892672.0
2746	2790156800.0	2795444224.0
2747	2773916160.0	2795535616.0
2748	2777108224.0	2798608640.0
2749	2775624960.0	2801329664.0
2750	2793185280.0	2804678400.0
2751	2769842944.0	2805020928.0
2752	2775656704.0	2806740736.0
2753	2788087552.0	2807152640.0
2754	2798199552.0	2809189376.0
2755	2752127232.0	2809354752.0
2756	2788862464.0	2810124288.0
2757	2789604352.0	2810270464.0
2758	2797951488.0	2816556800.0
2759	2793905152.0	2818929408.0
2760	2807944960.0	2819183360.0
2761	2812882176.0	2819365120.0
2762	2796299520.0	2819830016.0
2763	2765211136.0	2820981248.0
2764	2782968576.0	2822217216.0
2765	2810329088.0	2822545408.0
2766	2806996224.0	2822632704.0
2767	2811271680.0	2823816960.0
2768	2806928640.0	2824742656.0
2769	2778936576.0	2825086208.0
2770	2803912448.0	2829145344.0
2771	2794959616.0	2829539072.0
2772	2812071424.0	2831979264.0
2773	2817681664.0	2832562688.0
2774	2776261120.0	2833278208.0
2775	2819529216.0	2833564416.0
2776	2829127424.0	2838758912.0
2777	2802698240.0	2839662848.0
2778	2800025856.0	2839674112.0
2779	2755934464.0	2842520576.0
2780	2820162048.0	2847707648.0
2781	2816038912.0	2850990080.0
2782	2837047552.0	2853651712.0
2783	2800228608.0	2854535680.0
2784	2837028096.0	2854971904.0
2785	2840300800.0	2863410176.0
2786	2814060288.0	2864736512.0
2787	2845568512.0	2867532800.0
2788	2854447616.0	2867697152.0
2789	2853661952.0	2867919360.0
2790	2847444224.0	2869198848.0
2791	2858032384.0	2869542400.0
2792	2802071808.0	2870267392.0
2793	2848358400.0	2871001856.0
2794	2801685248.0	2871895296.0
2795	2867695872.0	2872428544.0
2796	2856029184.0	2880659968.0
2797	2861742336.0	2881009408.0
2798	2850317824.0	2884957440.0
2799	2872114944.0	2887209472.0
2800	2875417088.0	2887425536.0
2801	2888082944.0	2896664320.0
2802	2879453696.0	2898515712.0
2803	2866508800.0	2900582912.0
2804	2844886528.0	2901978368.0
2805	2856986880.0	2910392832.0
2806	2882410496.0	2914323968.0
2807	2863274496.0	2917258240.0
2808	2894630656.0	2917410048.0
2809	2900882688.0	2925163264.0
2810	2876512000.0	2925802496.0
2811	2907993088.0	2929378560.0
2812	2905346816.0	2932232704.0
2813	2913236224.0	2939278848.0
2814	2903664640.0	2940654848.0
2815	2910844160.0	2953188352.0
2816	2928779008.0	2959074304.0
2817	2945872640.0	2962139136.0
2818	2944755456.0	2964406784.0
2819	2942940672.0	2980708352.0
2820	2977978112.0	2999769856.0
2821	3037806592.0	3052793600.0
2822	3010429696.0	3060393984.0
2823	3012467712.0	3123841280.0


==> figures/data/coverage_joint_s064_jsvd064_entropy_joint_s064_jsvd064_nll.csv <==
celeba_colorization_1_d8_nogs_mcd_42_joint_s064_jsvd064_nll,celeba_colorization_1_lrd8_nogs_mcd_42_joint_s064_jsvd064_nll,celeba_inpainting_2_d8_nogs_mcd_42_joint_s064_jsvd064_nll,celeba_inpainting_2_lrd8_nogs_mcd_42_joint_s064_jsvd064_nll,flying_distorted_dataset_d8_nogs_mcd_42_joint_s064_jsvd064_nll,flying_distorted_dataset_lrd8_nogs_mcd_42_joint_s064_jsvd064_nll,nyu_augmented_distortion_d8_nogs_mcd_42_joint_s064_jsvd064_nll,nyu_augmented_distortion_lrd8_nogs_mcd_42_joint_s064_jsvd064_nll
-595390.75,-722805.9375,52610.7734375,-28302.64453125,94563.84375,39784.7421875,20072.83984375,-140692.0
-489695.14765625,-700346.6583333333,7071.319791666667,-13884.188541666666,99042.326171875,44677.935872395836,2215786.95703125,-37929.15625
-478600.6240571121,-691668.7737068966,10146.068426724138,-12027.948275862069,101118.53396739131,48600.608355978264,1684401.4680989583,-84783.0703125
-486976.27552688954,-692338.0828488372,9232.258539244185,-12932.317678052326,103038.740625,51098.26986607143,1250629.8433159722,-91019.21006944444
-480151.7341694079,-689961.4561403509,11209.12033991228,-13465.947574013158,104714.92544157608,52694.34731657609,1214198.6324869792,-95437.64192708333
-460006.01127860916,-685440.8697183098,13019.14414612676,-13689.883527728873,106721.02370689655,54612.40523976293,1085317.9787760417,-74774.49479166667
-421090.00676780526,-685432.9949127907,12760.375908430233,-12920.970294331395,107765.76449275362,55932.53685461957,1087678.474500868,-78000.92795138889
-431900.9758203125,-682781.86625,12434.291640625,-11963.6078515625,108962.57523148147,57406.28472222222,1037467.5808221726,-79061.30431547618
-406925.9659059759,-681972.2001096491,13674.083950109649,-11646.111122532895,109794.87406589674,58737.700407608696,959422.928141276,-78571.478515625
-405415.2403869629,-680204.728515625,13452.705261230469,-11615.252471923828,110929.54499699519,60113.54867788462,936665.2972366898,-81170.53182870371
-414654.12183648767,-679577.2825704225,13456.051991637323,-11184.06288512324,112684.90441576087,61200.418342391305,1013137.3758463542,-74038.09427083333
-410457.7936156449,-677994.6753582803,13634.604349124204,-10891.923741042994,113489.77005413386,62451.59854822834,950133.8367069128,-77966.69081439394
-390238.13251553365,-674427.1200657894,14286.560946637426,-8965.369494700293,114321.14883378622,63537.4705615942,965867.9388950893,-81278.45669642858
-393267.61429476354,-672512.0180743244,14848.911359797297,-9102.951140202702,114959.37510416667,65524.23317708333,1079514.7529296875,-82034.20271381579
-395419.31024261937,-671958.3041771357,14621.275243404523,-9182.553607883166,115472.39654503105,66342.83239518634,1059658.8678067836,-83031.28849085367
-392514.8398804284,-669868.4986795775,14563.780443075117,-9223.238996478873,116113.42481033238,67340.45822796243,1080686.8413085938,-85727.95561079546
-385541.55276018725,-669086.070071586,14916.142758810573,-8773.658246145375,116779.75632642664,68200.81751019022,1051439.0043633643,-88002.35472074468
-386648.02501936984,-668854.7904183884,14759.542452221074,-8696.722301136364,117996.58896683673,69058.64532844388,1021405.3703515625,-83063.6784375
-387472.9874572754,-667873.2093505859,14614.830871582031,-8626.455474853516,118543.3161986715,69733.19157608696,980594.3406913326,-69681.20371462264
-388621.68347800925,-667770.4649305556,15064.009346064815,-8605.458362268519,119135.79919377854,70538.9975385274,1076027.965297154,-68266.57505580357
-385176.3561014525,-667098.6706646127,14984.240014304578,-8625.84403884243,119790.52201086956,71245.81681385869,1049460.3310050317,-66250.36467161016
-385359.63774119125,-667002.6941065437,15238.58407613255,-8575.367960885067,120374.22401213842,72051.29703641529,1058029.2454322076,-65150.97505040323
-385874.35495082865,-666104.763278754,15284.580745806708,-8595.126560003993,121051.93357831027,72901.52405508893,1027805.6288161058,-57850.840144230766
-387974.398097047,-665701.3831230886,15651.299240252294,-8453.245305332568,121887.41574292452,73935.48959316038,1006863.1772096548,-54925.50536380597
-390121.95030127384,-665324.6298570381,15729.521467192082,-8500.61133385264,122480.13264266304,74589.33429574275,994827.2888113839,-55400.66004464286
-383500.20230798854,-663753.8798415493,15729.398877640846,-8228.476958626761,123277.61585828994,75376.67301432292,994285.2512574914,-55184.62949486302
-383024.138314596,-662820.0774898374,15693.370659722223,-8213.028984586721,123792.77767035953,76057.53966346153,969898.5900236431,-54415.58861019737
-383460.89758046466,-662374.0223795573,15585.029093424479,-8218.996897379557,124789.10663685692,77013.7193528939,970845.3642948972,-56134.241099683546
-387572.54086595087,-661905.1478486181,15677.279208542714,-8137.731538552136,125554.4270914208,77740.58533093944,975100.6924304496,-58216.01619664634
-387368.6898868894,-661705.5750151699,16091.085558252427,-8103.799652988471,126549.33062780689,78411.89219217814,955744.0624770221,-60598.01011029412
-387672.5039039576,-661071.3570275821,16065.615500293427,-7829.718667473591,127124.63177083334,79076.20905797102,958742.2389692827,-59779.53639914773
-384654.4066384055,-660742.4360085228,16118.075337357954,-7403.692569247159,127764.28205969887,79741.44583771008,943754.0077051854,-60381.42290521978
-385095.9263125516,-660726.4301349119,16172.704880231278,-7413.376454088657,128386.50838569972,80348.66985818614,939390.4557637966,-60137.212267287236
-385310.571976196,-660015.899586887,16036.064648853944,-7342.55561200693,129071.30906661184,81206.80947779605,940791.5858368234,-61117.95183634021
-386592.3849455713,-659598.1355460662,16212.482126682195,-7236.496934847309,130127.80268941815,82078.15946691176,954556.4426886048,-61212.38841540404
-388326.4729215134,-659042.3704099598,16395.482944542255,-7262.248090103119,130859.79910437345,82874.00505970843,975319.7225605085,-59436.459712009804
-386267.4377503516,-658130.5623165362,16474.64571612035,-7197.284468260763,131609.60286458334,83533.26013360507,1002889.9788504464,-60007.365327380954
-387769.83167224703,-657479.5301785715,16399.463035714285,-7097.42197172619,132177.11610548708,84241.17906396714,1000632.4765444155,-61167.821614583336
-385461.65978551796,-655975.338599537,16404.68832465278,-6942.909512442129,132887.6061034039,85965.1157930492,1053204.8427470438,-62346.68848536036
-385391.7488771294,-655619.1237026174,16459.454351872744,-6873.407921085289,133432.39196478284,86511.90638919822,1142260.0036835251,-60996.87020285088
-384621.29673573666,-654838.1113006162,16509.371726452464,-6402.75849334287,134141.7503226902,87125.55791440218,1122651.3071414263,-59736.23704594017
-385265.3777635712,-654471.2358784365,16690.110636812715,-6355.42103602878,134928.178975768,87864.54209149894,1115276.140608724,-56776.896484375
-385070.6529713061,-653766.9220322986,17066.87081847735,-6288.418709364513,135494.77511969462,88407.88155085404,1135313.3958492123,-56892.424669715445
-381633.9649318007,-652445.1872438524,17458.957325819672,-6235.207165727459,136109.2671875,89025.88028724748,1143177.3049510168,-57165.38628472222
-382505.8901109375,-652290.93385,17431.3551,-6091.99433125,137479.7314568923,89731.12662117094,1180532.010552931,-56611.317708333336
-383189.3222916055,-651599.7746967919,17448.028242370892,-6032.869357638889,138204.52764539092,90387.76212596525,1171015.0328154818,-56594.86796278626
-382484.44945055275,-644389.5540294793,17590.33243204441,-6018.204291491194,138525.38068584594,91080.18751476843,1154694.0651964785,-57891.5994636194
-382498.0178255599,-643199.249672039,17672.66528064093,-5911.289712565592,139055.11961356286,91855.97422308226,1134963.3382898038,-56843.795506386865
-382660.17664595955,-643023.982424743,17661.15953102056,-5870.774647806535,139472.31064594656,92468.80403645833,1114072.7038364955,-57683.93962053571
-382291.87551213405,-642041.8384967672,17800.23540768678,-5802.866171650503,140261.32783410905,93068.63243849734,1112841.3114483173,-58869.67996066433
-379167.60273575044,-641390.3209066901,17967.36358934859,-5792.3804742517605,140857.8353396739,94137.67407608696,1104597.0464870506,-58383.247538527394
-379911.121661613,-640715.1045839088,18240.67049378453,-5757.5794252848755,141373.63406356474,94726.72428662692,1102583.0216416738,-56793.19033137584
-380173.7005274496,-640168.2707909892,18078.94762025745,-5702.522077193428,142003.88117945235,95263.91804713629,1106294.465704667,-54284.95055509869
-381370.06572707155,-639949.0249750665,18263.06573096742,-5455.587303648604,142572.56568903688,95807.271875,1096843.6921748992,-53478.55655241935
-382127.5606525526,-639320.2823908083,18269.83877933507,-5084.729409427966,143856.8024733293,96293.27063204508,1100404.4132466377,-53806.107100474685
-382494.95399152726,-638781.1450464148,18307.533850832267,-5067.968925056018,144307.48979314772,96801.08165481832,1118311.216105396,-51539.67129270186
-381029.9078186419,-638434.995322327,18386.617344732706,-5040.874444772013,144682.19386888586,97266.0672796972,1133127.6576639188,-50131.71922929448
-381028.92078496795,-638052.7252394932,18560.08051027503,-4952.364391803152,145092.2541087081,97749.60027629574,1117596.825277673,-50260.8781061747
-380333.8435708251,-637663.6762986027,18786.245652339003,-4872.095254594471,145719.48806456148,98224.30447666792,1139500.7237194898,-49365.68149038462
-377745.9351490162,-637357.1565486857,18773.268490516726,-4691.099392361111,146423.0863517121,98768.3939502025,1135890.6131676962,-47443.95176235465
-377573.56273955584,-637272.5117004107,18760.438591182512,-4628.836042950411,146906.63139719202,99217.85474411232,1140012.7949776787,-48390.529375
-377704.3709866213,-636766.991664261,18776.85010103926,-4594.755624819572,147576.68121216167,99773.06242209757,1129171.4188685042,-49054.79380266854
-378655.330567516,-636623.0809303977,18775.226207386364,-4587.781929154829,148026.9393955996,100238.80223308205,1144007.4295364295,-49650.898221685085
-379311.7156837685,-636457.3554600112,18832.0317393736,-4498.3364312430085,148564.27070043102,100715.76762931034,1131898.7021696672,-50297.65616508152
-378141.21809071273,-635848.5354832049,18933.74734134086,-4472.8505773334255,149321.2579292629,101835.34315557065,1135058.852669619,-48112.80823863636
-377704.495716033,-635546.42906961,18941.57005010834,-4350.996110678494,149801.465689756,102311.54164229613,1128701.859765625,-48708.977549342104
-375455.7699721101,-634922.1064234258,19174.583277748134,-4318.570350020011,150331.2010560771,102680.53488348155,1131101.3846138278,-49493.69454339378
-375049.5532283041,-634536.2078404311,19136.652052116195,-4258.299713295216,150715.20768060064,103137.32673498377,1131384.4277844552,-48864.78806089744
-374841.2765351765,-634234.2333873058,19422.292495142487,-4223.19563228627,151101.35494924872,103651.86012428069,1160293.4459240846,-48035.70683396464
-373847.26248583535,-634067.8178945353,19417.884783580183,-4170.4350700651175,151549.85286294136,104082.93564785624,1153969.693155317,-48684.17545087064
-371913.5684193049,-633988.0443599095,19491.254456426057,-4127.685751226107,152905.27064246894,104531.79012034161,1146930.4635991114,-48428.09428615196
-371020.8226192414,-633851.0981832837,19607.589115203373,-4082.4527723524307,153529.05142271752,105078.17411534926,1140406.1661194141,-48323.31046195652
-371230.1704808663,-633221.8576932485,19590.530363258316,-3996.15350950954,154123.08332389794,105573.54202521135,1134104.6551153273,-47385.734449404765
-370889.5552728719,-632947.4464888996,19813.95624698359,-3953.7082038791023,154455.5602931317,106010.9634795888,1137105.0995268486,-47831.79526115023
-371065.76923828124,-632610.2633333333,19900.86526785714,-3958.575703125,154933.47426740598,106547.08377093126,1130766.3522677952,-47693.939163773146
-370336.395989669,-632276.3116776316,19983.408408717107,-3930.3815312206298,155721.92322542053,107019.36145047854,1124630.4333440354,-47987.400328196345
-369940.70015367965,-631832.2458294717,20017.317430780815,-3883.8687405873493,156328.6653943793,107510.98933602689,1131009.3701963683,-47947.06355574324
-370780.76209132693,-631580.4035910339,20115.70098067246,-3855.728088546432,156742.57961687853,108037.02689795198,1126826.24359375,-48523.38590277778
-371091.0061513734,-631254.3927280939,20163.677824356368,-3821.3147124830625,157095.81386740523,108510.59137228261,1118775.7357344439,-48145.48258535242
-369994.1488739476,-631049.4921387155,20535.958198595006,-3803.2674753289475,157460.73976975496,108919.8106157076,1111173.702292799,-48227.19150815217
-369987.54969455535,-630763.5649229075,20782.187899229073,-3699.88985063326,157962.78586107338,109433.93676120923,1101021.693786883,-48643.94521190987
-368370.3912202785,-630448.9282065218,20886.829354619564,-3668.8133729619567,158346.89427530882,109887.75605028195,1093746.321884931,-49292.76992849576
-367777.5777231328,-630007.1013208763,20870.9478428372,-3631.6593609052834,158889.1649075424,110386.69890807263,1083207.5349601202,-49783.606106171545
-367704.00713686465,-629630.658319185,21038.959717211375,-3557.9618295044565,159340.49425936845,110835.09338148584,1076743.3308206354,-48924.74050878099
-367734.2882375013,-629228.5053481543,21138.61223259228,-3490.1538937971895,159854.69585436076,111347.39603552019,1074450.1660554847,-43655.19279336735
-367660.619934993,-628807.0483519901,21284.96521947554,-3428.266910888267,160232.57368698824,111790.63629893807,1073104.941516507,-43952.03269909274
-366792.2440117508,-628413.9027151639,21450.2446977459,-3433.2338466956967,160737.99109738372,112424.74098679221,1085411.838287475,-44563.12294571713
-366610.05299136514,-628271.035576923,21451.89585020243,-3098.807600581984,161271.5160078125,112941.4212890625,1076434.6070835383,-44466.77700541339
-365538.85271263885,-627943.9262409928,21566.27839146317,-3033.9957684897918,161726.97040977026,113445.46193336215,1070583.4362080495,-40136.07119406615
-364721.5035807292,-627683.0455265242,21631.245787559383,-2997.1412219170625,162208.74012554984,113992.41850714809,1071540.8770964046,-40386.937319015444
-363113.46997892397,-627248.8160238841,21723.2477486296,-2969.8663462950276,162702.21066576088,114458.02903834541,1065442.2496272663,-40433.03631917939
-363351.2873552176,-626806.1844500387,21752.67211100891,-2897.4116630761037,163534.9205978131,114948.07645942878,1065839.22421875,-40646.121639150944
-362953.7356723476,-626455.9518568147,21932.268705733153,-2827.24679663572,164102.13984965737,115479.46663073015,1056078.893243135,-40711.45376632463
-362791.43740752246,-626240.593939394,21952.491714015152,-2790.3891779119317,164472.1331340622,115982.69642335127,1054325.9064175652,-39873.580085332105
-363367.1715258094,-625576.7420352324,22007.325677005247,-2734.0599905125564,165017.53514540935,116443.98760551572,1045048.2441067661,-40101.699532390514
-363503.94713449903,-625373.9316580119,22140.16986971439,-2534.4449502735533,165437.62094350962,116892.19592061584,1040815.1928393643,-40900.02747066787
-358726.32777151593,-624973.1436765785,22180.10404047357,-2406.9961998669237,165917.27756312274,117379.15450209465,1034171.2478044783,-37429.04123883929
-357534.22671391326,-624535.8726851852,22210.658485384894,-2300.447681213689,166429.3864700112,117741.34972673767,1035834.5626466569,-37139.87693242049
-358136.61066503136,-624377.2878324946,22193.02670066499,-2187.4346327956505,166842.3489144299,118195.43747920364,1032150.7175839298,-35917.6835118007
-357569.45272846695,-624058.0611209965,22227.076601423487,-2130.4535448176157,167365.95222567004,118638.63522215509,1026610.1073019166,-33729.496377595155
-357124.8723748431,-623879.5373062015,22404.611858042637,-2103.694142551973,167983.15133831522,119191.48841711956,1021115.7821443434,-33460.27990764605
-357324.72445910843,-623590.1984909282,22413.864379797626,-1990.3936044356246,168380.25106992893,119606.83362268518,1021382.5638103874,-33733.22613732993
-357101.4489849014,-623015.4263130615,22449.272427868003,-1862.7375685685902,168925.1845095375,120118.3727954497,1021883.1751187,-32293.071811868685
-357148.337525583,-622652.4801641587,22510.798980420655,-1804.1032537833448,169492.58527106207,120521.65501610008,1097733.0492008463,-29842.604739583334
-355664.49901119736,-622362.0710958672,22535.73711149221,-1796.001855204099,170168.69919915343,121033.73021399457,1096784.8428556235,-29968.152794966998
-355108.4092580091,-621962.5927013423,22469.956087458053,-1653.509996329698,170588.06495313795,121427.55718594656,1094860.2706625944,-30058.918045343136
-354715.2534624465,-621865.7748503989,22522.7624719498,-1563.5291851936502,170988.2651058757,121901.31776174119,1088510.2972621485,-30137.69847289644
-353521.5091843837,-621454.5840332675,22515.803694211132,-1465.7643666625495,171519.53777311993,122313.74616996951,1091543.8345681215,-30761.638271233973
-353673.9549115424,-620987.6564742335,22510.107071510112,-1414.3466013331702,172038.52559505837,122778.71671824678,1087177.46734406,-31299.06711309524
-353448.29908473307,-620840.917865223,22627.206124757595,-1398.0977219012605,172428.54847740423,123200.1227616221,1081720.8235876695,-30470.252014544025
-353223.5286403072,-620452.4784192825,22705.802965847215,-1365.5764208640294,172800.76375370554,124006.32231348814,1078107.6684022706,-30809.7058508567
-352795.71819475444,-620002.5913492064,22725.733427579366,-1322.25453125,173324.8490460913,124492.10989542515,1077936.0783502443,-30948.777815402478
-352983.8976167327,-619579.9286500944,23109.152193793267,-1130.4517901392385,173793.24199946623,125011.09835379464,1084148.1411836776,-30860.261550996933
-353282.47130251763,-619354.9587749377,23427.896800966333,-1045.1490000584477,174196.66451958238,125552.71915295419,1084079.042061942,-30022.35614551672
-352136.04380438087,-619113.5910460445,23454.804383305007,-992.1402169924289,174764.05871591342,126136.08271953661,1088939.0013957196,-29774.899802334337
-351979.6693381515,-618748.6025965074,23533.773011450674,-976.3366483800552,175324.77224966907,126521.0823858264,1085982.2793682953,-29540.066930970148
-351194.29852228175,-618376.1083687728,23557.336834561058,-941.5788583118165,175837.9199950806,126921.85580842392,1082145.8304898415,-28628.811136279586
-350975.67463320075,-617876.8215361446,23916.328647402108,-919.9547933923193,176243.28714567845,127376.57923443308,1080001.408410752,-27607.18711052053
-351305.0447751573,-617750.2852449224,23980.22037410394,-894.6467690598865,177100.23834170043,127814.30068049926,1072690.7290677803,-27465.227243822676
-350589.6810245638,-617510.4261027235,24022.786162300177,-854.5327324785376,177533.35667374817,128215.55854235198,1072137.610282612,-27839.53212806196
-350011.2248665613,-617306.979374633,24231.248921939226,-796.8078368137111,178049.73265964675,128692.31439651268,1067669.5918373326,-27422.173147321428
-348830.9115067728,-617037.0254986896,24195.516098209086,-748.6185639014269,178942.95450103344,129120.2489384885,1075951.0345766754,-27287.270449716714
-348587.6696333067,-615828.9842396014,24242.217147783074,-711.5218555928654,179420.8120489576,129551.73118429258,1081086.5299804688,-27087.505017605632
-348681.0570169793,-615513.5253760745,24295.570164756446,-623.1600980479943,179800.71986054632,130045.52707854491,1073420.5396585304,-26707.926217702516
-348078.94190923515,-615220.054634233,24324.46240234375,-593.1422873757102,180388.22420121843,130495.16972190568,1067727.8716523654,-26489.357773545707
-347308.7871041454,-614918.6784279876,24329.024406355693,-529.5058285477734,180879.26239017918,130908.08077266006,1066324.5160395026,-24561.387706043955
-347086.3114027326,-614580.554268037,24347.300672014822,-482.03927004684004,181454.61755413216,131338.07520811766,1063597.0038171087,-22740.45570078338
-346445.86606407375,-614226.7078766648,24537.054869589345,-443.79305329148167,181898.67125963184,131822.39852846746,1060687.4143858214,-22031.43046875
-345848.76479847106,-613851.5464792126,24559.01479900881,-403.1483062878579,182591.69145401663,132384.92887546704,1060418.21333178,-21794.58202077748
-345081.02131734544,-613387.1249146175,24644.196315744535,-322.9208055840164,183028.2369826787,133150.46038962406,1058844.2879262073,-21525.603536402927
-344493.6766614795,-612685.1671917344,24725.875724085367,-277.2321244071816,183455.16403114548,133670.15545045986,1053768.0376466133,-21455.071281332454
-343947.790246037,-612416.6156031468,24737.507989006186,-239.66503118275955,183927.38993505147,134380.15498941732,1058882.3361075036,-18789.638313972515
-343631.3691797292,-612078.7228376935,24817.33550787507,-78.54138372597437,184682.44914669797,134881.41034152667,1054005.2122526888,-18798.1919237013
-343384.13418548374,-611551.6470919449,24850.04151762056,-13.136370975755167,185052.3750970814,135858.56105399772,1050564.3260621063,-19004.19165859173
-343405.4881153217,-611222.0456667544,24857.3322182404,14.869856736586007,185993.0243658685,136338.2282315341,1047440.9283616286,-19310.36796875
-342705.35060479597,-610886.9485255741,24868.6257054084,98.56779056302192,186343.5066194829,136770.98544720522,1046519.710397036,-18367.191237277355
-341900.48021018866,-610554.7173575129,24951.855258257772,257.2047138115285,186887.3897802703,137214.80167846289,1047823.4957349373,-18424.55604876894
-341729.995159887,-610335.4757587449,25218.63357204861,337.2852024659208,187350.6658779762,137850.7335565476,1045410.8219339853,-18012.983768013786
-341489.96124124184,-610043.109071757,25350.303127394025,409.7634564127937,187912.3851227538,138248.9580361365,1041014.6170283834,-16862.76511971393
-341124.44901917863,-609804.3828600405,25727.903896741886,469.454073830502,188438.33469082447,138808.0057835967,1038140.1970257041,-14010.13520447531
-341327.9864967012,-609544.0400415199,25796.469441997986,523.8258976314796,188957.48839049877,139225.37833572872,1035901.5035388423,-13658.759574142157
-341332.3226809447,-609109.9017678661,25840.44937687406,574.9743194808846,189467.61945269123,139965.5283148905,1031671.2359111257,-13140.500285127737
-340977.9233119766,-608606.6439361043,25999.18695331886,647.8370909584368,190309.54562557445,140361.573208678,1028276.568289789,-13552.004113828503
-340567.34255877667,-608264.7481363972,26177.524631129865,709.1811910885905,190808.35091145834,141077.06218160735,1023627.6100646827,-10740.94965902278
-340608.04664412397,-607900.4668838717,26184.840614292705,757.9293184807881,191378.48371884442,141525.37260668428,1019912.747255603,-10989.318783562052
-340324.4905742966,-607549.0431301653,26243.68463250486,851.2160477181575,192044.39053595532,142092.7195795216,1021208.2734895679,-10371.447367446683
-340436.90662045276,-607308.9477105454,26248.148969142134,946.8601234465492,192544.39453125,142513.8776491731,1025304.2607502298,-10731.285
-339935.7336418759,-606870.2307346596,26340.90695784396,1044.75993041407,193031.36488073226,143057.1956776997,1021496.5225031488,-10393.07168151285
-339818.72825241816,-606643.9918154762,26497.334561011903,1114.912338169643,193529.2307512125,143592.25738076866,1016550.278618266,-10319.868111948956
-339453.4441751789,-606259.6400780511,26549.212630085145,1187.081582234508,193873.16988196876,144181.39299200964,1017511.2340656052,-9881.5078125
-339267.5894628539,-605999.3527079418,26810.23643459234,1228.123346084939,194530.83044971724,144645.78133610063,1017486.7095754523,-9643.96040117277
-339031.17096086824,-605626.7635032665,26944.01512919972,1318.3575321541064,195292.55238785283,145352.8280484951,1023199.476328347,-9843.928338068183
-339183.66345492145,-605290.8433588317,26977.52113033148,1361.799097053199,195905.21522162994,145792.58669773184,1020549.7205631437,-6969.441503244921
-339200.95740460185,-604946.6650593044,27147.371631736525,1442.2745620537771,196817.32540239484,146302.24192989623,1017907.7159265082,-6101.067036855381
-338836.9934094322,-604639.8831092677,27171.014838386727,1539.2636602545767,197212.81530278956,146978.2648967161,1014479.1970840148,-5585.346934159243
-338626.8650762776,-603975.2575318327,27210.108159959073,1683.5054019582765,197724.14472415124,147429.8202467382,1013224.069408476,-5409.874826773836
-338663.4793598619,-602482.37141486,27319.547965362464,1784.7053886489387,198163.6805415156,147891.87492592723,1017429.8671326491,-1266.19219782489
-338727.32745438034,-602196.80991921,27360.616447626795,1934.834873274798,198723.82388763851,148382.1504890928,1016098.1619223964,-1519.2358451859957
-338463.64706717635,-601960.1812276985,27450.77525646744,2005.5908629989965,199270.9197368874,148825.233226356,1015550.4196979025,-986.3967051630435
-338253.02625550615,-601640.7169769504,27507.870179521276,2161.7445509890294,199743.70785609272,149371.55099066603,1012106.1059633589,-1279.0304231911448
-337484.95854126516,-601336.4463794053,27531.98597535793,2189.1856191492293,200132.47935783715,149809.82333724172,1011656.3302007192,-1080.1908530042917
-337197.57141305687,-601030.6041621059,27601.76493063157,2234.410140857596,200638.65287766748,150322.2298039911,1009916.046238881,-1048.9096981609807
-336846.277681023,-600721.6573918008,27754.470170454544,2272.9840198863635,201248.35017370436,150807.2400854256,1010562.087258549,-992.668266684322
-336504.8232468318,-600394.8079739516,27796.427346789882,2362.3494126269998,201764.6619655483,151313.67546441435,1023782.3069706003,484.2861513157895
-336229.7584579461,-600086.1542624624,27995.751144848517,2498.3942727358185,202203.61000082892,151853.1541155504,1023012.8850649272,808.598914748954
-336136.12706325424,-599680.9361250534,28053.94012975224,2581.0690727119822,202860.12042451897,152302.07512272667,1023817.0580790752,731.7494640072765
-336029.9564498739,-599381.987354034,28211.092824442676,2629.893691945329,203297.9826511727,152742.6149559421,1021861.7740086778,860.6153759057971
-335659.9344442247,-598994.8141086497,28471.37750527426,2718.9239204245782,203777.82365315754,153215.65301513672,1019058.1108267828,1783.0039384002057
-335491.464250603,-598431.8249528104,28537.266660549496,2756.3858650770762,204240.42352974496,153758.78690202616,1037542.1390323443,2311.4893756390593
-334891.7634096122,-597934.6811144704,28726.774483293368,2914.2491415372183,204878.84927866058,154343.29322005276,1033423.5588527772,2681.3888147865855
-334426.0631801928,-597557.3632099917,29113.08572048611,2999.8182605850952,205266.20636754733,154800.55248448695,1034010.263799124,2858.052351641414
-334303.5285578112,-597096.6616214963,29480.16115776999,3171.4961951901278,205759.36515688582,155307.4075176437,1029721.4532867799,3607.8262424698796
-334464.5449923156,-596640.3952996926,29522.633523309425,3211.1383853099387,206294.43700603818,155817.06745147318,1027261.638228426,3711.2139938872256
-333987.556657332,-596304.2345086558,29609.844879709777,3289.1150919679226,206936.2150224673,156312.50513370414,1027192.7798907567,3917.6228143601193
-332959.6548260936,-595901.8752784528,29727.69141732483,3378.472874582321,207434.96779296876,156841.98201953125,1026147.0315630008,4279.14769785503
-332678.67691237916,-595639.987112364,29802.30025108236,3475.2686943087997,207935.4496497577,157346.28850723783,1024050.8743307674,5753.975980392157
-332656.8489093162,-595313.6938325991,29948.957489612534,3554.3718164922907,208373.19545924987,157872.80993960085,1021653.6158673322,6909.602308723197
-332411.3237699435,-595019.3242109717,30105.99247374054,3632.2489623780366,209072.46132140662,158453.07732263513,1019591.3873833814,6752.929733009709
-331832.9667999678,-594637.2291048099,30156.23795340954,3757.335997810273,209531.08859894305,158966.56634515518,1020399.4419689989,6503.387442688224
-331781.11433778296,-594308.9911294291,30391.139969857282,3910.725339874508,210099.7214490707,159527.69300063775,1018916.1997407705,7591.9814509357
-331743.1589709157,-593762.5964907988,30463.13720817835,4038.82369414399,210764.76793967496,160020.69886947196,1019400.8101788004,7984.185397781489
-331454.2169292129,-593364.1305247274,30665.948029229945,4113.172226379965,211293.19108526548,160601.59787587097,1018625.7768665871,8347.24260258539
-330993.8039715307,-593024.4048944616,30735.491872821458,4203.6294614760845,211933.39777649977,161171.63558720722,1017545.7812546064,14366.70048643868
-330760.3779642827,-592539.1015113592,30915.7015937861,4482.974175430785,212594.8224030121,161782.64513649596,1017808.7515289708,14770.997083137898
-330131.1936312865,-592167.916136059,31054.140191138453,4571.998726840769,213023.96172798463,162342.2469156324,1018062.0418655623,15456.335194146455
-329963.29095572914,-591747.0695595238,31298.95267261905,4696.249620535715,213654.695048043,162928.34506126586,1014803.2407860694,15955.740390190167
-328894.1489559403,-591325.5329551913,31418.643985055893,4853.228884935108,214228.8271712757,163454.10970752456,1013019.8752927886,16343.706339368082
-328733.08758399985,-590885.9223049378,31658.867959032228,4915.90805662222,214856.12054869186,164095.3680559593,1015236.9056810852,16519.850630733945
-328196.8249895277,-590496.8149840645,31861.19243883577,5046.479592882921,215641.45208743057,164660.06332065596,1012019.6387013325,16493.179930301645
-328257.92579472234,-590074.9439317674,32053.89605762957,5123.642956806953,216230.7921903762,165314.01696603198,1009633.6812402344,23020.56633522727
-327791.5754608245,-589664.5102698442,32153.708862666914,5194.527188717081,216924.5805109604,165910.95918827265,1005656.8198365803,23930.89237680832
-327450.4052082132,-589256.6019142066,32247.92881976476,5415.576402502306,217654.93361153803,166586.52596695698,1003661.9396261311,24417.975354091726
-326943.8189405086,-588794.6544603524,32377.82864411252,5536.137310997155,218262.47820500113,167183.0799692739,1002603.8516227709,25411.546707289803
-326554.7213740213,-588362.8707313733,32476.467548735392,5684.131629782231,218946.6097587596,167885.94008773658,998286.1472046333,28703.758104426157
-326116.74640058854,-587845.329629041,32803.729726661826,5769.582258275063,219751.58207329037,168580.83759459082,998381.0507924848,28838.309209070798
-325721.4257247809,-587300.9904454283,32933.38850458529,5881.457847228497,220494.8206644458,169383.19899573483,998294.4800466618,29798.358274647886
-325428.03038334905,-586835.8500539374,33263.00001404621,6000.138221694085,221246.5064740069,170183.60849076233,995118.0180236496,30438.884919549037
-325157.1020198597,-586296.9503466011,33755.539940183364,6148.321795337656,221988.00961299668,171017.63764831677,991903.7261992664,34312.03018837108
-324952.0845958999,-585725.1641153436,33924.70731910822,6295.044173026433,222906.87211321946,171848.39005862808,994835.2352051628,35402.650265381286
-324354.9136520256,-584917.8606365084,34089.948795480705,6484.781608257348,223989.66934481534,172862.24242993334,997066.1232127222,36116.17151131466


==> figures/data/coverage_joint_s064_jsvd064_entropy_s064_combined_fg_l2.csv <==
celeba_colorization_1_d8_nogs_mcd_42_s064_combined_fg_l2,celeba_colorization_1_lrd8_nogs_mcd_42_s064_combined_fg_l2,celeba_inpainting_2_d8_nogs_mcd_42_s064_combined_fg_l2,celeba_inpainting_2_lrd8_nogs_mcd_42_s064_combined_fg_l2,flying_distorted_dataset_d8_nogs_mcd_42_s064_combined_fg_l2,flying_distorted_dataset_lrd8_nogs_mcd_42_s064_combined_fg_l2,nyu_augmented_distortion_d8_nogs_mcd_42_s064_combined_fg_l2,nyu_augmented_distortion_lrd8_nogs_mcd_42_s064_combined_fg_l2
0.015404626727104187,0.03528503328561783,0.07524100691080093,0.04484111815690994,0.9715360999107361,0.9713945388793945,0.1674966961145401,0.38775789737701416
0.025661507869760194,0.027563091740012167,0.060895502815643945,0.06717111965020497,1.1294712076584499,0.9184906532367071,0.5540823290745417,0.5556331699093183
0.0254128301387717,0.030967262701998496,0.06365798310986881,0.06658482076279049,1.0710974206095156,1.0266770292883334,0.5095135743419329,0.4061783378322919
0.02465183019291523,0.03241808374607286,0.06351959653371989,0.06552900971714841,1.0476469431604658,1.203771254846028,0.4390549560387929,0.4602859997087055
0.025291246231318565,0.031102773749776054,0.06548429875258814,0.06535837642456356,1.1756803704344707,1.1468321519053502,0.442358136177063,0.4094865694642067
0.027131153441126078,0.031493070404189576,0.06734399208930177,0.06525464502858444,1.305441287057153,1.193049846538182,0.42260334889094037,0.3948851103583972
0.028097783572711917,0.031213719711833916,0.06798445684618729,0.06608899184610954,1.3526370888170989,1.229580406261527,0.42673230750693214,0.42090580488244694
0.02788716216571629,0.03174923938699067,0.06828067515045405,0.06760373272001743,1.426190440301542,1.3321747180120445,0.42811983327070874,0.40074303639786585
0.028581467399929176,0.03217959458727324,0.0686187855899334,0.06695192251681235,1.4594711110643719,1.390482730515625,0.41159490247567493,0.4225727831944823
0.029109453556884546,0.03180398271069862,0.068785933079198,0.06685266466229223,1.4723868329937642,1.447773524488394,0.4163860038474754,0.4266929596110626
0.029096601589937026,0.03156368456072581,0.06867009800084879,0.06751542493805919,1.6541881711586661,1.4399502736070882,0.4417890250682831,0.4440172754228115
0.02972412147932941,0.030772196989103107,0.06879979167964048,0.06843428477455096,1.6661679960611298,1.5317233479398442,0.43244889559167804,0.4346592482743841
0.030338813730499202,0.03167897665448356,0.06954267668968056,0.06941920939331864,1.7087436128353728,1.5574722266283587,0.43835655110222954,0.44426257205860953
0.030274623728080374,0.03241438531895747,0.06974852648941246,0.06966484402482574,1.7094386299451192,1.6268686217069626,0.46304145925923396,0.43208195916131925
0.030130817517451006,0.031894894742673666,0.06978641160244319,0.06974326811693421,1.7116338199710253,1.6509565564786426,0.4660075306892395,0.44900146581050826
0.03059215608879294,0.032798955107693664,0.06981314891870592,0.06992180299171259,1.7924637174330695,1.75849821612325,0.47715262933210895,0.44277014464817266
0.03089593417351729,0.03287080126006304,0.06982264872886536,0.06981355422853373,1.8185198825338613,1.8423270811529264,0.475301982240474,0.43769173688711005
0.030889321237894868,0.033283263448748955,0.06980737388010852,0.06971208548003976,1.8587975112759336,1.9010187839062846,0.47445306062698367,0.45209519639611245
0.030776341085584136,0.03304826916428283,0.0697658231947571,0.06968552224861924,1.8751494824022488,1.9271894044058335,0.46548849794099917,0.4660555856688967
0.03077838402586403,0.03282068305545383,0.07068780134949419,0.06953494628822363,1.897812240472123,1.9471617189988697,0.48630519956350327,0.4787010998864259
0.03083586022192219,0.03264024054867701,0.07075423421994062,0.06946118611475112,1.9544644451659658,1.9353428647569988,0.48249658336073664,0.49144467319977486
0.030935387802154025,0.03221108333126411,0.07097525339598623,0.06946316242668053,1.9711679843339054,1.9779172880836755,0.487972451794532,0.4921674734402087
0.031025787021000735,0.03283672068660823,0.07108279691336634,0.06948137070281438,1.9947060791871294,1.991799904070353,0.48199669489493735,0.4905791549728467
0.031069452635123642,0.0327295960989476,0.0713536416149103,0.06960784703128564,2.0247112411373065,2.0438210594204236,0.4800151381919633,0.5072404689975639
0.031014567134557757,0.03256682902465293,0.07136134956239605,0.06957184954865937,2.0520387777815694,2.0654336234581643,0.4790272874491555,0.5016965256205627
0.03156538114318965,0.032698683592845015,0.07150094659185745,0.06991468781316784,2.1158453753838935,2.0796402619323797,0.4813782368620781,0.502649592516357
0.031466365685853044,0.03279039588300032,0.07142125475939697,0.0701260094235583,2.1105945682445895,2.1052805939845016,0.47705511670363576,0.5039028677305109
0.031586637640430126,0.033166061926749535,0.07120262234820984,0.07013480605868001,2.191102100530238,2.11357480392962,0.47937656844718546,0.5032498948747599
0.03145792813335157,0.033316373988873695,0.07125763302135407,0.0701646098970019,2.2079510157522946,2.1232982015942934,0.4827362640601833,0.5005026280698253
0.031673338108252985,0.03315258367457292,0.07175025400859349,0.07009344901527884,2.2341678469123956,2.147485704925246,0.48138902643147635,0.4930382299949141
0.03188441501178302,0.03325854442541448,0.07169245334753128,0.07025014770877473,2.255945667494898,2.1904843942842622,0.4835709072649479,0.49513797284188593
0.03205940211403437,0.0332817737986757,0.0717087510211224,0.07058406572111628,2.2917791225997006,2.203545641915805,0.48250161700851313,0.49503580087816323
0.03215286195163291,0.03307491517933455,0.07189389492184055,0.07059283246848289,2.309424741598575,2.2075870604780703,0.4854581278372318,0.5021744160417546
0.03216249940158335,0.032887575162975774,0.07184313250375964,0.07072742898136314,2.319269045873692,2.2350640269486526,0.48661031689226014,0.5004450350846212
0.03214060031186103,0.03326507994816417,0.07199589223224924,0.0708318883418173,2.3698093828642763,2.2717882072376776,0.49363433486885494,0.5043172069420718
0.032029849902484975,0.033186168014493506,0.07210818621174431,0.07072109495939863,2.389015098807238,2.3081570749099436,0.4992586597800255,0.5048772734315956
0.03214839472273208,0.033274722150700084,0.07232648455000204,0.07085642597679989,2.4109966655572257,2.318250380060523,0.5085812885136831,0.50577432037819
0.03206427193468525,0.03308936658182315,0.07230982595965976,0.07091103075515656,2.4201338373719246,2.3329553316596527,0.5109472182337884,0.5029297758721643
0.03245064150197086,0.033335945594848856,0.07249509660458123,0.07116304365573106,2.448452805899919,2.3876479297398974,0.5210872369038092,0.49988551082106325
0.032419739302839506,0.0334504864141614,0.07249889855646269,0.07140993050531574,2.470387594073281,2.399315835173783,0.5297268057862917,0.5018515974413931
0.03249506897155301,0.0335685791526462,0.0726809257602083,0.07176137981201772,2.5233915351007297,2.4273322729312854,0.5252799716515418,0.5062016351228087
0.032547364323447965,0.03354634932495167,0.07277968746075515,0.07173662361308061,2.5627075187483075,2.447813917456542,0.526774687692523,0.5090776439135273
0.03283679307338425,0.03383264445305971,0.07298815057881726,0.07189683047367022,2.5702222757211137,2.453685793508901,0.5329626959756137,0.5048696166737293
0.03306371450699011,0.03391502690425173,0.07323560315321703,0.07197639552540466,2.6085591637726986,2.4698368175463243,0.536388578514258,0.5074611741990324
0.03317541206926108,0.03383375603109598,0.07344326111078263,0.07225340591669083,2.633992697292637,2.4927003833027226,0.5462176077818686,0.5084761940809184
0.03321412756473572,0.034293605902280325,0.07352858231474349,0.07244443585032215,2.6481439488504845,2.5606661093165974,0.5451410554975044,0.5087407564047639
0.03325166441015272,0.03466987921492657,0.07374563380779205,0.07249174963049648,2.672616526738006,2.575578807601406,0.5432536772160388,0.5043117060923754
0.03327746270992409,0.0347555506223257,0.07384932314281699,0.07257115651575521,2.6828149320237515,2.613958847225263,0.5402422707228764,0.5065377880513233
0.033321402481484956,0.034864226836169604,0.0738846101195014,0.07268447792171207,2.7035481034629587,2.6444506655460684,0.5348374985158444,0.5090616177767515
0.03362684030669217,0.03524712287558607,0.07402928713602068,0.07282299068274684,2.725679244661162,2.6685620182266474,0.536568940415249,0.5117612625439684
0.03394886959003101,0.035256810238401236,0.07418910296974887,0.07293412978695311,2.7609446968203004,2.701041192749272,0.5361357364956647,0.5126229696588157
0.033890074450851966,0.035216097319910294,0.07441143259838305,0.07302610141364085,2.800594142693677,2.6960541435868004,0.5382723009226306,0.5196126410925148
0.03392705345541481,0.035498158578435336,0.07433781333691705,0.07307181100494817,2.800736797992202,2.702977341503204,0.5403584697724957,0.517843167395576
0.03394222953802648,0.03559324117204016,0.07443492591599042,0.07309104235188917,2.821965229218123,2.7301541816504273,0.5391998920709856,0.5242815636338726
0.03409985288846485,0.03578968400638332,0.07443678682619,0.0732988164975093,2.8600150474411663,2.7368366166877287,0.540635818261889,0.5219997182205508
0.03411179112101143,0.03598850505562468,0.07450650105784705,0.07335839372858043,2.8750884660989,2.7421819458923067,0.5503054450942862,0.5287740607717022
0.0343273156996137,0.03615919629100171,0.07467652064449383,0.07341301664241455,2.895600318723584,2.7566717331361326,0.5539144909272165,0.5294212884972432
0.03449478407352426,0.036052261313425815,0.07481298653687476,0.07360114784835295,2.911385929529987,2.791385061993468,0.5501813439719648,0.5324348456798548
0.034684005815802846,0.036103696492189405,0.07494972995227771,0.07371138048019907,2.937494267141265,2.8057610389442815,0.5548839279885828,0.5352517660464761
0.03491447477967544,0.036243444300849734,0.07502931727178777,0.0738183365892196,2.971550248245076,2.8358335050374315,0.5555831472887549,0.5444072358050319
0.034978213396465556,0.03628139254339739,0.07513580331797472,0.07384396086451313,2.9973877529303232,2.856225571209106,0.5593088505949293,0.5446179888503893
0.03516353697324597,0.036485403061007726,0.07515101083586591,0.07397700141573338,3.009182900529981,2.8841737190797456,0.558886345685198,0.542412768379691
0.03509450491136787,0.03641019261611456,0.07521591040475124,0.07395535167306662,3.019756998872021,2.888772977476869,0.5631965339513115,0.539047339385715
0.03511628065616626,0.036304810119821986,0.0753198588596161,0.07400909116620852,3.022135878678026,2.887924139211918,0.5629191413197828,0.5421652868795006
0.03528593717725529,0.03645711364060444,0.07547465426691434,0.0741079947685552,3.067706970821904,2.905696509446463,0.5643567586327619,0.5491809405505976
0.03534841627479891,0.03642189213330025,0.07557753456972402,0.07430511865187699,3.074715549534655,2.919864775144799,0.5642395185796838,0.5496531621798089
0.03545458553798234,0.03651481933231796,0.07564296112211943,0.07427870434099608,3.1380544411649187,2.9504807436340568,0.5660144124624025,0.5466499719672252
0.03554956544852658,0.036634656595757584,0.07567744021285346,0.07434554556707855,3.163232289583652,2.9910064543609494,0.5665816203141824,0.5449600481452086
0.03562103485389386,0.036612646552912624,0.07578456682090315,0.07439859896666645,3.158808418933083,3.013540711968451,0.572576407681812,0.5440095349619485
0.035739928246138045,0.036705685474085065,0.07586452001905539,0.07443843128595337,3.1763870091486397,3.0260747775980383,0.5731364175751434,0.5462591821207335
0.03586168102245456,0.03671505874757406,0.0759741211950899,0.07453750168353739,3.2006997707467644,3.0356556376685266,0.5731878136010731,0.5457671712353533
0.03599729552672851,0.036864207613111905,0.07617467975923939,0.07460908836034673,3.2304772002001605,3.066215027744571,0.5738232658393141,0.5449891727831628
0.03609759165539084,0.03683754015046877,0.07625538893700112,0.0746708801216692,3.255575754720232,3.089052578785281,0.5753661902177901,0.5463632415802706
0.03613538940304092,0.036984027353471366,0.07643146080802767,0.07482414765995442,3.2710369919849662,3.0968346639455286,0.5781722852321858,0.546555117507216
0.03613407667371489,0.037074643379698194,0.07657195037319546,0.07484515776946431,3.2926123473534994,3.112866513422317,0.5794578740994135,0.5449258178403532
0.03628490360705812,0.03731495688609863,0.07671970838708873,0.0748412754050547,3.3142190518207726,3.1371667846657005,0.579754423060918,0.5453492013490908
0.03635149617593967,0.037341194843616164,0.07676269494142103,0.07492374475144258,3.338133994788272,3.1515245003544767,0.5814307834114041,0.5471769926717153
0.03636911811182669,0.037381823489072666,0.07687812219804181,0.07505319955650537,3.3346806824544055,3.1753109103205515,0.5814792328410678,0.5471063045329517
0.036397575675875836,0.03755133320739814,0.07704799245730003,0.07511856319095062,3.326800725731164,3.186609647844149,0.579993513580986,0.5481755280218986
0.0365454530813644,0.0376282423538597,0.07724033984339844,0.07520746063178506,3.3333127966667586,3.186614646752763,0.5790003437062968,0.5489368789545868
0.03663780940163241,0.03760158095492403,0.0773811995884658,0.07526826452513098,3.3599938824772835,3.221631165529075,0.5777164747530811,0.5491468849803757
0.03687441786184259,0.037650541941756786,0.07756921178944733,0.07529181670559489,3.3722268729025515,3.2457455204265586,0.5772191590424312,0.5499298016588061
0.03694414463905534,0.03772433137415534,0.07770428389208424,0.07537863175368698,3.378416194073848,3.2781704143084753,0.5747459235924557,0.5482875783012003
0.03696944815832458,0.03777630546593529,0.0778210796384182,0.07545518856147757,3.3940767399045155,3.284266556177749,0.5751105972434863,0.5498932911283221
0.03702387077446352,0.03790301219919609,0.07792079620275821,0.0755817071853468,3.4207414119016555,3.3080256927766167,0.5766374346553063,0.5520767558290034
0.037027091254321104,0.037977845767114445,0.07808019289712902,0.07560864519667665,3.419836212266065,3.315089993583021,0.5768312661037329,0.5514707160032084
0.037151679940155294,0.038004301460154474,0.07825094917331074,0.07556960760753174,3.4501845384029814,3.3252895835135416,0.5811223352691567,0.5520839592909433
0.03735817480636271,0.03801985425640818,0.07835053451329108,0.07568293143259852,3.4758887625336645,3.3550138762891293,0.5789844055227408,0.5527746820250364
0.03745911911792093,0.037988566972458476,0.07839705764328699,0.07579336686132906,3.5025948579956894,3.3845643897360493,0.5784862632301531,0.5560146509615363
0.03752847018807253,0.03793688243445266,0.07849485796130751,0.07582978608996643,3.5174769872211407,3.4037766107307967,0.5787698643202948,0.5549101641682124
0.037771873829555214,0.03816261188511444,0.07862488299713251,0.07594001413371848,3.5460315901876074,3.4112692115675425,0.5781553349535884,0.555591760558709
0.037809909505323785,0.038225260081302045,0.07867109593462797,0.07611835670046434,3.5612445242888158,3.4223810918985316,0.5801188102870617,0.5555019346891709
0.03787940239838993,0.03828426009146739,0.07878116924161659,0.0762632883754295,3.581529182105524,3.4519120248876134,0.5775652527809143,0.5565755578286168
0.037939451632061694,0.038318517629875606,0.07890105254553033,0.0763498316067412,3.587533450829191,3.463339188842711,0.579987856954666,0.5600114609647501
0.038064822898074606,0.038415504255746746,0.07898671857487673,0.0764314488799631,3.59070595952783,3.4698284297878272,0.579362695887141,0.5587831052278516
0.03816394439210303,0.038590143671679344,0.07913657827219907,0.07657498848909175,3.608748883827702,3.4905334703706123,0.5796606340563254,0.5592431714119463
0.03838453041157096,0.03863439148718631,0.07922077706567779,0.07670906433635959,3.6290695512316367,3.493375890739802,0.5790440431662969,0.5607601026073098
0.03856375149587141,0.03867272833888415,0.07931875975054507,0.07687489946758998,3.6369952290047443,3.503773245175323,0.5811321722745053,0.5618396284249562
0.03853415557880311,0.03868057789772449,0.0794151480450937,0.07699874404209882,3.6458204685848377,3.511584912371403,0.5813411055328129,0.56250955203509
0.03864720515456064,0.03877959793824636,0.0795119759610115,0.07712255875410982,3.655155590056116,3.5202717430405124,0.5820902235367719,0.5648031640784963
0.03873643668669055,0.03879988019258162,0.07962387561840101,0.07718894834393258,3.679868458924086,3.540409425056499,0.5815932718953726,0.5661315188528746
0.03874331664889323,0.03879826707961733,0.07970062747795267,0.07736137921129667,3.6869632064731443,3.5631691829640735,0.5826738332810045,0.5658461030597995
0.03880016289203432,0.03883584238828238,0.07976062174657335,0.07752245217664701,3.7023708925527683,3.584401442597081,0.5852904990064576,0.5705008722264758
0.038879817368261384,0.038861844129987805,0.07983656635790778,0.0776591270081648,3.7150821473852202,3.590753603651113,0.5968040517965952,0.5728165800124407
0.03901612390019504,0.03897087701576128,0.07992411403838535,0.07761970109641955,3.745479185993855,3.6021467591059646,0.5992252205071276,0.5742327342479929
0.039122467460548316,0.03910762031543875,0.07990015816168497,0.07785541100940048,3.7601828643775916,3.6122782868645658,0.601752539086186,0.5742861340978956
0.03922474476077812,0.039106807704306544,0.07996045454761926,0.07794914514747785,3.7736772262140605,3.628520651686084,0.6012156428256853,0.5738605068677066
0.03942552150493397,0.039144949731693086,0.08004091522988908,0.07804646363607037,3.78285257181501,3.649784076916493,0.6037462909634297,0.5726220405015808
0.039481976456497904,0.03929878868203943,0.08010630555018365,0.07818323420937826,3.8009951181361834,3.677952257739365,0.6035220347699665,0.5721835117254939
0.039583928468887,0.03924075002422642,0.0801894201547312,0.07818281100779945,3.810988263282791,3.68153924717964,0.6029222690084446,0.5721342251313932
0.039697940476253045,0.03921230303267975,0.08025733799143223,0.07826618606094593,3.8237407449677057,3.716404400065011,0.6040150497189934,0.5724640520887212
0.03979467170933882,0.03938609496054668,0.08029298484325409,0.07838648520528324,3.8478870396516913,3.727961358348591,0.6052408332795182,0.5718460834755248
0.03984811770523997,0.039405369471765636,0.08047678930681408,0.0785444859577058,3.8577976870055526,3.7331856923490205,0.6069741925578908,0.5770941956962911
0.03987472980373778,0.0394948363865022,0.08062567749987368,0.07865939543180707,3.863842831381107,3.7643719720923046,0.6084633837354944,0.5788452272674233
0.03996203290425213,0.039540311003308765,0.08069651484563117,0.07867720722000958,3.8757513738787877,3.79067985619142,0.6108897001628416,0.5810099160410913
0.040028951982237104,0.0396062575443876,0.0808788067843838,0.07867969060316682,3.899343345150825,3.812655652277228,0.6122868169599505,0.5805470163920032
0.040089844516676514,0.03965662264820745,0.08092351932698727,0.0787771228442867,3.914149272477609,3.8123197526275843,0.613611198035923,0.5841435449495471
0.04011666667254933,0.03974512517171721,0.08110912442656167,0.0787989364106612,3.9197726344530466,3.8236507201504972,0.615640070606187,0.5867151151086228
0.04008083396202917,0.039664760097892444,0.08122479829274055,0.07889264676466211,3.9651348976502105,3.8317288470645994,0.6147857850720716,0.5864443783106845
0.040174941503089374,0.03966968154392435,0.08134608692393068,0.07897922491280901,3.9770426179407634,3.836749194244369,0.6177288415796132,0.5870514790975738
0.04027169820028442,0.03962395022088947,0.08151936686378469,0.07907062582781017,4.008243873499442,3.8464806990563005,0.6176739045551844,0.5898840586415359
0.04039226049404368,0.03967602282109463,0.08155866863339463,0.07919408142540645,4.033078952284702,3.8647766130635586,0.621607838879226,0.5909036302321693
0.040455742208109574,0.03974758956800869,0.08164035758097209,0.0792620370927434,4.047616882147486,3.8716996701929456,0.6266625518530188,0.5900439767560489
0.04048939915774203,0.03973769304478664,0.08178668196998899,0.07945781985036282,4.0509070180767495,3.8871919901612118,0.6262191749651339,0.5908887306197063
0.0405793540507809,0.03976901757520285,0.08185519343453714,0.079466828096404,4.072992603290633,3.909391724231534,0.6261594122961948,0.5913778031425463
0.04064304755397956,0.03984735789630046,0.08190267704628837,0.07959668289370238,4.083357035408604,3.9279765917886524,0.627926437818742,0.5971228273810594
0.040772448056346215,0.03989508112119532,0.08197851503430396,0.07973192538649378,4.093872532423321,3.9433065996941736,0.6291940992632095,0.6003002085664617
0.04089717225861073,0.03992810547010731,0.08213803613895383,0.07982539344831192,4.10317070737277,3.968657130023388,0.6302958871061738,0.6026877116311241
0.04101590034428836,0.04002234105088457,0.0822206677331503,0.07990624057744437,4.134359078319824,3.982610703425725,0.6326302976295073,0.6048710438705002
0.04113447516545898,0.040130780980784875,0.08236527010757741,0.08002856561476415,4.1548967082518145,4.008796197794935,0.6352689043480031,0.604209610419546
0.04126721442775513,0.040203181053019635,0.08248793417158812,0.08013822400392233,4.166738338454511,4.014999435518099,0.6360342566287612,0.6050721933588503
0.04144972185752063,0.04031821559501422,0.0825380007964331,0.08026101253826558,4.191455687105576,4.042204798712515,0.639280906756511,0.6106001946743558
0.041539647165453185,0.040431417276693964,0.08263919594584782,0.08047435818527449,4.209931372418234,4.066673585646866,0.6392992021201493,0.6129446809748551
0.041610526305953535,0.04051012855228461,0.08275086046347052,0.08056504054712631,4.213898571197156,4.107224703790161,0.6397836023522901,0.612887286381358
0.041685806555004264,0.04054248520760537,0.08282621888182215,0.08064069038845877,4.228133213287824,4.122706134307694,0.6416884353527657,0.6127282079022665
0.041810220582819,0.040664408073054784,0.0828665429726243,0.08080704734195995,4.22799522629411,4.1315721788242,0.642005318297078,0.6133151130025624
0.041923287372862425,0.04069025798512555,0.08298278677764644,0.08099972424266252,4.234001543227481,4.141880569001153,0.6446874980071579,0.6131175581666858
0.04201240437354417,0.0407522622536132,0.08315558790769657,0.08107185983118206,4.24478043427543,4.181276067722411,0.6456441867321655,0.6150025505581894
0.042111889770267814,0.04079704686135541,0.08330395558051788,0.08117539050158368,4.26566643214316,4.193552725571402,0.6471322485018726,0.6164469536375347
0.04230516193846418,0.04079566908335317,0.0834736774409186,0.08126032334312222,4.2814483007740165,4.213162856962117,0.6496551437878314,0.6219400660307319
0.04232836455466703,0.04081019705089271,0.0835867633130992,0.08137195976943183,4.309951735328191,4.216379462024157,0.6494084053910246,0.624241525325559
0.04241127261090493,0.0408380624420684,0.08370070677922703,0.08147908835069112,4.30901545341334,4.253190777777596,0.6503118544889482,0.6258846685072802
0.042484176848499706,0.040938293931095236,0.08390095881729505,0.08156012690096871,4.339437823596538,4.258417035599112,0.6512434630866212,0.6257980820601401
0.042642782313291105,0.04098865203008592,0.0840252330641461,0.08165730419029386,4.361069855971348,4.280973962641836,0.6507588178991414,0.633647499949955
0.042720155948175846,0.04107987972699394,0.0840751936661952,0.08174536904348384,4.376364663072223,4.297977152349725,0.6506049758210103,0.6344363672885519
0.04279286605629692,0.04114706544264405,0.0842201296162217,0.08189565365827078,4.401185683955243,4.318495173635208,0.6544751160517688,0.6352199923900349
0.042832250510878196,0.04121676033981231,0.08430061239612552,0.0821324014662258,4.418117021278204,4.32879901275092,0.6566547898685231,0.6369443182910189
0.042960158175112874,0.04127923851655948,0.08442120897839933,0.08225435885392694,4.43599568097549,4.345902191270032,0.6577451319616532,0.6387028803300356
0.04311493258036318,0.04138584777535427,0.08461083662474439,0.08239233558554025,4.446028634494084,4.360709175388649,0.6583305346993449,0.638064880848899
0.043210915097739465,0.04146345569985648,0.08471928212470961,0.08252073777354936,4.448889919769256,4.386230253174649,0.6618818243802418,0.6396325472828155
0.04328775560987511,0.04151670397276801,0.08494415137517665,0.0825904935888974,4.4712016341166265,4.39769328541172,0.6657145503456587,0.6424640878625811
0.04335726381853619,0.04159713777871233,0.08506829359899377,0.08270744286647924,4.491068418330861,4.437010703702813,0.6726130304011432,0.6435020154003392
0.04336534178779945,0.04171010813346382,0.0852038931528147,0.08281875410370657,4.515030220227714,4.445917839057526,0.6752731923863258,0.648097374487004
0.04351207616862093,0.041706161902988356,0.08539319694392256,0.08295059627250613,4.534173854783965,4.47620447717857,0.6766337446300438,0.651716304249694
0.04359310835054319,0.041717749465793985,0.08544286164013963,0.08309898436137686,4.538126290787411,4.492048562330715,0.677516240717839,0.6538663948398656
0.0437051731027517,0.041809372204936544,0.08556358011209894,0.0833159607037624,4.550142142708454,4.497942757007784,0.6789351640942356,0.6550153171903806
0.04372549287355635,0.04193640731076534,0.08570899571230688,0.08352627296946344,4.572757976851647,4.517755610694848,0.6839101159625116,0.6584443942795504
0.04378545729951729,0.04196972399532019,0.08578707671037054,0.0836276700770352,4.591668839533904,4.532015170037251,0.6855517591897977,0.6589440557804097
0.0438499355191875,0.04209274281211776,0.08589246900657475,0.08375533731665917,4.614643631855822,4.540951503022258,0.6901912112598834,0.6633382611138665
0.043900764042822026,0.042142658241766884,0.08603393119687201,0.08396941980888657,4.62903350115605,4.572882271194484,0.6908856928348541,0.6632527875559119
0.04401984079556318,0.04217805980913965,0.08611505570193745,0.08402949943482088,4.643627837081524,4.5996490022843135,0.6925004601094856,0.6650562178135686
0.04414527612247369,0.042251297435845575,0.08625838651457204,0.08413976475257172,4.67153643743854,4.623885541220474,0.6938848798590174,0.6645733881066603
0.044197073181999565,0.042337445619995306,0.086402607928571,0.08419245987378705,4.695397050565091,4.6380553177200765,0.6971504080219794,0.666353364917055
0.044326587799587036,0.04243557203530467,0.08654475972294756,0.08437078096330089,4.712628086259551,4.657543272273009,0.702470505551288,0.6675036991740528
0.04440984498432485,0.04249644282601732,0.08675970888260766,0.08454046520869979,4.7262584867780975,4.695520794186099,0.704041760025164,0.6703375809081679
0.044465007601780855,0.04252661484469083,0.08690822639115495,0.0847205469056181,4.743712527599848,4.699955701403827,0.7081730474181581,0.6714019359490232
0.044539377170826476,0.04262815316992707,0.08708115743983323,0.08484528738127392,4.759417682136379,4.708765361372155,0.7081058415320102,0.6716028758426877
0.04462271293916028,0.04265495955016668,0.08733748763108053,0.08499412038815424,4.769402969069779,4.721845338322843,0.7089269054524693,0.6724262760469207
0.044750728163143134,0.042720914935543135,0.08744294925799105,0.08505321593936407,4.78131347397706,4.762997764139087,0.7162361760568521,0.6756811352686648
0.04485187610320815,0.042835618186745174,0.08758936290496384,0.08525952073691834,4.8195040497777395,4.780053725530362,0.7162941619148099,0.6763034181714784
0.04494467807337518,0.0428270837137627,0.08778385327477163,0.08537765848257302,4.833176701376358,4.794365257314552,0.7190317220158047,0.6763381223335411
0.04501518353617152,0.04295466513037436,0.08803209624662442,0.0856835437863328,4.850174950498288,4.817378517706421,0.7186311398404669,0.6800301703194298
0.04505885736711445,0.04302111002845598,0.08813977364572834,0.08576811982135547,4.866441622670395,4.846680196551404,0.7198957435623139,0.6812913738890084
0.045201344907951455,0.04301462562682672,0.0882872455413861,0.08591091815996801,4.88939548024225,4.856222312389876,0.7216849172162632,0.6834368722158528
0.04541141084599418,0.04309724402263513,0.08845950598210253,0.08605278363174493,4.90230487293005,4.8996079694181685,0.7229300425837967,0.6847936380397404
0.04549165053778462,0.043098352179591376,0.08862386140979878,0.08625357910582629,4.914446413220753,4.916470362121613,0.7258668476460026,0.6864898983023915
0.045541021965435136,0.04319386294691215,0.08879016189693116,0.08644405052567129,4.928977670082643,4.945140371818208,0.7274796877920512,0.6898364544234313
0.04562847292082616,0.04322689859332292,0.08897434899599037,0.08658607885514488,4.971695887485945,4.973168592327057,0.7273363894629247,0.6901123414195857
0.04573831943203699,0.04329766219987675,0.08913786102289825,0.08674603783667843,4.985236340487341,4.9912295470984684,0.7307311115808008,0.6895516541675021
0.04585049968564839,0.04333662957202379,0.089296722819838,0.08698761755468573,4.997722293128078,5.019703246544471,0.7326139432454979,0.6908394187946237
0.04590911715318425,0.04342733725056507,0.08941915728145963,0.08717126650597168,5.015553279796507,5.032462384647191,0.7356820232768095,0.6925727524119252
0.046036716054463495,0.043527952222025885,0.08961366333148654,0.08725335915802146,5.036204376339855,5.054207187627497,0.7391193536246298,0.6944013827637658
0.04611290334763567,0.043574968280052834,0.08974667786282223,0.08745810608534643,5.085053068160099,5.081514487203289,0.7426813395518177,0.7034333512889889
0.04619365456827131,0.043673337657760554,0.08995153746629707,0.08769931832402314,5.127726175372591,5.096659337967181,0.7453139266645707,0.703919927283814
0.04634594066943852,0.0437133951631258,0.09014513522774632,0.08792225899526508,5.14327195214887,5.11616639404714,0.7517454942215734,0.7054167632708577
0.0464389754320894,0.04378991367135729,0.09038932887145451,0.08809292217095693,5.163225109273411,5.141518298832531,0.7529903836064524,0.7077398305008937
0.04667114956970014,0.04384801407775539,0.09059185741378215,0.08835404987936446,5.18733902943257,5.158520854458952,0.7555194668664263,0.7095198487636128
0.046739629596539184,0.043977424313510496,0.09084904190788977,0.08848726509024502,5.219351835583532,5.187367811771327,0.7602333033850434,0.7117606385448657
0.046909444004766584,0.04407046014323613,0.09111301385545087,0.08873898074740455,5.239519505961964,5.1998776885465805,0.7595805208687373,0.712138637587074
0.04699849131559477,0.044179510730086066,0.09137890115380287,0.08888780795409998,5.2627610553534305,5.221355516475518,0.7614935312487863,0.7166064555401152
0.04722268278821087,0.04421504886713133,0.09160905534495498,0.08902556568561039,5.284502364886113,5.250439091930132,0.7616277170008819,0.719213166178135
0.04734588910334114,0.0443374828940663,0.0918292038527582,0.08937820594249177,5.314688862455782,5.2829716318644895,0.764150820297303,0.7197542569378941
0.0475194524425231,0.04441194107384037,0.09207442433199955,0.08961879254131415,5.33719374758656,5.299719445255476,0.7664826894062363,0.7217968560901865
0.047637852819036444,0.044520364793315476,0.09234777356887752,0.0898497682486554,5.3632708351157605,5.3178871389362605,0.7658819086398942,0.726015299174179
0.0478725313925165,0.044557715802329305,0.09270433292924124,0.09008765527542141,5.405488201000231,5.356530943806931,0.7695083533768106,0.7271877802974355
0.048031296879241604,0.044634947063213526,0.09296176445249361,0.09034928413162517,5.430550460726103,5.390535699281705,0.7739152912522705,0.729146655006203
0.04815129604001711,0.04471127742935603,0.09329782169431458,0.09066335123376595,5.465415352987703,5.4207314961468755,0.775020182132721,0.7328219503921093
0.04832308901830415,0.04485398537091151,0.09372178165505313,0.09099218584663753,5.4899982838704355,5.444665847879898,0.7754557911527281,0.7388821122097013
0.048471016306715235,0.04492050182271912,0.09410142440490767,0.09133497206510789,5.545769804496128,5.4805397209179425,0.7817851346328312,0.7447057719014752
0.04875268639202517,0.04508405268223951,0.094579068856794,0.09187824694603344,5.603341143135424,5.543023128935195,0.7879446514721574,0.7476548063729344


==> figures/data/interpolated_joint_s064_jsvd064_entropy_s064_combined_fg_l2.csv <==
celeba_colorization_1_d8_nogs_mcd_42_joint_s064_jsvd064_entropy,celeba_colorization_1_d8_nogs_mcd_42_s064_combined_fg_l2,celeba_colorization_1_lrd8_nogs_mcd_42_joint_s064_jsvd064_entropy,celeba_colorization_1_lrd8_nogs_mcd_42_s064_combined_fg_l2,celeba_inpainting_2_d8_nogs_mcd_42_joint_s064_jsvd064_entropy,celeba_inpainting_2_d8_nogs_mcd_42_s064_combined_fg_l2,celeba_inpainting_2_lrd8_nogs_mcd_42_joint_s064_jsvd064_entropy,celeba_inpainting_2_lrd8_nogs_mcd_42_s064_combined_fg_l2,flying_distorted_dataset_d8_nogs_mcd_42_joint_s064_jsvd064_entropy,flying_distorted_dataset_d8_nogs_mcd_42_s064_combined_fg_l2,flying_distorted_dataset_lrd8_nogs_mcd_42_joint_s064_jsvd064_entropy,flying_distorted_dataset_lrd8_nogs_mcd_42_s064_combined_fg_l2,nyu_augmented_distortion_d8_nogs_mcd_42_joint_s064_jsvd064_entropy,nyu_augmented_distortion_d8_nogs_mcd_42_s064_combined_fg_l2,nyu_augmented_distortion_lrd8_nogs_mcd_42_joint_s064_jsvd064_entropy,nyu_augmented_distortion_lrd8_nogs_mcd_42_s064_combined_fg_l2
-598299.5,0.015404626727104187,-669334.0,0.03528503328561783,25234.352,0.07524100691080093,15927.07,0.04484111815690994,134914.1,0.9715360999107361,85497.32,0.9713945388793945,-86079.586,0.1674966961145401,-118471.99,0.38775789737701416
-596585.2,0.015316844579352116,-667636.1,0.032936728925986876,25508.322,0.07479885731563932,16212.061,0.04624394858607899,136380.1,0.6876404073653024,87126.26,0.6380788775001468,-85490.0,0.24233244238604096,-118085.99,0.3531705968922424
-594870.9,0.015000345460525923,-665938.25,0.030365865326866755,25782.295,0.07435670456841284,16497.05,0.04764677901524804,137846.08,0.766519470120515,88755.195,0.6179727516220482,-84900.414,0.48289306302736085,-117699.99,0.31858329640747063
-593156.56,0.01468384634169973,-664240.44,0.02861259782061225,26056.266,0.07391455497325124,16782.041,0.04904960944441709,139312.08,0.9590601709909866,90384.13,0.6905584400435755,-84310.82,0.5730024734379376,-117314.0,0.2839966959571161
-591442.25,0.015326847294189224,-662542.56,0.029172166864984656,26330.238,0.06406072446876236,17067.031,0.050452439873586136,140778.08,1.0959504904800341,92013.07,0.7261418394740554,-83721.234,0.5771427664243003,-116928.0,0.24940939547234434
-589727.94,0.015035354111176262,-660844.7,0.029731735909357064,26604.209,0.06310341812805266,17352.021,0.05185527030275519,142244.08,1.1736300293655493,93642.01,0.8809245140005764,-83131.65,0.5285924120779898,-116542.0,0.3088985055520325
-588013.6,0.018700759531113414,-659146.8,0.0278431346358437,26878.182,0.062146104962748486,17637.012,0.05325810073192424,143710.06,1.0439077234492917,95270.945,0.9355258939941372,-82542.06,0.5158356040878155,-116156.0,0.48977160895957234
-586299.3,0.02282132477877771,-657448.94,0.026705142504493438,27152.152,0.061585142419960916,17922.002,0.05466093116109329,145176.06,1.0811463060347368,96899.88,0.9642215752325656,-81952.47,0.4989266524401764,-115770.0,0.5351926594309494
-584585.0,0.022843192965572315,-655751.1,0.027168485347625233,27426.125,0.06106506858578064,18206.992,0.05824407990604678,146642.06,1.1635832213240256,98528.82,1.0285823059422285,-81362.88,0.44440606359925483,-115384.01,0.4795206191173232
-582870.7,0.023563529294548517,-654053.25,0.0269873323416864,27700.096,0.06054499845915724,18491.982,0.05976466055434837,148108.05,1.2796409904124608,100157.76,1.1163733380233936,-80773.3,0.4567563290903646,-114998.01,0.4050979844895485
-581156.4,0.02529404662108792,-652355.4,0.029890385766022785,27974.068,0.06098006762746566,18776.973,0.058984558811100506,149574.05,1.3529576766152684,101786.695,1.1710597627782995,-80183.71,0.4606790727307948,-114612.01,0.43799498076211324
-579442.06,0.02615328305353429,-650657.5,0.030420803855683437,28248.04,0.06340509277958851,19061.963,0.058204457067852634,151040.05,1.4272676814705747,103415.63,1.195517994589713,-79594.12,0.458155436457858,-114226.01,0.45866678406840383
-577727.75,0.027143832212518013,-648959.6,0.030563016808454333,28522.012,0.062109852988169366,19346.953,0.058149556510822674,152506.03,1.4668121122430524,105044.57,1.1477207818967077,-79004.53,0.45563183362474036,-113840.01,0.43197485163534666
-576013.44,0.02570560388369716,-647261.8,0.03066803223277726,28795.982,0.06210143793873561,19631.943,0.06680629330329386,153972.03,1.6683855764400157,106673.51,1.153446775250267,-78414.945,0.4525475379610654,-113454.016,0.4079391807368667
-574299.1,0.025344903848850613,-645563.94,0.03268273302948397,29069.955,0.06126505046324892,19916.934,0.07042302038562555,155438.03,1.7112018115728433,108302.445,1.2441300749570157,-77825.36,0.4443019870760656,-113068.016,0.3972671791934046
-572584.8,0.024913607488543894,-643866.06,0.031666921540660545,29343.926,0.05991986593593347,20201.922,0.06991274992388509,156904.03,1.7449172043879966,109931.38,1.2325646990290064,-77235.766,0.43526683472611377,-112682.016,0.40812168950591665
-570870.5,0.02497127043899418,-642168.2,0.03133482100944364,29617.898,0.06241450634109489,20486.914,0.06752729490988742,158370.02,1.8014044697417129,111560.32,1.3270784987318616,-76646.18,0.4254023023596954,-112296.016,0.4224061571802708
-569156.2,0.024797457839753494,-640470.3,0.031091859702238246,29891.87,0.06339301123299623,20771.902,0.06761446146908855,159836.02,1.8540386003549865,113189.26,1.4447818248377744,-76056.59,0.4245805090294338,-111910.016,0.4196370155354131
-567441.9,0.024337488765711856,-638772.5,0.03152650467375007,30165.842,0.06359326773325176,21056.895,0.0670206110471141,161302.02,1.901898277680578,114818.195,1.4524155863796215,-75467.01,0.428970305397581,-111524.016,0.4189604352170186
-565727.6,0.02509299873002526,-637074.6,0.03199911643954487,30439.812,0.06340322861560076,21341.883,0.06740193535585166,162768.0,1.9568449904534342,116447.13,1.4237884681625532,-74877.42,0.42472429098545467,-111138.02,0.4356959807110707
-564013.3,0.02601596266508543,-635376.75,0.03206806346659605,30713.785,0.06347490894858096,21626.875,0.06707916855520701,164234.0,1.996351501871052,118076.07,1.5274536867225021,-74287.83,0.41117620248821185,-110752.02,0.4334376468400158
-562299.0,0.026819590183136243,-633678.9,0.03222009398349306,30987.756,0.0635843924564074,21911.863,0.06667572154634284,165700.0,2.028074309752861,119705.01,1.557042921111742,-73698.24,0.41706033367842604,-110366.02,0.44329326037824984
-560584.7,0.027129077857006446,-631981.0,0.031895666329588575,31261.729,0.06566941265890117,22196.854,0.06639489742631598,167166.0,2.1131400670033997,121333.945,1.696223480828367,-73108.66,0.4248206804533632,-109980.02,0.4606927444442348
-558870.4,0.027667960817675582,-630283.2,0.030892349911301034,31535.7,0.06676418783490348,22481.844,0.06627297727871316,168631.98,2.1801988168827933,122962.88,1.8154354223163574,-72519.07,0.4356166180409094,-109594.02,0.4925774807133834
-557156.06,0.028158533373545507,-628585.3,0.03175206826603638,31809.672,0.06737973331337013,22766.834,0.06523488533823525,170097.98,2.227480405786396,124591.82,1.869618807615804,-71929.48,0.4411510160727248,-109208.03,0.5074493518170714
-555441.75,0.027991536077685893,-626887.44,0.03217449628831547,32083.643,0.06820125117609413,23051.824,0.06512259873444487,171563.98,2.293066076778941,126220.76,1.9295289669940134,-71339.89,0.4360598839234119,-108822.03,0.5026602200888298
-553727.44,0.0278182394837706,-625189.56,0.03277063003220916,32357.613,0.06840516574270655,23336.814,0.06534093614773004,173029.97,2.318344601627856,127849.695,1.9457209456101217,-70750.305,0.43598110553996233,-108436.03,0.5043122739165585
-552013.1,0.02835296836969907,-623491.75,0.033034663797974866,32631.586,0.06850042906046741,23621.805,0.0651743810188334,174495.97,2.3676649654962536,129478.63,1.955318843179346,-70160.72,0.4383812773286349,-108050.03,0.49873878976131647
-550298.8,0.028920850608732892,-621793.9,0.033118599146276476,32905.56,0.06880488307760897,23906.795,0.06537320961413456,175961.97,2.4133652825020877,131107.56,1.984628032524893,-69571.125,0.4623674108567399,-107664.03,0.49605347197365696
-548584.5,0.029118315142724602,-620096.0,0.0328108687033235,33179.53,0.06867011558177069,24191.785,0.0654061422268726,177427.97,2.432080740664328,132736.5,2.054183654455748,-68981.54,0.4610633885968472,-107278.03,0.5004512341699916
-546870.2,0.028742927707771808,-618398.1,0.032536779623030344,33453.5,0.0692218223937067,24476.775,0.06616295838622832,178893.95,2.519333349422634,134365.44,2.0730473474064843,-68391.95,0.4758022161141939,-106892.04,0.5044874013745715
-545155.9,0.029271465850142443,-616700.25,0.032790094607897335,33727.473,0.0697426725426626,24761.766,0.06602248035523821,180359.95,2.6086813884838347,135994.38,2.1119360496654185,-67802.37,0.4749139216944099,-106506.04,0.5049707355246881
-543441.56,0.02958123268234615,-615002.4,0.032554049892460954,34001.445,0.06987403230146784,25046.756,0.067046684800942,181825.95,2.6390836271411766,137623.31,2.1234285010971043,-67212.78,0.4678574006222388,-106120.04,0.49971245784862234
-541727.25,0.030066299418981233,-613304.56,0.03295255497876229,34275.414,0.06987438780959321,25331.746,0.06683789839249674,183291.94,2.674203216166411,139252.25,2.1651382598800573,-66623.19,0.46571451204056474,-105734.04,0.5024308704012762
-540012.94,0.03023016777570713,-611606.7,0.03318612087595327,34549.387,0.0706489009931914,25616.736,0.06693806663173013,184757.94,2.7088237584021013,140881.19,2.207378097149289,-66033.6,0.4710614104894412,-105348.05,0.5111338506612989
-538298.6,0.030257239387174686,-609908.8,0.033103057437475526,34823.36,0.07108038145503322,25901.727,0.0673219066701842,186223.94,2.782162907657397,142510.12,2.237363671702605,-65444.016,0.4826759216079052,-104962.05,0.5088719561243336
-536584.3,0.03002004245817636,-608210.94,0.03322190984048513,35097.332,0.0714698726458249,26186.717,0.0684391533074693,187689.94,2.8108832092328817,144139.06,2.2778265920868987,-64854.426,0.48513193153815737,-104576.05,0.5044239669137845
-534870.0,0.0303501633491706,-606513.1,0.03289717083434897,35371.305,0.07127838830380985,26471.707,0.06940534417675932,189155.92,2.8767839080525603,145768.0,2.3182319707298693,-64264.836,0.47868851286711234,-104190.05,0.5121664122539475
-533155.7,0.030923200704109418,-604815.25,0.03319406508607318,35645.273,0.0716673495272379,26756.697,0.06973575179231647,190621.92,2.912475648803475,147396.94,2.3871137209077404,-63675.25,0.4793759852437944,-103804.05,0.5194754300095334
-531441.4,0.03082904738894501,-603117.4,0.033247880697620656,35919.246,0.07188838503109717,27041.688,0.06998669828528668,192087.92,2.9909890147609994,149025.88,2.4276602562617624,-63085.664,0.480734958454309,-103418.05,0.5221668689152897
-529727.06,0.030789508558562845,-601419.5,0.03330921314584792,36193.22,0.07216854610372064,27326.678,0.06986007606368706,193553.9,3.010046777875561,150654.81,2.4612422240596143,-62496.074,0.4820950217671783,-103032.055,0.5322259595184147
-528012.75,0.030876322662337613,-599721.6,0.033580164071036776,36467.188,0.07258545064225137,27611.668,0.06962187528739444,195019.9,3.0667944045999906,152283.75,2.492732341842241,-61906.49,0.4836706454248772,-102646.055,0.5437678503744642
-526298.44,0.030882816743293046,-598023.75,0.033587688010055745,36741.16,0.07290562820120888,27896.656,0.06946659518232391,196485.9,3.1638169779504417,153912.69,2.57970849781776,-61316.9,0.4805416239898228,-102260.055,0.5431026812118236
-524584.1,0.030890764625718475,-596325.94,0.03391036722094843,37015.133,0.0735121495371483,28181.648,0.06957520030388405,197951.9,3.17717931003735,155541.62,2.6562107849253986,-60727.312,0.4881452239565725,-101874.055,0.5428868428918092
-522869.8,0.03089615668951869,-594628.06,0.03437408958983802,37289.105,0.07386980131383365,28466.637,0.06970431274993887,199417.89,3.24947283437917,157170.56,2.6979940840289576,-60137.727,0.5111340549428623,-101488.06,0.5467862477553724
-521155.5,0.03097735872998401,-592930.2,0.03476056991367315,37563.08,0.0744093949663384,28751.629,0.07017391813452173,200883.89,3.288757036429031,158799.5,2.704541393341702,-59548.137,0.5231605179792583,-101102.06,0.5438641887600609
-519441.2,0.03104960612652369,-591232.3,0.03520296978209998,37837.047,0.07445968697391116,29036.617,0.07008438744617788,202349.88,3.341284180765703,160428.44,2.7413135476060257,-58958.547,0.5256113807371376,-100716.06,0.5451951832396648
-517726.88,0.031055434505960683,-589534.5,0.035616340793333014,38111.02,0.07482173952351909,29321.61,0.07057325284188835,203815.88,3.333140324465906,162057.38,2.7817297048322542,-58368.96,0.5318529380504399,-100330.06,0.5450407300886425
-516012.56,0.03145426322321438,-587836.6,0.03595076240746898,38384.992,0.07508464486164877,29606.598,0.07077813719304614,205281.88,3.3593696022849713,163686.31,2.8276790036057973,-57779.375,0.5338549128876724,-99944.06,0.5467644814538967
-514298.28,0.03155750682025458,-586138.75,0.036010121517589436,38658.96,0.07550403175183178,29891.59,0.07076324510450883,206747.88,3.377890817594677,165315.25,2.88747386945808,-57189.785,0.5456381051819091,-99558.06,0.5471969091422398
-512583.97,0.03151648639568377,-584440.9,0.03628924221925944,38932.934,0.07570215355455853,30176.578,0.0711667514492113,208213.88,3.418061831164087,166944.19,2.9063601326856445,-56600.195,0.5387487702638093,-99172.06,0.5484152140028213
-510869.66,0.031468575198196,-582743.0,0.03631261279536841,39206.906,0.07615161145771525,30461.57,0.07179553116017108,209679.88,3.4758589618031004,168573.12,2.987441315570543,-56010.61,0.5340886826241756,-98786.07,0.5488479517666558
-509155.34,0.031831110564026856,-581045.1,0.0363890008244044,39480.875,0.07662116454857354,30746.559,0.07226014611352628,211145.86,3.524547621304731,170202.06,3.0150969930927367,-55421.023,0.5381839458678782,-98400.07,0.5515105242406667
-507441.03,0.03211634959288788,-579347.3,0.036612007239140286,39754.848,0.07708129487755204,31031.55,0.07262811150094035,212611.84,3.5675004615118975,171831.0,3.0554198744124954,-54831.434,0.5423935817632061,-98014.07,0.5532314292321824
-505726.72,0.032070470613737946,-577649.44,0.03671588272254354,40028.82,0.07767185076102671,31316.54,0.07293010835569443,214077.84,3.587528287805743,173459.94,3.098442694151525,-54241.844,0.5562899388937724,-97628.07,0.5549593997071247
-504012.4,0.03211013914360346,-575951.56,0.03693295085125048,40302.793,0.07813047803398748,31601.531,0.07303666789954599,215543.84,3.6129447111944537,175088.88,3.125982488369942,-53652.258,0.5571195361297556,-97242.08,0.5559315065736534
-502298.1,0.03209318357847826,-574253.7,0.03732591808771703,40576.766,0.07843451464525315,31886.52,0.07330279696321836,217009.84,3.628978363150088,176717.81,3.171803695217229,-53062.67,0.5630889796618571,-96856.08,0.5569583503929362
-500583.78,0.03245953408810851,-572555.9,0.03751825227965202,40850.734,0.07877022676740755,32171.51,0.07349984330973185,218475.84,3.645939179949303,178346.75,3.1873492963552956,-52473.082,0.564326234604079,-96470.08,0.56078147202216
-498869.47,0.032459724762951565,-570858.0,0.037649800152078694,41124.707,0.07911073703031912,32456.5,0.07383510664258461,219941.83,3.6816462244873507,179975.69,3.2308982819960286,-51883.496,0.5643207246201318,-96084.08,0.561915295083926
-497155.16,0.0324909383320757,-569160.1,0.03778183895813045,41398.68,0.07944689861130787,32741.49,0.07401376956080367,221407.83,3.7012656219304394,181604.62,3.2735339816430202,-51293.906,0.5671365370326322,-95698.08,0.5630413154532236
-495440.84,0.03306215555533046,-567462.25,0.03799656566437716,41672.65,0.07981298763328029,33026.48,0.07428424656862476,222873.81,3.7553513500830604,183233.56,3.2959111685443325,-50704.32,0.5731377966377237,-95312.08,0.5655267519604389
-493726.53,0.03315667913206375,-565764.4,0.03803555647158869,41946.625,0.07991605825486968,33311.47,0.07443641193448149,224339.81,3.7826925166352394,184862.5,3.332860679587128,-50114.73,0.5731906611112737,-94926.086,0.5704904824695326
-492012.25,0.03320548635219446,-564066.56,0.03820319651573756,42220.594,0.08017674721539675,33596.46,0.07466401616577949,225805.81,3.8105995915092756,186491.44,3.4042537788390272,-49525.145,0.5782617485112789,-94540.086,0.5751858133667644
-490297.94,0.033363886085377444,-562368.7,0.03829626157074522,42494.566,0.08047468119613467,33881.453,0.07484393230456854,227271.81,3.8487635201582333,188120.38,3.4336909206909,-48935.555,0.5824896599433084,-94154.086,0.5721884129937195
-488583.62,0.03362954128784661,-560670.8,0.0386132199990716,42768.54,0.08089423133612307,34166.44,0.07509207023697151,228737.81,3.862247339480828,189749.31,3.4756612491838608,-48345.97,0.5812824604498276,-93768.086,0.5724270794457026
-486869.3,0.033930613951542954,-558972.94,0.03880215639350378,43042.508,0.08123728813085059,34451.43,0.07529234034803552,230203.8,3.8922799276807267,191378.25,3.5059064064772216,-47756.383,0.5808493297278747,-93382.09,0.5779415718088403
-485155.0,0.03392525509113675,-557275.06,0.038835702298035096,43316.48,0.08163904866214632,34736.42,0.07557468852698974,231669.8,3.9196101683008595,193007.19,3.529047039711905,-47166.793,0.5792047197645387,-92996.09,0.579035701392248
-483440.7,0.034094730424567156,-555577.25,0.039125572421332085,43590.453,0.08190932809673225,35021.414,0.0757293443404739,233135.78,3.99752265765831,194636.12,3.583599695518413,-46577.207,0.576932983883742,-92610.09,0.5826472982161328
-481726.38,0.03433066941623383,-553879.4,0.03917347929889047,43864.42,0.08218920866081042,35306.402,0.07599482911775692,234601.78,4.046038732133557,196265.06,3.5944049194934524,-45987.617,0.5749242919923787,-92224.09,0.5867290671457822
-480012.06,0.03463773840634465,-552181.5,0.03921172991842461,44138.395,0.08252868088447195,35591.39,0.07631541182389591,236067.78,4.064861428790944,197894.0,3.612883854657901,-45398.03,0.5748107052014878,-91838.09,0.5881410106387905
-478297.75,0.03494720340080134,-550483.6,0.03945257170376753,44412.367,0.08280849583892418,35876.383,0.07678255548389937,237533.78,4.09486069380844,199522.94,3.6443130878598007,-44808.44,0.579449587999478,-91452.09,0.590919828223293
-476583.44,0.035118924612946,-548785.75,0.0395361524254378,44686.336,0.08296311902369641,36161.375,0.07719179286377403,238999.78,4.134028216109485,201151.88,3.6759677492739704,-44218.855,0.5793364441116281,-91066.09,0.5908158028588714
-474869.12,0.03522822252678425,-547087.94,0.039762424032327895,44960.312,0.0832995834807863,36446.363,0.0776408089004683,240465.77,4.174985180667682,202780.81,3.7251348417719616,-43629.266,0.579666882833203,-90680.1,0.5947749788817808
-473154.8,0.03539726664777621,-545390.06,0.03966983042691973,45234.28,0.08358964754681021,36731.35,0.07789409439621438,241931.77,4.208405355319806,204409.75,3.7770626891567276,-43039.68,0.5776581321570199,-90294.1,0.6006387880108913
-471440.5,0.03562025269882823,-543692.2,0.03968288119951415,45508.254,0.08389626808302304,37016.344,0.07819191298864447,243397.75,4.225591435737805,206038.69,3.8108089521419792,-42450.09,0.5795005858491689,-89908.1,0.6040472005030876
-469726.2,0.03581847144411992,-541994.3,0.03975507738898673,45782.227,0.08409768898637358,37301.336,0.07838637687563206,244863.75,4.233775770707649,207667.62,3.8214518359363954,-41860.504,0.5796866970724986,-89522.1,0.6037469838145665
-468011.88,0.036065762836594954,-540296.5,0.039871654127925905,46056.195,0.08429208537748954,37586.324,0.07867670259243818,246329.75,4.263820448336029,209296.56,3.841601166361088,-41270.914,0.5790712257896219,-89136.11,0.6080470144548873
-466297.56,0.03616216021221463,-538598.6,0.039985214419964075,46330.168,0.0846174995463346,37871.312,0.07879209276858543,247795.75,4.309820560944801,210925.5,3.874791707626575,-40681.33,0.5814219988262219,-88750.11,0.6115359421829152
-464583.25,0.03633913421657454,-536900.75,0.04017068657638441,46604.14,0.08489788653646316,38156.305,0.07894542306135231,249261.75,4.3290761471519925,212554.44,3.90395758545451,-40091.74,0.581247789491335,-88364.11,0.612776828268238
-462868.94,0.03638570940454117,-535202.9,0.04041164656719065,46878.11,0.08517249276158337,38441.297,0.07937429619728577,250727.73,4.349436885862114,214183.38,3.940218813884925,-39502.152,0.5821399960898515,-87978.11,0.6132698391519552
-461154.62,0.036746443775466,-533505.0,0.040529748629561387,47152.086,0.08545381918506773,38726.285,0.07958424286169666,252193.73,4.380861577758728,215812.31,3.979926168026278,-38912.562,0.5836347839229132,-87592.11,0.6131335217741165
-459440.3,0.0369280778219712,-531807.1,0.04069797717934823,47426.055,0.08570023529225712,39011.273,0.07987697918445559,253659.72,4.415564286742168,217441.25,4.009436232357123,-38322.977,0.5966246863417836,-87206.11,0.6155980180873865
-457726.0,0.037011806731274965,-530109.3,0.04079342395096034,47700.027,0.08585217710176918,39296.266,0.08011321192940157,255125.72,4.436512122934188,219070.19,4.040055481228931,-37733.39,0.5967858830690443,-86820.12,0.6220897736338212
-456011.7,0.03726926207446987,-528411.44,0.040805565756916636,47974.0,0.0860278031340192,39581.254,0.08048838086394028,256591.72,4.4511194565596055,220699.12,4.078471172503628,-37143.8,0.5992857584265073,-86434.12,0.6246094153997876
-454297.38,0.03748757029739999,-526713.56,0.040900321430180506,48247.97,0.08610854065672267,39866.242,0.0806777536339338,258057.72,4.48542881582259,222328.06,4.123458284502568,-36554.215,0.6016568837557063,-86048.12,0.6344628766356595
-452583.06,0.037824453943545444,-525015.7,0.04107321496002316,48521.94,0.08639876963931138,40151.234,0.08105560994161135,259523.72,4.513159767586268,223957.0,4.140235484916578,-35964.625,0.6036955529347636,-85662.125,0.6356774494270788
-450868.75,0.037937118518571955,-523317.84,0.04120337280416563,48795.914,0.08673999495514725,40436.227,0.08128307758221592,260989.7,4.534076876906985,225585.94,4.1888027028735255,-35375.04,0.6027962484161108,-85276.125,0.6387357700224658
-449154.47,0.03816363887585438,-521620.0,0.04135871879925423,49069.883,0.08690844209985722,40721.215,0.08146732993620469,262455.7,4.543638700537812,227214.88,4.216496229694316,-34785.45,0.6040292209224909,-84890.125,0.6395866901005871
-447440.16,0.03843824076780916,-519922.12,0.04151700072820109,49343.86,0.08708864411817928,41006.203,0.08163113580929089,263921.7,4.554691095748851,228843.81,4.253544403927051,-34195.863,0.6069051480364858,-84504.125,0.643176308121314
-445725.84,0.03867216688796901,-518224.25,0.04168371609563247,49617.83,0.08735374243600681,41291.195,0.0818980493697603,265387.7,4.590833683473636,230472.75,4.280655465751098,-33606.273,0.6110031473519654,-84118.125,0.6453344294582588
-444011.53,0.03874303690433216,-516526.38,0.04174064104851212,49891.8,0.08751438817336478,41576.188,0.08227338575483933,266853.7,4.628582153444787,232101.69,4.31797092916982,-33016.688,0.6140402287231601,-83732.125,0.6515616361184121
-442297.22,0.03900461905371425,-514828.53,0.041928219109617255,50165.773,0.08777406567424012,41861.176,0.08259470337364465,268319.7,4.63882194183059,233730.62,4.3447862308255445,-32427.098,0.6153840389369647,-83346.125,0.651428821827757
-440582.9,0.03923087135979621,-513130.7,0.04197987789105767,50439.742,0.08803103745520129,42146.164,0.08277871332307539,269785.7,4.684225817475718,235359.56,4.376757919469799,-31837.512,0.6149277819991277,-82960.125,0.6552107620642303
-438868.6,0.039556285704611185,-511432.8,0.042159233768545405,50713.715,0.08815553514193615,42431.156,0.08300808737055582,271251.7,4.704310309310605,236988.5,4.395983428750112,-31247.922,0.6161191111004967,-82574.13,0.6587609829239899
-437154.28,0.03981171888344792,-509734.94,0.04225804908901511,50987.688,0.08837203684402753,42716.15,0.08337474413585197,272717.7,4.7269928138734425,238617.44,4.433231478861111,-30658.336,0.6175584405623109,-82188.13,0.6628844580342295
-435439.97,0.03986250663405492,-508037.06,0.042411183023601126,51261.656,0.08854459372593614,43001.137,0.08361824764701697,274183.7,4.746273854547455,240246.38,4.473315561011363,-30068.746,0.6175387499906073,-81802.13,0.6632553707517476
-433725.66,0.04002282461254174,-506339.22,0.042495937543294726,51535.63,0.08877914951252837,43286.125,0.08386517160045134,275649.66,4.763720480277677,241875.31,4.493371816117671,-29479.16,0.6263300555978218,-81416.14,0.6646571689582066
-432011.38,0.040115557657487026,-504641.38,0.04253369279556831,51809.6,0.08900869404208403,43571.117,0.08403779069859336,277115.66,4.781335959782701,243504.25,4.5203580346787415,-28889.574,0.6294777108705925,-81030.14,0.6671168296914382
-430297.06,0.04024515041673484,-502943.5,0.042608768872235345,52083.57,0.08915542041646213,43856.11,0.08419672343243109,278581.66,4.8186261934912995,245133.19,4.534797334255505,-28299.984,0.6326092111729695,-80644.14,0.6677574489254476
-428582.75,0.0403867984816731,-501245.62,0.04274796244071507,52357.547,0.08935769646507477,44141.098,0.0844364607817983,280047.62,4.833085202378008,246762.12,4.575287020968729,-27710.398,0.6360550426375057,-80258.14,0.6674986643626888
-426868.44,0.04050557428322758,-499547.75,0.04283425392706991,52631.516,0.08959803907125748,44426.086,0.08470597401546763,281513.62,4.846471029563094,248391.06,4.611912119301645,-27120.809,0.6418494501170583,-79872.14,0.6710478356284443
-425154.12,0.040782762371017016,-497849.9,0.04288255236571217,52905.49,0.08972610742089972,44711.08,0.08484706409773488,282979.62,4.866147758538148,250020.0,4.635570531248988,-26531.223,0.6422761207790699,-79486.14,0.6714875401754558
-423439.8,0.04095399913475304,-496152.06,0.0429788695851397,53179.46,0.08982438457900586,44996.07,0.08497522155866989,284445.62,4.883921218225193,251648.94,4.655129967042559,-25941.633,0.6452781301817516,-79100.14,0.6715155483506091
-421725.5,0.04122622359594581,-494454.2,0.043021179373804036,53453.43,0.0899710869635009,45281.06,0.08503822691057882,285911.62,4.897427286394669,253277.88,4.6975467817549585,-25352.047,0.6472093016775532,-78714.14,0.6728963000766759
-420011.2,0.041493790228401065,-492756.3,0.0430816465378237,53727.402,0.09009231031553437,45566.047,0.08529056436684683,287377.62,4.90861315530193,254906.81,4.708096806330566,-24762.457,0.6489594977834097,-78328.15,0.6756949570672933
-418296.88,0.04171461082976706,-491058.44,0.04318164278154924,54001.375,0.09028635594266389,45851.04,0.0855513894659543,288843.62,4.913802992468391,256535.75,4.723399898221424,-24172.871,0.649396163377184,-77942.15,0.6759277135180898
-416582.56,0.04192309171354816,-489360.6,0.04326306988171764,54275.344,0.09039024302813649,46136.03,0.08576108445107064,290309.62,4.929943470759629,258164.69,4.7644901876733545,-23583.281,0.6491917511909082,-77556.16,0.6759774532240546
-414868.25,0.04205748067589407,-487662.75,0.04333560819571176,54549.32,0.09062272666090938,46421.02,0.085935641878531,291775.62,4.950315152825011,259793.62,4.7796533675007415,-22993.695,0.6502064930068032,-77170.16,0.6779547263378721
-413153.94,0.042325732212534176,-485964.88,0.0434254835403953,54823.29,0.09078663923436285,46706.008,0.08605152992536147,293241.62,4.979108443747922,261422.56,4.790052661913636,-22404.105,0.6516631461968286,-76784.16,0.6809623979743654
-411439.62,0.04247882345344124,-484267.0,0.043554158317143765,55097.26,0.09095568604592058,46991.0,0.08633558767057915,294707.6,4.9854884027299,263051.5,4.811501672539051,-21814.52,0.6507205778040062,-76398.16,0.6811198080695272
-409725.3,0.042728779930219084,-482569.12,0.043593163406403186,55371.234,0.09114723116024907,47275.992,0.08659036141529708,296173.6,4.995075409783186,264680.44,4.840664061667481,-21224.93,0.6535393394416275,-76012.16,0.6814538165380187
-408011.0,0.04278688795127945,-480871.28,0.04364609820629739,55645.203,0.09125783266496669,47560.98,0.08675556160294967,297639.6,4.997567820802757,266309.38,4.858679980192578,-20635.344,0.6563839942100748,-75626.16,0.6847686676098844
-406296.7,0.043049706558114645,-479173.44,0.04368307010033747,55919.176,0.09144364837145134,47845.97,0.08693856975736429,299105.6,5.009526328368162,267938.3,4.880004293397781,-20045.758,0.6566203751744806,-75240.16,0.6896221112701869
-404582.38,0.04316135326018121,-477475.56,0.04376638936196245,56193.15,0.09156680601135118,48130.96,0.08715212722799845,300571.56,5.026073938223826,269567.25,4.908350173078931,-19456.172,0.6576524119701005,-74854.16,0.6898428892067465
-402868.06,0.04332507856290134,-475777.7,0.04379099984100652,56467.117,0.09169947473235036,48415.95,0.0872837087814477,302037.56,5.053860621020817,271196.2,4.9224866300727275,-18866.578,0.6582844920560287,-74468.164,0.6896496405788277
-401153.75,0.04336551795522094,-474079.8,0.04381228330722783,56741.094,0.09196564203090837,48700.94,0.08746616914144867,303503.56,5.084543376365311,272825.12,4.945196481993106,-18276.992,0.6581867480977096,-74082.164,0.689986755675123
-399439.44,0.0435951492580979,-472381.97,0.04390340544722679,57015.062,0.09203132315785123,48985.93,0.08766400970464802,304969.56,5.112382173966797,274454.06,4.974604470722707,-17687.406,0.6651869268583553,-73696.164,0.6901996803338276
-397725.12,0.043701713616202294,-470684.12,0.043979461821904625,57289.035,0.09206880232719317,49270.92,0.08786060623603777,306435.56,5.135513863305588,276083.0,4.988764225719248,-17097.82,0.6718359813448354,-73310.17,0.6900102840289917
-396010.8,0.04381539658597153,-468986.25,0.044109758013239735,57563.008,0.09220563377811973,49555.91,0.0880267243603777,307901.56,5.142370416810813,277711.94,5.002529194613258,-16508.227,0.6766721678708184,-72924.17,0.6896257966167099
-394296.5,0.04388510057641496,-467288.38,0.04415053130163413,57836.977,0.092282849993223,49840.902,0.0882389818080134,309367.56,5.15053421792818,279340.88,5.030265482880109,-15918.641,0.6764949136502113,-72538.17,0.6904808983561844
-392582.2,0.04408586226092856,-465590.53,0.04417252570773935,58110.95,0.09232800953130205,50125.89,0.08830857625041544,310833.56,5.159373682541803,280969.8,5.046370457374217,-15329.055,0.6800565303390423,-72152.17,0.690706895317283
-390867.88,0.04419358672840779,-463892.66,0.04420932029094864,58384.92,0.09236702591161433,50410.883,0.08844806408312439,312299.56,5.168270704328922,282598.75,5.053618324334596,-14739.469,0.6884227395449519,-71766.17,0.6914510199818602
-389153.56,0.044376376821481454,-462194.8,0.044206806543750435,58658.895,0.09257879244099533,50695.87,0.08864389391638834,313765.56,5.187248739745592,284227.7,5.064962614951312,-14149.875,0.691719383602053,-71380.17,0.6935724788276932
-387439.25,0.04447253250451431,-460496.94,0.04429690236811727,58932.863,0.09268108720155319,50980.863,0.08881826773065524,315231.53,5.201454764130728,285856.62,5.081381453497617,-13560.289,0.6949218565324833,-70994.17,0.6962332341870646
-385724.97,0.044607982550866385,-458799.06,0.044341112455770486,59206.836,0.09269726432581393,51265.85,0.08885307163337171,316697.53,5.224037369166349,287485.56,5.084893544439231,-12970.703,0.7026058637414515,-70608.17,0.6985486711417666
-384010.66,0.04474282701650756,-457101.22,0.0443625908845892,59480.81,0.09280554078389854,51550.844,0.0889281021974729,318163.53,5.225700077017228,289114.5,5.104181712896809,-12381.117,0.7086840017248992,-70222.18,0.7033672306490224
-382296.34,0.044925795588725566,-455403.34,0.04438096210494687,59754.78,0.09290071162835105,51835.832,0.0890184022670484,319629.53,5.22886814997597,290743.44,5.117158443867259,-11791.523,0.7082276542323632,-69836.18,0.7036728349753464
-380582.03,0.04501482642418347,-453705.5,0.044449998047307746,60028.75,0.09297932580822467,52120.824,0.0891619253766036,321095.5,5.239326149938904,292372.38,5.120827547932051,-11201.9375,0.7084196898087106,-69450.19,0.7052190548905377
-378867.72,0.04509294975315231,-452007.62,0.04446350476622377,60302.723,0.09320408866172816,52405.812,0.08925661971775896,322561.5,5.258343153096896,294001.3,5.128277835905734,-10612.352,0.710616340715268,-69064.19,0.7058028520464634
-377153.4,0.045329647162194224,-450309.75,0.04451107275344064,60576.695,0.09329565768966817,52690.8,0.08940624577811881,324027.5,5.263030267952021,295630.25,5.141310083671191,-10022.766,0.7162925406639584,-68678.19,0.7056068260866726
-375439.1,0.04544694373535384,-448611.9,0.04451151398425872,60850.664,0.09338531519956106,52975.793,0.08952068392860175,325493.5,5.2679452864860306,297259.2,5.147894795836731,-9433.18,0.7185588947973612,-68292.19,0.7054353174687455
-373724.78,0.045585738419665116,-446914.03,0.044519349842270184,61124.637,0.0934452264024912,53260.78,0.08967691738304139,326959.5,5.274281762403945,298888.12,5.150236921674552,-8843.586,0.719034376638235,-67906.19,0.7060452481468851
-372010.47,0.045677446546235276,-445216.2,0.044552224397709304,61398.61,0.09346038580541756,53545.773,0.0897964094256873,328425.5,5.289294596321346,300517.06,5.179084120703474,-8254.0,0.7189463090510919,-67520.19,0.7072785771062774
-370296.2,0.04579564914533173,-443518.3,0.04455027898140268,61672.582,0.09346722450379445,53830.76,0.08982260881665137,329891.5,5.297409118215976,302146.0,5.191802222815135,-7664.414,0.7198927041367755,-67134.19,0.7089055897671517
-368581.88,0.04585628288398542,-441820.44,0.04455320368377717,61946.55,0.09347880547326051,54115.754,0.08986839017906204,331357.5,5.300629596577581,303774.94,5.189232652760558,-7074.828,0.722714031743289,-66748.19,0.7106476081601449
-366867.56,0.04592760241356183,-440122.6,0.04457877995361398,62220.523,0.09349089259459115,54400.742,0.0899780850531191,332823.5,5.316126561905356,305403.88,5.201560685734042,-6485.2344,0.7254835151648975,-66362.195,0.7121140370797714
-365153.25,0.046089265235385514,-438424.72,0.04460586478718851,62494.496,0.09350425742400144,54685.734,0.09003263654017808,334289.5,5.330117959708516,307032.8,5.20960674580869,-5895.6484,0.7275054559113651,-65976.195,0.7122099417051483
-363438.94,0.04611864782474927,-436726.88,0.044637688912030446,62768.47,0.09352096203437735,54970.723,0.09009740330809542,335755.47,5.333285899323846,308661.75,5.231294332029767,-5306.0625,0.727649981252373,-65590.195,0.7125010501058934
-361724.62,0.0461695799980869,-435029.0,0.044661967983520526,63042.438,0.09355315552557608,55255.715,0.090149767715013,337221.47,5.335104884905902,310290.7,5.2355902696292445,-4716.4766,0.7279816585859774,-65204.2,0.7127921555606741
-360010.3,0.04631804723095989,-433331.12,0.04468420254216971,63316.41,0.09358211781612946,55540.703,0.09018527934864794,338687.47,5.338202113241892,311919.62,5.261081049835419,-4126.883,0.7298602610465331,-64818.2,0.7130832639614192
-358296.0,0.046397353229601285,-431633.28,0.04468529601375657,63590.383,0.09372489941024947,55825.695,0.09035668583201142,340153.47,5.349853241783437,313548.56,5.271078403021633,-3537.2969,0.7315357097295854,-64432.203,0.7149266247172813
-356581.7,0.04644943463306073,-429935.44,0.04470946531024829,63864.355,0.09378989056503148,56110.684,0.09044631799702216,341619.44,5.3617259878668735,315177.5,5.272979530404209,-2947.711,0.7327987514421074,-64046.203,0.7166962448355189
-354867.38,0.04663408556664752,-428237.56,0.044715820592861916,64138.324,0.09383688309934526,56395.676,0.09063646768690774,343085.44,5.363193177914415,316806.44,5.283148969946659,-2358.125,0.7365716990280512,-63660.203,0.71787022189596
-353153.06,0.04669088037659083,-426539.7,0.04475517778430641,64412.297,0.09384504954302825,56680.664,0.09065629002431923,344551.44,5.3664909268270415,318435.38,5.286483008217128,-1768.5312,0.7387132120199615,-63274.207,0.7179069167593014
-351438.75,0.046880223290434134,-424841.8,0.04480697801350589,64686.27,0.0938535017484666,56965.656,0.09067720450521055,346017.44,5.38303565206832,320064.3,5.293977434790826,-1178.9453,0.7409360678467458,-62888.207,0.7179436119939919
-349724.44,0.04695751418699659,-423143.97,0.04480793120498253,64960.242,0.09388836357309226,57250.645,0.09071617680316117,347483.44,5.38470916773879,321693.25,5.303613713014233,-589.3594,0.7436626969913765,-62502.21,0.7179803068573333
-348010.12,0.047004901012887186,-421446.12,0.044816877736474935,65234.21,0.0939787755230066,57535.637,0.09074624592364322,348949.44,5.3879811885096,323322.2,5.308739456791072,0.2265625,0.7442473548067847,-62116.21,0.7192015924326102
-346295.8,0.04710449432742021,-419748.25,0.044847952415113815,65508.184,0.09408021959133242,57820.625,0.09077338200107755,350415.44,5.39016383239407,324951.12,5.310701015286177,589.8125,0.7453043408583685,-61730.21,0.7191412849427461
-344581.5,0.04722616776342228,-418050.38,0.04485442854867349,65782.16,0.09411798951265357,58105.617,0.09079386388051076,351881.44,5.392346476278541,326580.06,5.313816484496204,1179.4062,0.7491637463546138,-61344.215,0.7193023659976223
-342867.2,0.04729944959894143,-416352.5,0.04485248593060598,66056.125,0.09413604819121218,58390.605,0.09088447236721126,353347.44,5.3945291201630114,328209.0,5.323511155933841,1768.9922,0.7524682409672623,-60958.215,0.719526322468173
-341152.88,0.04736001290490154,-414654.66,0.04485867015680314,66330.09,0.09415729506897046,58675.598,0.09094414287491656,354813.44,5.398375697285549,329837.94,5.332032353128789,2358.5781,0.7559524307421643,-60572.215,0.7197245952467584
-339438.56,0.047497064294508444,-412956.8,0.04487842100526442,66604.07,0.09417126087712807,58960.586,0.09096391208970164,356279.4,5.40093581190712,331466.88,5.334589028242682,2948.164,0.7575393694544427,-60186.22,0.7198852866822972
-337724.25,0.047563144574997475,-411258.94,0.04488781981266662,66878.05,0.09417838440737185,59245.58,0.09099367595408468,357745.4,5.401892065404263,333095.8,5.3399654490973845,3537.7578,0.7584867010041307,-59800.22,0.7200514251484729
-336009.94,0.04763345781299202,-409561.06,0.04489721862006881,67152.016,0.09418550773448665,59530.566,0.09115360667056573,359211.4,5.410335200767675,334724.75,5.342153433285709,4127.3438,0.7597921756916456,-59414.223,0.7215624308668068
-334295.62,0.04777551463261863,-407863.2,0.044904469031630395,67425.984,0.09419263106160146,59815.56,0.09123880325262904,360677.38,5.412792905616991,336353.7,5.345888066841885,4716.9297,0.7601306123869234,-59028.223,0.7218227193228305
-332581.3,0.04787286574887857,-406165.34,0.044912977515569386,67699.95,0.09419975438871625,60100.547,0.09126242736377238,362143.38,5.414820009880175,337982.62,5.348674197593248,5306.5156,0.7596638011939688,-58642.223,0.7218535268640501
-330867.03,0.0479338802730134,-404467.47,0.04491704544589447,67973.93,0.09420687791896003,60385.54,0.09131439520167657,363609.38,5.4183679120021,339611.56,5.356723816760565,5896.1094,0.7611623249855577,-58256.227,0.7218843340935029
-329152.72,0.04798221373553306,-402769.62,0.04492471781089384,68247.91,0.09421400144920382,60670.527,0.09132951168073972,365075.38,5.42250947108508,341240.5,5.362239974046615,6485.6953,0.7615593084337375,-57870.227,0.7219151416347225
-327438.4,0.04801968314745741,-401071.75,0.04492793416534035,68521.875,0.09422048539533112,60955.52,0.09140592065744547,366541.38,5.443315717763588,342869.44,5.36555659520622,7075.2812,0.7614312828059315,-57484.227,0.721945949175942
-325724.1,0.04802883418353014,-399373.9,0.04495291771884381,68795.84,0.09422620375894762,61240.508,0.09146044619025948,368007.38,5.453474140746069,344498.38,5.372708326993371,7664.867,0.7641251346158684,-57098.23,0.7219767564053948
-324009.78,0.04809032076248927,-397676.03,0.04495567525929286,69069.81,0.09423192212256411,61525.5,0.09150616739437514,369473.38,5.456721248076148,346127.3,5.390056385394316,8254.461,0.765210734545472,-56712.23,0.7220075639466145
-322295.47,0.04810817275863053,-395978.16,0.044956936417684806,69343.78,0.09423896403362728,61810.49,0.09153403553599809,370939.38,5.4608193368373295,347756.25,5.394261818165127,8844.047,0.7659953223881264,-56326.234,0.7227489938819447
-320581.16,0.04814087303855661,-394280.3,0.044953060427162975,69617.76,0.09424620772987494,62095.477,0.09156417064996526,372405.38,5.463835412944937,349385.2,5.395576812370031,9433.633,0.7663480595732703,-55940.234,0.7240951442715513
-318866.84,0.04815836847679584,-392582.44,0.04496513164191258,69891.734,0.09425345142612261,62380.47,0.0915656328141319,373871.38,5.464495466703752,351014.12,5.396343437152683,10023.219,0.7663916925992668,-55554.234,0.7254412946611578
-317152.53,0.0481626786821423,-390884.6,0.04497340306308372,70165.7,0.09426069491581474,62665.457,0.09156709495825735,375337.38,5.465761020286195,352643.06,5.3979809859136045,10612.805,0.7662312895764606,-55168.24,0.7259402445380772
-315438.22,0.04819052124864122,-389186.72,0.044976989977658186,70439.67,0.09426962973466041,62950.45,0.09156855712242398,376803.34,5.469554859895462,354272.0,5.405939716708246,11202.398,0.7697043381787548,-54782.24,0.727150060982517
-313723.9,0.04823141344259348,-387488.84,0.04498051601714724,70713.64,0.09429188500130943,63235.438,0.09157001926654944,378269.34,5.471220123786918,355900.94,5.408991208412396,11791.984,0.7711586582515918,-54396.242,0.7273825559722188
-312009.6,0.04823971989766833,-385791.0,0.04498404199173827,70987.62,0.09431294699806292,63520.43,0.09157148143071607,379735.34,5.4773719863156805,357529.88,5.420985111174937,12381.57,0.7714582695369467,-54010.242,0.7272548664473322
-310295.28,0.04826393798693597,-384093.12,0.04498834219351583,71261.59,0.09433288225651765,63805.418,0.09157294357484154,381201.3,5.478621455948925,359158.8,5.422407221432332,12971.156,0.7717578808223016,-53624.242,0.7278257841118444
-308580.97,0.04834518739177854,-382395.28,0.04499280283647638,71535.56,0.09435717517416904,64090.41,0.09157440573900817,382667.3,5.479870952217066,360787.75,5.423829331689726,13560.75,0.7720909280738668,-53238.246,0.728782130135179
-306866.66,0.04835675222835651,-380697.4,0.04500197996086221,71809.53,0.09438560147802004,64375.4,0.09157586788313363,384133.3,5.48534108333255,362416.7,5.428204623513697,14150.336,0.7726687411952247,-52852.25,0.7290977747749202
-305152.34,0.048364072650467584,-378999.53,0.04501177941753264,72083.5,0.0943918895443228,64660.39,0.09157733004730026,385599.3,5.489732595526638,364045.62,5.429579190681465,14739.922,0.7732465543165826,-52466.25,0.7291979833284745
-303438.03,0.0484408339870642,-377301.7,0.04501051353005999,72357.48,0.09439817778993621,64945.38,0.09157879219142571,387065.3,5.491569801580237,365674.56,5.431614104073645,15329.508,0.7738243674379405,-52080.25,0.7292306799264897
-301723.72,0.04843508934146681,-375603.8,0.04500924761928779,72631.445,0.09440446585623896,65230.37,0.09159896135656981,388531.3,5.497530154112928,367303.5,5.435979309240706,15919.102,0.7739590785499031,-51694.25,0.7300438057502644
-300009.44,0.04847363411837635,-373905.97,0.045015191285264565,72905.42,0.09441388820275251,65515.36,0.0916298120717166,389997.3,5.498904416788904,368932.44,5.440486712072409,16508.688,0.7749975151613233,-51308.25,0.732821548121916
-298295.12,0.04847043349240581,-372208.1,0.045021337095552234,73179.39,0.09444017747931294,65800.35,0.09165668655558472,391463.3,5.500018091990114,370561.38,5.447505312985732,17098.273,0.7749175792587796,-50922.25,0.7328182060392345
-296580.8,0.048501359868847155,-370510.25,0.04502748279272406,73453.36,0.0944504610437179,66085.34,0.09167780824228607,392929.3,5.501131767191323,372190.3,5.452156691279492,17687.86,0.7748376433562358,-50536.258,0.7328148640241955
-294866.5,0.04851014554478263,-368812.38,0.04503362860301173,73727.33,0.09445715978892279,66370.33,0.09168053797824441,394395.3,5.5074420910279125,373819.25,5.453173758002979,18277.445,0.7755778219467622,-50150.258,0.732811521941514
-293152.2,0.048580236218085306,-367114.5,0.04503818987918656,74001.305,0.09446385872514927,66655.32,0.09168326778903513,395861.3,5.52784332931449,375448.2,5.454190824726467,18867.04,0.7755621623703924,-49764.258,0.7341706901946552
-291437.88,0.048587579088251356,-365416.66,0.04504110944471572,74275.28,0.09447055766137574,66940.31,0.09168599759982585,397327.28,5.530849221238752,377077.12,5.459697107156465,19456.625,0.7778704982236933,-49378.258,0.736215800708959
-289723.56,0.04859492195841741,-363718.78,0.045044029063981514,74549.25,0.09447725640658063,67225.3,0.09168872733578419,398793.28,5.5344322537710235,378706.06,5.4644496012351995,20046.21,0.7791140863443111,-48992.258,0.739135563936002
-288009.25,0.04860226482858346,-362020.94,0.04504683575729937,74823.22,0.09448639062069888,67510.3,0.0916914572214073,400259.28,5.539226667028032,380335.0,5.473652802891942,20635.797,0.7800742006629096,-48606.266,0.7408305137791716
-286294.94,0.0486096076987495,-360323.06,0.0450495423586422,75097.19,0.09449669884619666,67795.28,0.09169418695736564,401725.28,5.544061621983746,381963.94,5.479124889502988,21225.39,0.7810343277038146,-48220.266,0.7418931047403987
-284580.62,0.04861695056891555,-358625.2,0.045052248959985025,75371.164,0.09450176450819307,68080.27,0.09169691676815636,403191.28,5.566099222308631,383592.88,5.4819247476057384,21814.977,0.7820085595327642,-47834.266,0.7425676348372701
-282866.3,0.0486242934390816,-356927.34,0.045054955511511875,75645.14,0.0945068301701895,68365.266,0.09170567649433616,404657.25,5.569702043899839,385221.8,5.489385570513247,22404.562,0.7830334323095232,-47448.266,0.743192849261649
-281152.0,0.048631636309247654,-355229.47,0.0450576621128547,75919.11,0.09451189568773749,68650.25,0.09173964131668719,406123.25,5.57163650708414,386850.75,5.494193522492532,22994.148,0.7840583050862822,-47062.266,0.7434877892749401
-279437.7,0.04864563719738276,-353531.62,0.0450596284262137,76193.08,0.09451696120528548,68935.24,0.09174988184012269,407589.25,5.57217133160712,388479.7,5.494679557277252,23583.742,0.7850828887845824,-46676.273,0.7437827233187523
-277723.38,0.04865404229372828,-351833.75,0.045061507228438775,76467.05,0.09452202672283347,69220.234,0.09176137417769581,409055.25,5.572706156130101,390108.62,5.50043396501823,24173.328,0.7857681220547355,-46290.273,0.7440776633320434
-276009.06,0.0486624473900738,-350135.88,0.04506338603066385,76741.02,0.0945270923848299,69505.22,0.09177376481721053,410521.25,5.573471875834296,391737.56,5.505495529332674,24762.914,0.7862610728492693,-45904.273,0.7443726033453345
-274294.75,0.04866732109677972,-348438.03,0.04506526479830889,77014.99,0.09453215790237789,69790.22,0.09178615613607387,411987.25,5.574987482206351,393366.5,5.5092711328190145,25352.5,0.786414125036518,-45518.273,0.7446675433586256
-272580.44,0.04866764879819148,-346740.16,0.04506714360053397,77288.97,0.09453722356437431,70075.2,0.09179854677558859,413453.25,5.57784082546779,394995.44,5.5134006153058825,25942.094,0.7865671792518344,-45132.273,0.7457895679590479
-270866.12,0.048667976499603235,-345042.3,0.04506902236817901,77562.94,0.0945422890819223,70360.195,0.0918104209842439,414919.22,5.584378044203794,396624.38,5.516964157119983,26531.68,0.7867202314390831,-44746.28,0.7460072905269317
-269151.8,0.048675292322703734,-343344.44,0.04507090117040408,77836.91,0.09454735459947029,70645.19,0.09181889928757159,416385.22,5.595970311786821,398253.3,5.520214689050701,27121.266,0.7868732836263318,-44360.28,0.7462250175015305
-267437.53,0.04868273353440609,-341646.56,0.04507277997262916,78110.875,0.09455242011701828,70930.17,0.09182737735848327,417851.22,5.600157757863326,399882.25,5.523368143549704,27710.852,0.7870263358135805,-43974.28,0.7464427444761291
-265723.22,0.04870202381820705,-339948.72,0.0450746587402742,78384.85,0.09455748577901471,71215.164,0.09183585566181098,419317.22,5.601588468254101,401511.2,5.524685593832387,28300.438,0.7871793880008292,-43588.28,0.7466604714507279
-264008.9,0.04872327722910182,-338250.84,0.045076537542499275,78658.83,0.09456199201927383,71500.16,0.09184433396513866,420783.22,5.602824647420783,403140.12,5.525391187819061,28890.031,0.7873324422161456,-43202.28,0.7468698633906344
-262294.6,0.04874112607771561,-336553.0,0.045078416310144316,78932.8,0.09456626119821887,71785.14,0.09185281203605036,422249.22,5.603483122979177,404769.06,5.526096781805736,29479.617,0.7874854944033943,-42816.29,0.7470660961573892
-260580.28,0.04874843376566149,-334855.12,0.04508029511236939,79206.766,0.09457053037716391,72070.13,0.09186129033937805,423715.22,5.603435796028311,406398.0,5.531720680868028,30069.203,0.787638546590643,-42430.29,0.7472623328959042
-258865.97,0.04875056007884333,-333157.25,0.045082173914594466,79480.734,0.09457479955610894,72355.125,0.09186976864270575,425181.2,5.60338847008629,408026.94,5.537371904901612,30658.79,0.7877915987778917,-42044.29,0.7474585696344193
-257151.66,0.04875268639202517,-331459.4,0.04508405268223951,79754.71,0.094579068856794,72640.12,0.09187824694603344,426647.2,5.603341143135424,409655.88,5.543023128935195,31248.377,0.7879446514721574,-41658.29,0.7476548063729344


==> figures/data/mnist_inpainting_1_mindiagstd_aleatoric_aew_max_cond_analysis_max_condition_number.dat <==
step	col_0.0010	col_0.0030	col_0.0100	col_0.0300	col_0.1000
0	nan	nan	nan	nan	nan
100	2880163.7077545165	2616837.600606079	1511447.644654541	461885.6785913086	65984.78011779785
200	209261404.04125	83133040.43625	13237472.473125	1796450.1721875	161246.726484375
300	456918473.37	142003509.06	13156010.92	1395387.65	125940.4067578125
400	804555310.04	131056513.56	9679060.455	958899.6365625	86993.6753125
500	704513184.96	96252797.15	8227513.84	743419.09015625	66285.59865234375
600	689816727.76	87636374.58	9188757.785	618723.55390625	51129.00212890625
700	510365302.0214844	64890822.96	7537765.34	498982.30578125	43377.71771484375
800	278755935.01875	51475087.0	5776009.5425	400026.51390625	36007.56125
900	598048102.72	65582833.22	4355147.66375	344060.2165625	28231.23662109375
1000	567174473.4	66194924.58	3929249.3025	322635.13734375	28146.492548828126
1100	562145919.56	59207092.18	3892832.670625	273242.444921875	25110.863134765626
1200	635106902.56	49858965.18	2998023.685	282370.289453125	24839.616171875
1300	528529634.0167969	54281913.98	2889130.009375	290321.203046875	24719.906123046876
1400	399377664.36125	70628745.04	12066288.27	308364.348671875	25584.701005859373
1500	488802435.86	59132425.06	11051395.97	326908.65296875	24304.798994140627
1600	348136865.56	54112739.46	10583617.62	358817.8309375	24812.36283203125
1700	319442029.12	50255409.2	9718351.82	328566.215625	23455.529404296874
1800	377820999.2	56478750.29	9601583.245	304817.11296875	23902.307021484376
1900	465404920.0	84033721.76	9174158.245	365234.610625	23523.0738671875
2000	nan	74679723.12	9223455.53	354712.0140625	23056.458193359376
2100	nan	69900986.24	9033422.09	340257.738125	21750.534716796876
2200	nan	74860347.2	8604731.17	345787.343515625	22468.631064453126
2300	nan	131378425.56	8475349.92	371976.826640625	22357.932275390624
2400	nan	112017087.56	8435602.875	375213.749375	22765.738759765623
2500	nan	93195198.6	7974593.395	443425.1690625	21649.313681640626
2600	nan	77435916.52	8107699.655	421292.606015625	22189.21828125
2700	nan	98216858.72	7501349.795	417816.51234375	22453.831904296876
2800	nan	93885124.76	7814525.945	399775.204375	20421.2632421875
2900	nan	86073281.4	7551679.095	394662.194375	21783.3086328125
3000	nan	71464270.56	6963595.06	390423.51375	21582.115888671877
3100	nan	71275097.32	6707858.0025	411359.498046875	22814.462880859373
3200	nan	63410736.88	6184111.04	375838.40765625	20921.137578125
3300	nan	60756866.26	5857458.325	394447.82734375	21406.4937109375
3400	nan	55124782.2	5639377.64	422090.728046875	19669.830981445313
3500	nan	56535502.22	5678765.6225	425181.371875	22000.421103515626
3600	nan	71837421.36	4477513.53	407203.1134375	18523.682016601564
3700	nan	58196325.78	4443962.6375	415477.39171875	22573.984208984373
3800	nan	53003873.68	4091354.3625	429873.71421875	20493.460888671874
3900	nan	52977216.88	12570309.2675	445964.69359375	22253.02939453125
4000	nan	46892347.76	14749253.4325	449768.16765625	20288.847978515623
4100	nan	52475572.74	11549219.305	453116.68734375	22331.98534667969
4200	nan	43575773.38	12513535.215	421879.791875	21162.792578125
4300	nan	53654125.54	12865801.8025	465114.6290625	22871.42783203125
4400	nan	86680032.84	14061465.565	441658.45109375	21082.550327148438
4500	nan	79657386.78	14036770.79	446348.1628125	23973.677973632814
4600	nan	81429729.52	14518238.515	405706.8446875	20458.3880078125
4700	nan	75578965.68	15256519.27	438403.09125	26152.56494140625
4800	nan	82891453.76	14756979.865	396594.36953125	20179.284262695313
4900	nan	69731516.82	14184104.75	452408.22265625	23494.636616210937
5000	nan	55948670.42	14504772.96	413955.3053125	20137.53237792969
5100	nan	52908486.36	12833757.665	420155.83	21663.462006835936
5200	nan	56704512.9	12985725.205	391913.02921875	19606.6395703125
5300	nan	57783751.38	11262757.325	401987.6590625	21147.873828125
5400	nan	64824302.94	11276710.99	440784.80046875	19121.21306152344
5500	nan	43614828.62	9556112.395	412647.93828125	20596.2909765625
5600	nan	45338727.66	10185093.68	425872.11703125	19148.14822265625
5700	nan	46407765.54	8109847.9875	668086.9534375	18952.399658203125
5800	nan	45922688.76	8548329.915	592471.320625	18298.757177734376
5900	nan	49036701.28	7897795.565	606412.67859375	18894.57100097656
6000	nan	41430140.485	7784447.845	438839.51734375	18052.727036132812
6100	nan	50363458.7	7363363.4775	442121.33078125	19059.66665527344
6200	nan	42667284.1	6800788.3525	407162.14859375	19039.108115234376
6300	nan	38441081.94	5781242.53	393236.192265625	18561.827885742186
6400	nan	36448349.94	6252309.24	377130.53359375	20099.209111328124
6500	nan	58724749.78	5711772.295	389643.00078125	18270.370698242186
6600	nan	51076934.94	5330171.45	376642.79421875	19779.156767578126
6700	nan	47958898.8	4674695.6725	361787.61734375	17657.055166015623
6800	nan	40077573.72	4688610.42	449759.093125	18476.103291015625
6900	nan	37827625.9	4945756.4325	475893.82921875	17543.95267578125
7000	nan	41157964.12	3980458.07625	419054.83390625	19566.13625488281
7100	nan	37708722.88	3708479.78	369845.41671875	17031.36787109375
7200	nan	38161737.56	4634996.3	431167.82921875	19812.110981445312
7300	nan	43964679.52	4903988.47125	395899.7540625	17507.807143554688
7400	nan	38626635.76	3957670.6825	378531.1696875	17823.747924804688
7500	nan	36395676.935	3787442.79	350202.09015625	17868.84673828125
7600	nan	40714626.84	6175131.25	364399.7934375	18997.017485351564
7700	nan	39873032.8	4660878.09625	343572.358515625	17245.669990234375
7800	nan	34120322.18	4349041.27125	390171.97484375	19774.03439453125
7900	nan	34827385.68	3851919.25	343685.71421875	17040.208486328123
8000	nan	33936179.63	4319258.61	361610.9853125	20845.7893359375
8100	nan	33592387.0	5490160.92	345240.587421875	17198.142944335938
8200	nan	27848714.37	7906986.725	371748.33125	18734.57361328125
8300	nan	27847248.23	7661849.445	358069.355234375	17419.203076171874
8400	nan	28898261.44	6521804.34	475465.82015625	18428.958046875
8500	nan	29859374.01	5659365.705	402800.27890625	18459.627646484376
8600	nan	33468418.04	4389293.0925	399474.2015625	18134.002041015625
8700	nan	34433600.58	3868738.8925	371135.7959375	17728.823828125
8800	nan	31649276.05	3602651.23125	391040.141875	18026.56965332031
8900	nan	34886523.12	4443252.745	378325.24984375	17281.153115234374
9000	nan	29274902.59	7093793.6625	368922.12125	19257.4706640625
9100	nan	47727028.86	6166779.685	382677.886484375	17199.719331054686
9200	nan	55205339.58	6578945.2825	380325.3534375	18300.912563476562
9300	nan	56566510.38	7136132.2975	372881.883125	17446.191630859375
9400	nan	61097308.24	5512481.7	374984.93453125	17666.932265625
9500	nan	60572279.64	4515422.3525	384669.20484375	17706.235537109376
9600	nan	52438382.42	3682708.8275	362004.15828125	17545.199311523436
9700	nan	47736735.14	3386448.0775	417266.895234375	17303.30939941406
9800	nan	48331582.16	3223550.3475	529740.463515625	18913.99287597656
9900	nan	34880012.33	3388940.24	553768.3734375	17701.825073242188
10000	nan	41959188.34	3914210.975	443958.47734375	16417.665444335937
10100	nan	33888407.33	3592468.8225	375828.21359375	17576.49020996094
10200	nan	29088267.91	3304991.975	379697.758046875	17374.103793945313
10300	nan	31340414.07	3151615.82125	404183.8909375	17622.83662597656
10400	nan	36620987.26	3137722.81625	400978.11375	17588.245102539062
10500	nan	34721667.78	4733494.68875	391025.603515625	18087.209921875
10600	nan	32312189.47	5069037.2825	358195.5221875	19357.404077148436
10700	nan	28162059.5	4931336.22625	380514.7059375	19486.58275390625
10800	nan	40253081.775	4735064.1275	357235.97796875	18130.8241015625
10900	nan	44474345.66	4606605.03	399367.54515625	18561.5823046875
11000	nan	56069489.17	4338956.5475	391193.6959375	17509.512768554687
11100	nan	70657283.12	3966526.02	403884.2490625	18473.2804296875
11200	nan	66816454.12	3586943.19625	357073.96078125	16406.584262695313
11300	nan	64008447.2	3380081.54875	375669.35140625	18260.152924804686
11400	nan	62271160.0	3842161.66625	530994.70625	17372.18213378906
11500	nan	87495370.98	3640256.05625	451154.77984375	18007.084819335938
11600	nan	90440754.76	3659970.04625	413597.3228125	16466.303017578124
11700	nan	85931373.54	11948667.18	415207.708125	19425.727666015624
11800	nan	94392401.68	14049601.285	343804.47734375	16860.16047363281
11900	nan	70946403.12	16291321.775	339741.3490625	18853.908291015625
12000	nan	72732425.2	16040639.81	320804.098359375	17661.150688476562
12100	nan	69175601.52	13697041.815	352353.58484375	17913.845830078124
12200	nan	61775596.9	13633448.965	345948.3559375	16110.853525390625
12300	nan	51128660.32	11839797.195	337743.303046875	18116.84236328125
12400	nan	53374170.96	10929532.44	390414.722890625	18148.23664550781
12500	nan	65861754.04	10038789.24	575647.72796875	18533.2147265625
12600	nan	70393773.54	9698536.35	786186.94828125	16859.04802246094
12700	nan	85503107.14	8264688.66	1056232.0428125	18405.988955078126
12800	nan	75762015.54	7700660.005	778633.5021875	17754.686147460936
12900	nan	64608442.16	6635318.675	559353.16703125	18503.1688671875
13000	nan	53487340.34	5850936.655	351049.20609375	17072.142705078124
13100	nan	55774843.7	5038936.96	468336.867578125	19532.933071289062
13200	nan	50416914.72	4402473.0925	324491.517890625	17878.067592773437
13300	nan	45990321.9	3689806.3725	332037.616328125	21068.498232421876
13400	nan	44483585.6	3307235.8525	398199.5084375	20456.888154296874
13500	nan	43960408.84	3173571.9525	404168.17734375	17727.37078613281
13600	nan	45544364.3	3357981.04125	329298.154765625	16741.940209960936
13700	nan	39352280.2	3559352.36375	318691.81828125	16850.945122070312
13800	nan	39928149.86	3465492.15625	308660.64328125	17284.33267578125
13900	nan	37786530.98	3356269.08375	328491.98125	17832.096533203126
14000	nan	43987281.26	4702236.35625	338978.14578125	18371.8419140625
14100	nan	45328238.64	6110267.865	374628.428125	16850.143002929686
14200	nan	42704685.44	5694080.0425	490749.636484375	18760.228271484375
14300	nan	36014947.1	5237995.14	568425.21640625	16944.032299804687
14400	nan	32527641.23	4687184.8175	522171.1853125	17887.65852050781
14500	nan	33903048.07	4473405.6925	735330.839375	17030.48567138672
14600	nan	35121907.17	4148162.6925	651203.228125	19491.1500390625
14700	nan	32104272.98	4259713.97875	523839.1034375	18949.111235351564
14800	nan	32438657.39	4672592.20125	451371.8578125	17839.25498046875
14900	nan	45011887.16	4079707.75125	398047.8046875	17079.142734375
15000	nan	56251614.4	3630511.1875	434789.767109375	17585.38641113281
15100	nan	56718464.52	4421239.81	327624.474453125	15878.4465625
15200	nan	54855807.54	6166094.2175	350203.91765625	17359.49855957031
15300	nan	61558566.58	5296691.6475	317214.68359375	16870.82033203125
15400	nan	51987720.46	4954699.785	335438.37125	18017.782973632813
15500	nan	47263237.98	4660435.8725	310192.51375	15896.154594726562
15600	nan	40633459.36	4019881.8825	317982.263984375	17436.175551757813
15700	nan	37494072.25	4185759.145	277268.538359375	17354.712543945312
15800	nan	38175275.22	3953670.925	298129.739609375	18096.340454101562
15900	nan	32572194.32	3917813.61625	473457.09578125	16431.992880859376
16000	nan	33891178.3	5093290.196875	481692.5928125	17271.131245117187
16100	nan	37750420.94	4098492.995	298585.990390625	16288.612687988281
16200	nan	44291373.65	3779846.91	388869.56125	17884.83041015625
16300	nan	83278728.14	3699313.46	330415.393671875	18683.884750976562
16400	nan	68983302.48	3874986.09625	299799.642421875	17075.924301757812
16500	nan	59318447.94	3318855.35625	301751.168203125	16814.213305664063
16600	nan	45874561.28	3414106.895	324178.786953125	18205.322177734375
16700	nan	51608416.42	3241274.7	287528.9934375	19279.31263671875
16800	nan	61903688.4	3226509.74125	344163.0328125	19004.5601171875
16900	nan	50829850.68	3221027.325	325333.19234375	18044.702270507812
17000	nan	52839325.34	3111833.34625	299349.71734375	18573.20426269531
17100	nan	50854794.7	3217185.84375	301163.26515625	18237.325668945312
17200	nan	39455891.97	3353947.3975	315363.858046875	17261.00970703125
17300	nan	47244339.06	3830007.11875	324809.903671875	17339.646547851564
17400	nan	42654924.7	4085387.895	348603.015390625	17317.596552734376
17500	nan	40222570.78	3470150.120625	326856.313359375	17213.1192578125
17600	nan	47409444.7	3464543.385	334383.896796875	18459.66503173828
17700	nan	58198482.08	3843290.975	427716.398046875	17665.171176757813
17800	nan	51799565.24	3502091.38125	315175.223828125	17731.075654296874
17900	nan	42473431.9	3467115.21	291991.495625	17656.663955078126
18000	nan	47280377.83	4070493.83	286201.51828125	17515.69826171875
18100	nan	41455410.16	3464069.61	318237.81515625	16905.93947753906
18200	nan	34232797.29	2980883.72625	280744.495625	17312.84548828125
18300	nan	72494214.36	3317286.87	287565.804375	18510.447333984375
18400	nan	72629266.06	3240982.245	287736.39046875	18265.963745117188
18500	nan	72130493.08	3051326.619375	268236.327421875	17564.05103515625
18600	nan	71927855.86	3025705.87125	250575.38421875	17085.636811523436
18700	nan	60431419.8	3107442.97125	306536.594765625	18432.8471484375
18800	nan	60871435.7	2976899.404375	289852.606796875	16764.433520507813
18900	nan	55648035.02	3170625.7975	308886.8428125	16783.666220703126
19000	nan	58186177.68	2852526.28875	279838.486015625	16370.47814453125
19100	nan	55484438.86	3716331.53125	307497.71625	19280.677470703125
19200	nan	54274666.64	3105706.81125	272450.18953125	16686.71321777344
19300	nan	50330296.32	3230935.468125	427029.765	24388.52359375
19400	nan	48014545.3	3110195.24	649775.7984375	17831.204208984374
19500	nan	43838175.1	3349900.005	571925.5484375	18862.363041992186
19600	nan	45882878.7	3178658.295	454139.0075	16819.01174316406
19700	nan	41172954.54	3256210.58125	427677.6609375	19715.064409179686
19800	nan	40084723.04	3203102.76	375803.43671875	16740.82539550781
19900	nan	47454420.12	8611881.21875	366636.963671875	18673.530537109375
20000	nan	48172135.48	8701935.235	297633.62578125	16336.934506835938
20100	nan	64525509.46	7453636.8925	342637.186171875	18854.460083007812
20200	nan	67270358.56	7599074.8325	326993.3315625	17349.293298339842
20300	nan	60514682.3	7164738.5725	316085.21375	18934.254760742188
20400	nan	57726464.06	7212957.0225	266299.82078125	17247.38459472656
20500	nan	54871778.88	6845477.9775	306974.936953125	18595.556494140626
20600	nan	50183296.28	6871781.4225	280747.24734375	17574.696201171875
20700	nan	68368507.12	6517664.7025	279905.5278125	18494.69138183594
20800	nan	55929013.46	6402525.95	280563.5476953125	18128.751274414062
20900	nan	54552801.82	6429035.8875	386205.205546875	19005.096157226562
21000	nan	64986344.06	6277278.0975	456166.77375	17671.761420898438
21100	nan	55764355.26	6787581.27	331852.011484375	17449.550671386718
21200	nan	48902308.85	6843321.4625	329136.464765625	17154.597700195314
21300	nan	39769334.17	6018654.6125	284889.976015625	17270.335190429687
21400	nan	36601389.92	5743025.8975	267681.748359375	16336.3565234375
21500	nan	35852566.12	5406289.3625	280496.665703125	18181.330302734375
21600	nan	46460276.14	5712101.32	312963.8340625	17795.27070800781
21700	nan	77787569.6	5332866.2325	307587.085078125	18510.896274414063
21800	nan	68174917.86	5337525.5475	300022.03046875	17298.287138671876
21900	nan	66046771.24	4536142.25375	279433.653125	17636.575590820314
22000	nan	68761017.12	5474500.86	270868.25625	18084.19811035156
22100	nan	73592810.66	4826706.3975	258184.26421875	18794.26270019531
22200	nan	74968599.96	4196334.68125	275167.453125	17323.69206542969
22300	nan	69570619.42	4218208.6975	332080.867578125	16823.600390625
22400	nan	66921482.58	3911765.955	339038.576796875	17682.91228515625
22500	nan	63794708.02	3731391.945	294229.369140625	16625.542744140625
22600	nan	58408720.36	3653056.7225	320893.897734375	18696.89720703125
22700	nan	57132493.68	3528321.5225	267400.99546875	16724.202573242186
22800	nan	55979949.9	3904212.06375	290495.15296875	17760.561303710936
22900	nan	47352894.98	3556922.82	260910.1478125	16680.77390625
23000	nan	51676888.7	3571065.125	388099.28796875	21988.03697265625
23100	nan	49709073.36	3163920.2925	314436.705234375	17203.21419433594
23200	nan	48933792.04	3441113.32	336745.920703125	17614.895419921875
23300	nan	50977018.36	3782332.11	307436.451875	17040.45979003906
23400	nan	53191912.34	3424999.77875	295363.283359375	19917.137724609376
23500	nan	46869112.53	3539174.655625	270245.0046875	16880.435400390626
23600	nan	40811232.78	3036540.933125	302484.758671875	18700.072587890623
23700	nan	40854628.77	3233520.2575	261010.104375	16346.51865234375
23800	nan	50737554.52	3641944.3625	332650.539921875	17956.25939453125
23900	nan	45517895.84	2993562.505	310784.97203125	16727.250166015627
24000	nan	41711331.88	3110578.41875	276688.8021875	17963.078344726564
24100	nan	45997472.66	3304459.953125	267887.3303125	16857.375866699218
24200	nan	45319738.5	3130644.019375	271303.098828125	16993.829326171875
24300	nan	45856264.5	3369497.4175	270436.3452734375	16801.036606445312
24400	nan	50413405.34	3413116.05625	269618.3621484375	17945.531884765624
24500	nan	51751295.8	3041463.7625	275423.3531640625	16375.418232421875
24600	nan	61070351.38	3054588.5825	286065.425703125	17927.3430859375
24700	nan	58788645.0	3063982.77375	255279.460625	18058.323540039062
24800	nan	60235849.22	3014558.17625	267030.693359375	17341.404721679686
24900	nan	71604368.78	3165358.8175	282418.564296875	17811.379096679688
25000	nan	89382541.92	2954114.4775	278598.763828125	17229.61283203125
25100	nan	81426883.2	3244378.685	280749.66359375	16716.637436523437
25200	nan	73252553.56	3151638.191875	321975.2653125	20471.75570800781
25300	nan	70630434.56	3306978.98125	314127.4725	17373.144150390624
25400	nan	67116375.68	3244144.21	278110.915	16416.914916992188
25500	nan	67559484.02	3245806.2175	287778.131171875	18001.76596191406
25600	nan	69998328.16	3095863.17875	274647.3980078125	18426.07826171875
25700	nan	93627450.3	3262896.92125	266816.8846875	18730.771713867187
25800	nan	96455488.76	2955216.43875	305043.720546875	18321.194521484376
25900	nan	103564025.72	3737013.39875	293275.859296875	18964.847216796876
26000	nan	96965075.64	4651469.15375	481290.91484375	18092.799682617188
26100	nan	90308290.88	3532401.515	563734.4059375	17430.266611328127
26200	nan	80937404.44	3187308.699375	475942.029765625	17427.73240234375
26300	nan	71382170.6	3305224.425	378437.526171875	18363.934228515624
26400	nan	71316944.52	3229868.39125	274655.8884765625	16984.213916015626
26500	nan	73487409.46	3097088.11375	292170.7215625	18191.340546875
26600	nan	90627623.92	3384219.835	261881.29890625	17120.473642578127
26700	nan	109381407.6	4303350.0575	281450.67328125	19139.495771484377
26800	nan	98473831.6	3822870.2675	254485.6491015625	17634.902534179688
26900	nan	82603160.16	4568642.84125	274181.592421875	18978.82150390625
27000	nan	77730014.36	5768556.735	264521.268359375	16434.545190429686
27100	nan	74275664.0	5747669.8375	273138.58546875	17559.737573242186
27200	nan	77750255.88	5940728.7625	256836.799296875	15718.914693603516
27300	nan	75282415.48	5357550.87	295137.33171875	18342.787060546874
27400	nan	71893316.52	4920010.8625	262792.0380078125	16618.059560546873
27500	nan	76135882.84	4489585.85375	294407.79390625	18218.19826660156
27600	nan	70782877.08	4391182.47625	255912.400078125	16358.535036621093
27700	nan	70595343.0	4135801.03375	318450.238203125	17992.137275390625
27800	nan	75224881.92	4078642.66	282632.94546875	17296.15837402344
27900	nan	69134789.4	4681762.1775	285950.416796875	17476.46345703125
28000	nan	50881153.52	3879092.29375	284611.501015625	19123.01627441406
28100	nan	52922007.66	3944045.08625	290737.130234375	18552.5214453125
28200	nan	83606525.0	4071327.8775	261924.56765625	16482.41311035156
28300	nan	88844654.92	4302067.0075	287618.132265625	17953.08089355469
28400	nan	79648914.0	4938099.7375	374413.59734375	17636.43810546875
28500	nan	71412123.24	4157949.045	313892.76859375	17558.695913085936
28600	nan	60429573.72	3779181.53	260298.4203125	17595.193203125
28700	nan	65450589.36	5542921.405	277545.303671875	16597.88767089844
28800	nan	58503153.56	4320761.16	271854.374296875	18092.21273925781
28900	nan	72479885.64	3695261.755	284192.494453125	18835.320029296876
29000	nan	67943502.64	3771793.39375	286540.01203125	19174.4481640625
29100	nan	71804585.48	3311576.6	267745.22203125	17820.638256835937
29200	nan	68462326.8	3058806.89375	272961.41671875	17223.344868164062
29300	nan	61993623.68	3161727.5375	288413.443984375	17182.095705566408
29400	nan	65953534.6	3343736.2625	295734.8775	17337.82976074219
29500	nan	77012008.24	2919686.68	568184.16	16989.10804199219
29600	nan	70378290.2	3122225.111875	554196.25328125	17364.56845703125
29700	nan	65948374.52	3843569.625	317568.875703125	17273.67428466797
29800	nan	63206631.24	4541062.303125	285708.498046875	16923.764638671873
29900	nan	59672993.08	4236009.85875	464685.760234375	17536.267307128906
30000	nan	61100308.02	4558446.6225	831006.969375	18956.0841796875
30100	nan	64927965.6	4073187.18	897594.4621875	17265.402436523436
30200	nan	63867061.8	4325154.265	940903.985	18449.00330078125
30300	nan	73786824.68	3432417.26375	930803.87375	16686.22380371094
30400	nan	73103811.72	3434715.545	916134.5775	19257.07685546875
30500	nan	71832331.68	3063660.1525	850360.069375	18526.972426757813
30600	nan	67812476.76	3211631.3725	799024.459375	17627.8937109375
30700	nan	70789530.9	3186741.9825	723233.871875	16704.5412890625
30800	nan	67054926.86	3098632.19875	692083.650625	18266.247749023438
30900	nan	56541814.82	3026112.23375	616736.535	16259.56197265625
31000	nan	59807556.0	3280546.135	600867.7246875	19219.31770019531
31100	nan	59250303.04	3611623.9875	517542.99859375	17511.736704101564
31200	nan	58385732.54	4950603.1525	452221.524375	21152.47556640625
31300	nan	45516507.42	4657192.755	489982.02796875	16179.125620117187
31400	nan	44044476.52	3719742.15625	408333.79109375	17605.77440917969
31500	nan	62095974.24	3007187.0025	294794.83328125	16321.3338671875
31600	nan	50675529.98	3147201.0375	299526.514375	18281.299223632814
31700	nan	60145254.54	3359202.5575	272741.930859375	16099.588325195313
31800	nan	55003088.9	3122769.63875	271232.32984375	17328.5637890625
31900	nan	44895842.65	2855471.1775	275559.596640625	17786.52783691406
32000	nan	55149927.22	3068372.34	314839.664140625	18900.123481445313
32100	nan	43450486.72	6781875.0225	278795.89	17306.54119628906
32200	nan	48505890.84	6523456.16625	324097.520625	18352.176206054686
32300	nan	54302853.16	5677032.97875	309192.48453125	16255.2533203125
32400	nan	54425649.56	5704232.38375	284549.58609375	18152.719912109376
32500	nan	45322347.14	4881268.58875	258762.9340625	16863.486225585937
32600	nan	48941598.23	3571211.24375	266926.433125	18280.414995117186
32700	nan	57006469.32	3318363.7125	276168.99234375	17643.61641113281
32800	nan	126046131.4	3201385.740625	283836.58703125	18319.41535644531
32900	nan	146153735.52	3390893.64375	259827.943046875	17395.27832519531
33000	nan	148156115.28	3133011.82375	260100.625390625	17089.7275390625
33100	nan	146233925.88	3191618.62875	278794.737890625	18102.494077148436
33200	nan	138278717.32	3245909.120625	264415.58484375	19083.173227539064
33300	nan	137815626.0	3113628.5375	265295.828515625	18125.155532226563
33400	nan	117538876.6	3146242.52	419985.525234375	17519.665595703125
33500	nan	113392420.44	9535366.535	465581.4490625	17757.067446289064
33600	nan	nan	11463970.565	360829.652578125	17631.442416992188
33700	nan	nan	11835181.79	331524.19515625	17267.8078125
33800	nan	nan	9953053.905	289677.5484375	16261.066110839844
33900	nan	nan	9807280.0125	309385.842421875	18817.882666015626
34000	nan	nan	9852130.115	270734.964609375	17014.051291503907
34100	nan	nan	9415429.91	285262.313046875	20109.7734765625
34200	nan	nan	8983807.585	261169.32953125	17136.472021484376
34300	nan	nan	8344363.105	280441.8946875	20050.130478515624
34400	nan	nan	9168262.035	250131.45671875	16464.0478515625
34500	nan	nan	8904248.34	279853.820703125	19122.588251953126
34600	nan	nan	8509553.245	264436.73796875	16142.073083496094
34700	nan	nan	7674184.5	318446.88421875	17680.432685546875
34800	nan	nan	7995145.1	263748.0940625	16505.189184570314
34900	nan	nan	7451462.8275	288053.450625	19702.37705078125
35000	nan	nan	7090053.2775	263323.19140625	16400.17791015625
35100	nan	nan	6389288.2825	285323.401015625	18036.24931640625
35200	nan	nan	6631778.6875	259620.84078125	17415.439907226562
35300	nan	nan	5913291.745	284065.828125	17416.336083984374
35400	nan	nan	5865921.16	305580.741328125	16891.63560546875
35500	nan	nan	5515487.5775	373495.264453125	17773.849311523438
35600	nan	nan	5540402.9875	382887.77546875	16459.7487109375
35700	nan	nan	5260909.4475	322181.217578125	17907.152978515624
35800	nan	nan	4845963.3375	274032.766015625	16615.871362304686
35900	nan	nan	4919133.52	290021.676953125	17393.741923828125
36000	nan	nan	4711174.9825	275719.060546875	16997.790024414062
36100	nan	nan	4504769.2275	265004.70515625	18603.19078125
36200	nan	nan	4425927.2525	247455.954453125	16719.927436523438
36300	nan	nan	4331798.52	286545.22609375	18828.48503417969
36400	nan	nan	3979813.45	266325.6434375	18249.29732421875
36500	nan	nan	3881941.33875	265599.636015625	18824.207172851562
36600	nan	nan	3796315.62375	256082.446484375	18177.791708984376
36700	nan	nan	3650896.955	339691.0528125	19029.818017578124
36800	nan	nan	3940248.6825	355381.13453125	18392.23404296875
36900	nan	nan	3346892.77875	279241.15375	18985.13640625
37000	nan	nan	3462427.536875	279003.57546875	17746.19662597656
37100	nan	nan	2945205.13875	277925.559140625	16860.285546875
37200	nan	nan	3058447.4725	338238.93703125	16539.0612890625
37300	nan	nan	2913742.485	300166.519296875	19772.4825390625
37400	nan	nan	3109259.09375	309073.79734375	17773.396586914063
37500	nan	nan	3028551.9925	247395.363359375	17598.378056640624
37600	nan	nan	3218632.77625	262867.980078125	17862.166318359374
37700	nan	nan	2935337.843125	260267.566875	16990.196630859376
37800	nan	nan	3167440.82375	297651.9225	18206.36311035156
37900	nan	nan	2815865.878125	275093.998046875	16924.256293945313
38000	nan	nan	2838382.805	371249.08203125	18083.87971191406
38100	nan	nan	2842490.33625	277972.139453125	18366.931708984375
38200	nan	nan	2943092.39125	277330.240546875	18444.509711914063
38300	nan	nan	2995655.67375	243082.448359375	17620.748754882814
38400	nan	nan	3459894.909375	271421.78921875	20550.380810546874
38500	nan	nan	3133715.34125	251397.59765625	17941.0893359375
38600	nan	nan	3342524.654375	269262.0390625	18149.7424609375
38700	nan	nan	3243190.23125	270377.771875	16361.525322265625
38800	nan	nan	4277241.98625	299836.399375	18824.20251953125
38900	nan	nan	4080608.46625	281453.98421875	16343.756201171875
39000	nan	nan	5147714.165	323998.439609375	18265.90771484375
39100	nan	nan	4027644.6275	248379.80359375	17979.419174804687
39200	nan	nan	3573557.925	250853.097109375	18027.884711914063
39300	nan	nan	3283705.71625	289865.05984375	16544.639677734376
39400	nan	nan	3349577.21	333756.41578125	17821.7808203125
39500	nan	nan	4172924.09625	309305.77578125	16877.24478027344
39600	nan	nan	4047438.54375	306172.84140625	17893.86771484375
39700	nan	nan	4104414.17	271241.9805859375	17533.45395019531
39800	nan	nan	3838289.00875	265740.69546875	18313.683974609376
39900	nan	nan	3625028.80625	259994.968359375	18323.587060546874
40000	nan	nan	3425578.63875	279889.44984375	18763.652905273437
40100	nan	nan	3587513.7325	302368.019765625	17457.607043457032
40200	nan	nan	3389646.58875	334790.3221875	19268.260498046875
40300	nan	nan	3368368.92375	390498.41859375	17962.338149414063
40400	nan	nan	3196604.0425	488279.842734375	25534.28236328125
40500	nan	nan	3078913.75375	291464.12546875	20799.496030273436
40600	nan	nan	3106324.5975	260516.1346875	17671.74439453125
40700	nan	nan	3368792.78125	251471.280390625	23217.27673828125
40800	nan	nan	3333810.76875	255217.094609375	35319.95422851563
40900	nan	nan	3256898.475	281491.87171875	59085.0524609375
41000	nan	nan	3408023.13375	291975.835	35435.02158691406
41100	nan	nan	3206373.09125	290999.666640625	18579.12517578125
41200	nan	nan	2951392.02375	248997.627421875	19322.354873046876
41300	nan	nan	2982302.09	252594.861484375	16964.13322265625
41400	nan	nan	2957076.515	473827.43375	17281.09557128906
41500	nan	nan	3171583.596875	448012.208125	20909.46448730469
41600	nan	nan	2986847.93875	306453.121171875	16612.04101074219
41700	nan	nan	3274827.350625	292126.41625	17022.86625
41800	nan	nan	2867947.5675	710395.88046875	16728.41020751953
41900	nan	nan	3078187.42	741029.4821875	18074.76777832031
42000	nan	nan	2927436.95875	422363.490078125	16882.10375
42100	nan	nan	3117181.4425	311173.25421875	21619.76923828125
42200	nan	nan	3245125.31875	268143.624453125	16955.15244873047
42300	nan	nan	3162431.72875	261573.43421875	18147.43443359375
42400	nan	nan	3297371.975	246745.793125	17042.419709472655
42500	nan	nan	9668736.41375	278987.749765625	18155.01880859375
42600	nan	nan	15129000.67	243296.024609375	16558.490327148436
42700	nan	nan	14713512.56	288815.903046875	19946.670107421876
42800	nan	nan	14751244.35	284834.2559765625	16833.652917480467
42900	nan	nan	13695624.97	279669.843203125	19773.79142578125
43000	nan	nan	13567165.015	238577.2849609375	16689.091237792967
43100	nan	nan	12316324.255	263738.519140625	17852.547626953125
43200	nan	nan	12892063.55	255939.3651171875	16350.292666015624
43300	nan	nan	11375601.585	271568.45	17962.479223632814
43400	nan	nan	11466203.655	240161.552890625	16023.751057128906
43500	nan	nan	10581314.435	269301.867265625	18630.619233398436
43600	nan	nan	10302780.425	249234.722109375	17004.243559570314
43700	nan	nan	9710807.54	247325.070703125	17706.90186035156
43800	nan	nan	9317092.16	267930.660859375	16559.76354003906
43900	nan	nan	8475606.7425	270463.940625	17680.982954101564
44000	nan	nan	7878831.775	236556.89828125	17927.176875
44100	nan	nan	7626550.0925	357281.22421875	18039.1819140625
44200	nan	nan	7156073.63	331168.2003125	17136.719487304686
44300	nan	nan	6455239.37	291937.345	17768.09996582031
44400	nan	nan	6226501.1325	285161.146953125	17531.974384765625
44500	nan	nan	5680476.8775	369121.07609375	17522.85294921875
44600	nan	nan	4899972.6325	365007.937890625	17674.6766015625
44700	nan	nan	4509943.79375	261400.156171875	17406.2284375
44800	nan	nan	4586993.4225	251657.35484375	17683.718115234376
44900	nan	nan	4369429.25	274077.54640625	17986.875209960937
45000	nan	nan	3352391.63375	245301.056640625	19031.446640625
45100	nan	nan	3035251.8525	254555.52203125	17717.6613671875
45200	nan	nan	3028281.913125	259030.004140625	17677.699404296876
45300	nan	nan	3074898.08625	237257.65625	18133.29459472656
45400	nan	nan	3164785.28125	275445.065703125	18966.10837890625
45500	nan	nan	3049101.6425	249034.36953125	16906.521142578124
45600	nan	nan	3302820.083125	264030.4062109375	18749.256088867187
45700	nan	nan	3195211.9925	238003.177109375	17031.27919189453
45800	nan	nan	3170332.2975	250490.363515625	17959.39787109375
45900	nan	nan	3036119.66375	259878.28015625	17646.814731445313
46000	nan	nan	3084033.04875	273327.173359375	18397.5594921875
46100	nan	nan	3017435.888125	256784.241875	18395.04712890625
46200	nan	nan	3354220.19625	310542.05515625	19184.375029296876
46300	nan	nan	3036113.51125	271005.4852734375	17197.97978515625
46400	nan	nan	3018930.515	282884.37890625	23297.423076171875
46500	nan	nan	2905411.54625	342460.016171875	16875.531391601562
46600	nan	nan	3665317.148125	329132.13421875	18604.132421875
46700	nan	nan	3588157.195625	254095.486171875	17035.472592773436
46800	nan	nan	4167382.60375	290681.900546875	20456.5330078125
46900	nan	nan	3858770.376875	268998.98828125	16969.40399169922
47000	nan	nan	3340540.944375	353007.628125	18009.013935546875
47100	nan	nan	3008608.019375	296323.322734375	15791.8466796875
47200	nan	nan	2997438.915625	271699.079140625	18736.25919921875
47300	nan	nan	2916677.985	270535.784140625	17040.732124023438
47400	nan	nan	3209792.11	269388.619921875	17765.693833007812
47500	nan	nan	3067479.1625	269796.626484375	17866.244282226562
47600	nan	nan	3104265.5175	306977.1271875	18883.4666015625
47700	nan	nan	2922420.9175	292769.618984375	16543.708046875
47800	nan	nan	3060692.195	305408.9390625	18650.2687109375
47900	nan	nan	2914879.95375	259599.992890625	17795.43290527344
48000	nan	nan	2900698.81375	319748.84796875	18842.5654296875
48100	nan	nan	2985529.36125	301553.2296875	17665.61791015625
48200	nan	nan	4116046.6075	247866.070625	17037.4048046875
48300	nan	nan	4182047.81875	268241.592109375	17588.08744140625
48400	nan	nan	4227677.87375	605604.7925	17510.324360351562
48500	nan	nan	3005583.89	364791.134609375	18488.938100585936
48600	nan	nan	2748592.39125	299875.929140625	17554.557836914064
48700	nan	nan	3247289.38	252961.1009375	18133.508076171875
48800	nan	nan	2959000.145625	252457.049609375	17537.031215820312
48900	nan	nan	2916957.9775	244470.621953125	17614.59537597656
49000	nan	nan	2993577.51125	290163.99984375	17476.469477539064
49100	nan	nan	3006478.828125	272480.935625	20122.31962402344
49200	nan	nan	3162190.5975	252847.2022265625	19236.878276367188
49300	nan	nan	3009848.335625	327258.7993359375	17370.3057421875
49400	nan	nan	3190649.755	365747.06890625	17050.656625976564
49500	nan	nan	4484914.28	368628.96015625	18153.813251953125
49600	nan	nan	3690789.28875	261940.220546875	18417.22756347656
49700	nan	nan	4140940.265	273789.256640625	18689.74791015625
49800	nan	nan	3882640.9875	282265.2871875	17125.4950390625
49900	nan	nan	3410989.58875	267223.595703125	18475.474326171876
50000	nan	nan	3309018.39375	364523.77109375	16578.587495117186
50100	nan	nan	3321587.66375	406072.361953125	18600.90526855469
50200	nan	nan	2961947.2525	277496.5753515625	17504.924438476562
50300	nan	nan	3069480.9925	270822.99515625	18992.18822265625
50400	nan	nan	3157159.0825	244441.48484375	16233.8745703125
50500	nan	nan	3431245.58125	263496.057265625	17630.0353125
50600	nan	nan	3216636.58125	242073.155390625	15990.389360351563
50700	nan	nan	3198126.749375	254652.400546875	18614.745161132814
50800	nan	nan	2964955.26	240442.0125	17033.99316894531
50900	nan	nan	3209667.295625	273756.1734375	18260.30916015625
51000	nan	nan	3249049.559375	240811.75453125	17055.333623046874
51100	nan	nan	3175245.69	251657.461875	18009.663657226563
51200	nan	nan	3031025.511875	368082.288671875	17112.5740625
51300	nan	nan	2926391.0925	332352.363828125	17276.366616210937
51400	nan	nan	3077655.435	248095.088125	17438.089365234377
51500	nan	nan	2944720.6175	280976.4349609375	18848.928740234376
51600	nan	nan	2748078.69375	425122.345625	17311.059692382812
51700	nan	nan	2781973.811875	317741.5575	18692.325625
51800	nan	nan	3163031.11125	258520.267890625	18450.06095703125
51900	nan	nan	3204860.20875	267122.175859375	18110.479482421873
52000	nan	nan	3738269.01125	249414.996640625	18362.61431640625
52100	nan	nan	4040074.165	258398.324296875	17447.69119873047
52200	nan	nan	4210214.3	261482.0415625	19174.276015625
52300	nan	nan	3715615.965	242455.794765625	17445.240810546875
52400	nan	nan	3362401.9825	250964.31625	17538.955849609374
52500	nan	nan	3258558.324375	277097.425546875	16883.462744140626
52600	nan	nan	3477757.844375	249685.82015625	18530.311572265626
52700	nan	nan	3231408.609375	263395.6321875	20012.064750976562
52800	nan	nan	2938514.27875	272137.452578125	19358.91830078125
52900	nan	nan	3015767.399375	255903.0546875	17862.0070703125
53000	nan	nan	3014751.91	253817.795703125	19864.321713867186
53100	nan	nan	3024336.491875	525502.118359375	18369.994228515625
53200	nan	nan	3048667.3575	335089.52421875	17660.74455078125
53300	nan	nan	2887388.17625	423912.1434375	16906.385671386717
53400	nan	nan	2873314.65125	360211.955234375	23721.529541015625
53500	nan	nan	2733307.26625	261836.6104296875	17653.16796875
53600	nan	nan	2951328.30625	284803.98734375	17785.282758789064
53700	nan	nan	2794137.729375	422629.580234375	18021.074448242187
53800	nan	nan	3096675.840625	270650.5121875	19654.937158203124
53900	nan	nan	2656568.084375	268502.748984375	16736.0989453125
54000	nan	nan	2978093.056875	262390.7459375	18137.102963867186
54100	nan	nan	2924685.864375	242863.614765625	16873.212153320314
54200	nan	nan	3187124.00375	421697.896640625	18604.786342773437
54300	nan	nan	3071495.83875	312905.271796875	16307.566870117187
54400	nan	nan	3130444.60625	351738.040546875	18524.42997558594
54500	nan	nan	2709455.385	252268.196171875	17064.05391113281
54600	nan	nan	2917706.286875	278848.7540625	18966.25640625
54700	nan	nan	2775967.94875	248046.387578125	17233.258317871092
54800	nan	nan	3029865.4025	278614.655546875	18926.82728027344
54900	nan	nan	2794336.88875	349868.824921875	16732.469404296877
55000	nan	nan	3003643.883125	663481.661875	17588.828056640625
55100	nan	nan	2708413.44375	634823.6140625	16796.7275390625
55200	nan	nan	13212275.551875	579548.139375	17942.9643359375
55300	nan	nan	21647238.25	471768.4034375	18608.385161132814
55400	nan	nan	21723083.73	457342.049375	17472.949521484374
55500	nan	nan	22319488.14	311571.30359375	16714.957143554686
55600	nan	nan	21745788.38	483386.855859375	17058.644799804686
55700	nan	nan	21552410.735	310472.7241015625	16563.529018554687
55800	nan	nan	20134347.5	304422.4841015625	18094.747333984375
55900	nan	nan	19846341.66	269929.336875	17668.709924316405
56000	nan	nan	19838830.78	293797.246484375	18046.36540527344
56100	nan	nan	20727046.72	252646.288203125	17637.415024414062
56200	nan	nan	18704923.07	303574.024765625	18619.543715820313
56300	nan	nan	19191476.405	273655.312734375	20276.52646484375
56400	nan	nan	18728514.63	266793.766875	22651.091533203125
56500	nan	nan	19548300.09	432660.596796875	18165.145517578127
56600	nan	nan	19416253.76	711348.07375	17092.03833984375
56700	nan	nan	18592773.31	666524.059375	17334.6876171875
56800	nan	nan	18398921.725	590491.4446875	17970.338369140623
56900	nan	nan	19698649.85	558313.8871875	18612.55173828125
57000	nan	nan	18026561.1	495405.686875	17539.318935546875
57100	nan	nan	18594849.205	458058.8171875	17987.091547851564
57200	nan	nan	17633221.835	413249.90859375	17148.85001953125
57300	nan	nan	17808387.845	430373.1428125	19717.98732910156
57400	nan	nan	16884245.85	413825.545625	17828.511479492186
57500	nan	nan	17189525.2	353855.35640625	17685.867719726564
57600	nan	nan	16831154.63	271923.637578125	16900.58947265625
57700	nan	nan	16505654.83	264517.5875	18750.785791015624
57800	nan	nan	16499461.665	286520.3703125	16242.115991210938
57900	nan	nan	15618441.54	282106.258125	18438.14044921875
58000	nan	nan	15677955.17	239516.844609375	16491.64048828125
58100	nan	nan	15425246.425	262959.495234375	19552.744858398437
58200	nan	nan	15361160.205	250142.799765625	17158.719140625
58300	nan	nan	14343634.96	256891.829453125	19042.759619140626
58400	nan	nan	14285310.005	236451.330234375	16459.847055664064
58500	nan	nan	14046804.745	253377.347109375	17918.36133300781
58600	nan	nan	13999509.145	350020.445390625	17388.79880371094
58700	nan	nan	12948180.285	298527.438125	17500.20243652344
58800	nan	nan	12980402.365	273632.31109375	15654.461489257812
58900	nan	nan	12229379.925	270082.589921875	17993.82488769531
59000	nan	nan	11731282.64	341215.3140625	17494.578095703124
59100	nan	nan	11274822.795	328592.37265625	18673.56786621094
59200	nan	nan	11003714.6	302733.7153125	16520.377651367187
59300	nan	nan	9839974.495	281312.913671875	17708.959907226563
59400	nan	nan	9321257.545	234790.2186328125	16819.527866210938
59500	nan	nan	8376267.1425	255834.04015625	17699.198793945314
59600	nan	nan	8261978.375	235225.508828125	16273.809008789063
59700	nan	nan	7684576.135	252136.732421875	18125.80728027344
59800	nan	nan	7504847.4525	240047.42234375	16907.367763671875
59900	nan	nan	6633699.205	242688.5094921875	17817.3546875


==> figures/data/mnist_inpainting_1_mindiagstd_aleatoric_aew_max_cond_analysis_max_condition_number_0_0010.dat <==
step	value
100	2880163.7077545165
200	209261404.04125
300	456918473.37
400	804555310.04
500	704513184.96
600	689816727.76
700	510365302.0214844
800	278755935.01875
900	598048102.72
1000	567174473.4
1100	562145919.56
1200	635106902.56
1300	528529634.0167969
1400	399377664.36125
1500	488802435.86
1600	348136865.56
1700	319442029.12
1800	377820999.2
1900	465404920.0


==> figures/data/mnist_inpainting_1_mindiagstd_aleatoric_aew_max_cond_analysis_max_condition_number_0_0030.dat <==
step	value
100	2616837.600606079
200	83133040.43625
300	142003509.06
400	131056513.56
500	96252797.15
600	87636374.58
700	64890822.96
800	51475087.0
900	65582833.22
1000	66194924.58
1100	59207092.18
1200	49858965.18
1300	54281913.98
1400	70628745.04
1500	59132425.06
1600	54112739.46
1700	50255409.2
1800	56478750.29
1900	84033721.76
2000	74679723.12
2100	69900986.24
2200	74860347.2
2300	131378425.56
2400	112017087.56
2500	93195198.6
2600	77435916.52
2700	98216858.72
2800	93885124.76
2900	86073281.4
3000	71464270.56
3100	71275097.32
3200	63410736.88
3300	60756866.26
3400	55124782.2
3500	56535502.22
3600	71837421.36
3700	58196325.78
3800	53003873.68
3900	52977216.88
4000	46892347.76
4100	52475572.74
4200	43575773.38
4300	53654125.54
4400	86680032.84
4500	79657386.78
4600	81429729.52
4700	75578965.68
4800	82891453.76
4900	69731516.82
5000	55948670.42
5100	52908486.36
5200	56704512.9
5300	57783751.38
5400	64824302.94
5500	43614828.62
5600	45338727.66
5700	46407765.54
5800	45922688.76
5900	49036701.28
6000	41430140.485
6100	50363458.7
6200	42667284.1
6300	38441081.94
6400	36448349.94
6500	58724749.78
6600	51076934.94
6700	47958898.8
6800	40077573.72
6900	37827625.9
7000	41157964.12
7100	37708722.88
7200	38161737.56
7300	43964679.52
7400	38626635.76
7500	36395676.935
7600	40714626.84
7700	39873032.8
7800	34120322.18
7900	34827385.68
8000	33936179.63
8100	33592387.0
8200	27848714.37
8300	27847248.23
8400	28898261.44
8500	29859374.01
8600	33468418.04
8700	34433600.58
8800	31649276.05
8900	34886523.12
9000	29274902.59
9100	47727028.86
9200	55205339.58
9300	56566510.38
9400	61097308.24
9500	60572279.64
9600	52438382.42
9700	47736735.14
9800	48331582.16
9900	34880012.33
10000	41959188.34
10100	33888407.33
10200	29088267.91
10300	31340414.07
10400	36620987.26
10500	34721667.78
10600	32312189.47
10700	28162059.5
10800	40253081.775
10900	44474345.66
11000	56069489.17
11100	70657283.12
11200	66816454.12
11300	64008447.2
11400	62271160.0
11500	87495370.98
11600	90440754.76
11700	85931373.54
11800	94392401.68
11900	70946403.12
12000	72732425.2
12100	69175601.52
12200	61775596.9
12300	51128660.32
12400	53374170.96
12500	65861754.04
12600	70393773.54
12700	85503107.14
12800	75762015.54
12900	64608442.16
13000	53487340.34
13100	55774843.7
13200	50416914.72
13300	45990321.9
13400	44483585.6
13500	43960408.84
13600	45544364.3
13700	39352280.2
13800	39928149.86
13900	37786530.98
14000	43987281.26
14100	45328238.64
14200	42704685.44
14300	36014947.1
14400	32527641.23
14500	33903048.07
14600	35121907.17
14700	32104272.98
14800	32438657.39
14900	45011887.16
15000	56251614.4
15100	56718464.52
15200	54855807.54
15300	61558566.58
15400	51987720.46
15500	47263237.98
15600	40633459.36
15700	37494072.25
15800	38175275.22
15900	32572194.32
16000	33891178.3
16100	37750420.94
16200	44291373.65
16300	83278728.14
16400	68983302.48
16500	59318447.94
16600	45874561.28
16700	51608416.42
16800	61903688.4
16900	50829850.68
17000	52839325.34
17100	50854794.7
17200	39455891.97
17300	47244339.06
17400	42654924.7
17500	40222570.78
17600	47409444.7
17700	58198482.08
17800	51799565.24
17900	42473431.9
18000	47280377.83
18100	41455410.16
18200	34232797.29
18300	72494214.36
18400	72629266.06
18500	72130493.08
18600	71927855.86
18700	60431419.8
18800	60871435.7
18900	55648035.02
19000	58186177.68
19100	55484438.86
19200	54274666.64
19300	50330296.32
19400	48014545.3
19500	43838175.1
19600	45882878.7
19700	41172954.54
19800	40084723.04
19900	47454420.12
20000	48172135.48
20100	64525509.46
20200	67270358.56
20300	60514682.3
20400	57726464.06
20500	54871778.88
20600	50183296.28
20700	68368507.12
20800	55929013.46
20900	54552801.82
21000	64986344.06
21100	55764355.26
21200	48902308.85
21300	39769334.17
21400	36601389.92
21500	35852566.12
21600	46460276.14
21700	77787569.6
21800	68174917.86
21900	66046771.24
22000	68761017.12
22100	73592810.66
22200	74968599.96
22300	69570619.42
22400	66921482.58
22500	63794708.02
22600	58408720.36
22700	57132493.68
22800	55979949.9
22900	47352894.98
23000	51676888.7
23100	49709073.36
23200	48933792.04
23300	50977018.36
23400	53191912.34
23500	46869112.53
23600	40811232.78
23700	40854628.77
23800	50737554.52
23900	45517895.84
24000	41711331.88
24100	45997472.66
24200	45319738.5
24300	45856264.5
24400	50413405.34
24500	51751295.8
24600	61070351.38
24700	58788645.0
24800	60235849.22
24900	71604368.78
25000	89382541.92
25100	81426883.2
25200	73252553.56
25300	70630434.56
25400	67116375.68
25500	67559484.02
25600	69998328.16
25700	93627450.3
25800	96455488.76
25900	103564025.72
26000	96965075.64
26100	90308290.88
26200	80937404.44
26300	71382170.6
26400	71316944.52
26500	73487409.46
26600	90627623.92
26700	109381407.6
26800	98473831.6
26900	82603160.16
27000	77730014.36
27100	74275664.0
27200	77750255.88
27300	75282415.48
27400	71893316.52
27500	76135882.84
27600	70782877.08
27700	70595343.0
27800	75224881.92
27900	69134789.4
28000	50881153.52
28100	52922007.66
28200	83606525.0
28300	88844654.92
28400	79648914.0
28500	71412123.24
28600	60429573.72
28700	65450589.36
28800	58503153.56
28900	72479885.64
29000	67943502.64
29100	71804585.48
29200	68462326.8
29300	61993623.68
29400	65953534.6
29500	77012008.24
29600	70378290.2
29700	65948374.52
29800	63206631.24
29900	59672993.08
30000	61100308.02
30100	64927965.6
30200	63867061.8
30300	73786824.68
30400	73103811.72
30500	71832331.68
30600	67812476.76
30700	70789530.9
30800	67054926.86
30900	56541814.82
31000	59807556.0
31100	59250303.04
31200	58385732.54
31300	45516507.42
31400	44044476.52
31500	62095974.24
31600	50675529.98
31700	60145254.54
31800	55003088.9
31900	44895842.65
32000	55149927.22
32100	43450486.72
32200	48505890.84
32300	54302853.16
32400	54425649.56
32500	45322347.14
32600	48941598.23
32700	57006469.32
32800	126046131.4
32900	146153735.52
33000	148156115.28
33100	146233925.88
33200	138278717.32
33300	137815626.0
33400	117538876.6
33500	113392420.44


==> figures/data/mnist_inpainting_1_mindiagstd_aleatoric_aew_max_cond_analysis_max_condition_number_0_0100.dat <==
step	value
100	1511447.644654541
200	13237472.473125
300	13156010.92
400	9679060.455
500	8227513.84
600	9188757.785
700	7537765.34
800	5776009.5425
900	4355147.66375
1000	3929249.3025
1100	3892832.670625
1200	2998023.685
1300	2889130.009375
1400	12066288.27
1500	11051395.97
1600	10583617.62
1700	9718351.82
1800	9601583.245
1900	9174158.245
2000	9223455.53
2100	9033422.09
2200	8604731.17
2300	8475349.92
2400	8435602.875
2500	7974593.395
2600	8107699.655
2700	7501349.795
2800	7814525.945
2900	7551679.095
3000	6963595.06
3100	6707858.0025
3200	6184111.04
3300	5857458.325
3400	5639377.64
3500	5678765.6225
3600	4477513.53
3700	4443962.6375
3800	4091354.3625
3900	12570309.2675
4000	14749253.4325
4100	11549219.305
4200	12513535.215
4300	12865801.8025
4400	14061465.565
4500	14036770.79
4600	14518238.515
4700	15256519.27
4800	14756979.865
4900	14184104.75
5000	14504772.96
5100	12833757.665
5200	12985725.205
5300	11262757.325
5400	11276710.99
5500	9556112.395
5600	10185093.68
5700	8109847.9875
5800	8548329.915
5900	7897795.565
6000	7784447.845
6100	7363363.4775
6200	6800788.3525
6300	5781242.53
6400	6252309.24
6500	5711772.295
6600	5330171.45
6700	4674695.6725
6800	4688610.42
6900	4945756.4325
7000	3980458.07625
7100	3708479.78
7200	4634996.3
7300	4903988.47125
7400	3957670.6825
7500	3787442.79
7600	6175131.25
7700	4660878.09625
7800	4349041.27125
7900	3851919.25
8000	4319258.61
8100	5490160.92
8200	7906986.725
8300	7661849.445
8400	6521804.34
8500	5659365.705
8600	4389293.0925
8700	3868738.8925
8800	3602651.23125
8900	4443252.745
9000	7093793.6625
9100	6166779.685
9200	6578945.2825
9300	7136132.2975
9400	5512481.7
9500	4515422.3525
9600	3682708.8275
9700	3386448.0775
9800	3223550.3475
9900	3388940.24
10000	3914210.975
10100	3592468.8225
10200	3304991.975
10300	3151615.82125
10400	3137722.81625
10500	4733494.68875
10600	5069037.2825
10700	4931336.22625
10800	4735064.1275
10900	4606605.03
11000	4338956.5475
11100	3966526.02
11200	3586943.19625
11300	3380081.54875
11400	3842161.66625
11500	3640256.05625
11600	3659970.04625
11700	11948667.18
11800	14049601.285
11900	16291321.775
12000	16040639.81
12100	13697041.815
12200	13633448.965
12300	11839797.195
12400	10929532.44
12500	10038789.24
12600	9698536.35
12700	8264688.66
12800	7700660.005
12900	6635318.675
13000	5850936.655
13100	5038936.96
13200	4402473.0925
13300	3689806.3725
13400	3307235.8525
13500	3173571.9525
13600	3357981.04125
13700	3559352.36375
13800	3465492.15625
13900	3356269.08375
14000	4702236.35625
14100	6110267.865
14200	5694080.0425
14300	5237995.14
14400	4687184.8175
14500	4473405.6925
14600	4148162.6925
14700	4259713.97875
14800	4672592.20125
14900	4079707.75125
15000	3630511.1875
15100	4421239.81
15200	6166094.2175
15300	5296691.6475
15400	4954699.785
15500	4660435.8725
15600	4019881.8825
15700	4185759.145
15800	3953670.925
15900	3917813.61625
16000	5093290.196875
16100	4098492.995
16200	3779846.91
16300	3699313.46
16400	3874986.09625
16500	3318855.35625
16600	3414106.895
16700	3241274.7
16800	3226509.74125
16900	3221027.325
17000	3111833.34625
17100	3217185.84375
17200	3353947.3975
17300	3830007.11875
17400	4085387.895
17500	3470150.120625
17600	3464543.385
17700	3843290.975
17800	3502091.38125
17900	3467115.21
18000	4070493.83
18100	3464069.61
18200	2980883.72625
18300	3317286.87
18400	3240982.245
18500	3051326.619375
18600	3025705.87125
18700	3107442.97125
18800	2976899.404375
18900	3170625.7975
19000	2852526.28875
19100	3716331.53125
19200	3105706.81125
19300	3230935.468125
19400	3110195.24
19500	3349900.005
19600	3178658.295
19700	3256210.58125
19800	3203102.76
19900	8611881.21875
20000	8701935.235
20100	7453636.8925
20200	7599074.8325
20300	7164738.5725
20400	7212957.0225
20500	6845477.9775
20600	6871781.4225
20700	6517664.7025
20800	6402525.95
20900	6429035.8875
21000	6277278.0975
21100	6787581.27
21200	6843321.4625
21300	6018654.6125
21400	5743025.8975
21500	5406289.3625
21600	5712101.32
21700	5332866.2325
21800	5337525.5475
21900	4536142.25375
22000	5474500.86
22100	4826706.3975
22200	4196334.68125
22300	4218208.6975
22400	3911765.955
22500	3731391.945
22600	3653056.7225
22700	3528321.5225
22800	3904212.06375
22900	3556922.82
23000	3571065.125
23100	3163920.2925
23200	3441113.32
23300	3782332.11
23400	3424999.77875
23500	3539174.655625
23600	3036540.933125
23700	3233520.2575
23800	3641944.3625
23900	2993562.505
24000	3110578.41875
24100	3304459.953125
24200	3130644.019375
24300	3369497.4175
24400	3413116.05625
24500	3041463.7625
24600	3054588.5825
24700	3063982.77375
24800	3014558.17625
24900	3165358.8175
25000	2954114.4775
25100	3244378.685
25200	3151638.191875
25300	3306978.98125
25400	3244144.21
25500	3245806.2175
25600	3095863.17875
25700	3262896.92125
25800	2955216.43875
25900	3737013.39875
26000	4651469.15375
26100	3532401.515
26200	3187308.699375
26300	3305224.425
26400	3229868.39125
26500	3097088.11375
26600	3384219.835
26700	4303350.0575
26800	3822870.2675
26900	4568642.84125
27000	5768556.735
27100	5747669.8375
27200	5940728.7625
27300	5357550.87
27400	4920010.8625
27500	4489585.85375
27600	4391182.47625
27700	4135801.03375
27800	4078642.66
27900	4681762.1775
28000	3879092.29375
28100	3944045.08625
28200	4071327.8775
28300	4302067.0075
28400	4938099.7375
28500	4157949.045
28600	3779181.53
28700	5542921.405
28800	4320761.16
28900	3695261.755
29000	3771793.39375
29100	3311576.6
29200	3058806.89375
29300	3161727.5375
29400	3343736.2625
29500	2919686.68
29600	3122225.111875
29700	3843569.625
29800	4541062.303125
29900	4236009.85875
30000	4558446.6225
30100	4073187.18
30200	4325154.265
30300	3432417.26375
30400	3434715.545
30500	3063660.1525
30600	3211631.3725
30700	3186741.9825
30800	3098632.19875
30900	3026112.23375
31000	3280546.135
31100	3611623.9875
31200	4950603.1525
31300	4657192.755
31400	3719742.15625
31500	3007187.0025
31600	3147201.0375
31700	3359202.5575
31800	3122769.63875
31900	2855471.1775
32000	3068372.34
32100	6781875.0225
32200	6523456.16625
32300	5677032.97875
32400	5704232.38375
32500	4881268.58875
32600	3571211.24375
32700	3318363.7125
32800	3201385.740625
32900	3390893.64375
33000	3133011.82375
33100	3191618.62875
33200	3245909.120625
33300	3113628.5375
33400	3146242.52
33500	9535366.535
33600	11463970.565
33700	11835181.79
33800	9953053.905
33900	9807280.0125
34000	9852130.115
34100	9415429.91
34200	8983807.585
34300	8344363.105
34400	9168262.035
34500	8904248.34
34600	8509553.245
34700	7674184.5
34800	7995145.1
34900	7451462.8275
35000	7090053.2775
35100	6389288.2825
35200	6631778.6875
35300	5913291.745
35400	5865921.16
35500	5515487.5775
35600	5540402.9875
35700	5260909.4475
35800	4845963.3375
35900	4919133.52
36000	4711174.9825
36100	4504769.2275
36200	4425927.2525
36300	4331798.52
36400	3979813.45
36500	3881941.33875
36600	3796315.62375
36700	3650896.955
36800	3940248.6825
36900	3346892.77875
37000	3462427.536875
37100	2945205.13875
37200	3058447.4725
37300	2913742.485
37400	3109259.09375
37500	3028551.9925
37600	3218632.77625
37700	2935337.843125
37800	3167440.82375
37900	2815865.878125
38000	2838382.805
38100	2842490.33625
38200	2943092.39125
38300	2995655.67375
38400	3459894.909375
38500	3133715.34125
38600	3342524.654375
38700	3243190.23125
38800	4277241.98625
38900	4080608.46625
39000	5147714.165
39100	4027644.6275
39200	3573557.925
39300	3283705.71625
39400	3349577.21
39500	4172924.09625
39600	4047438.54375
39700	4104414.17
39800	3838289.00875
39900	3625028.80625
40000	3425578.63875
40100	3587513.7325
40200	3389646.58875
40300	3368368.92375
40400	3196604.0425
40500	3078913.75375
40600	3106324.5975
40700	3368792.78125
40800	3333810.76875
40900	3256898.475
41000	3408023.13375
41100	3206373.09125
41200	2951392.02375
41300	2982302.09
41400	2957076.515
41500	3171583.596875
41600	2986847.93875
41700	3274827.350625
41800	2867947.5675
41900	3078187.42
42000	2927436.95875
42100	3117181.4425
42200	3245125.31875
42300	3162431.72875
42400	3297371.975
42500	9668736.41375
42600	15129000.67
42700	14713512.56
42800	14751244.35
42900	13695624.97
43000	13567165.015
43100	12316324.255
43200	12892063.55
43300	11375601.585
43400	11466203.655
43500	10581314.435
43600	10302780.425
43700	9710807.54
43800	9317092.16
43900	8475606.7425
44000	7878831.775
44100	7626550.0925
44200	7156073.63
44300	6455239.37
44400	6226501.1325
44500	5680476.8775
44600	4899972.6325
44700	4509943.79375
44800	4586993.4225
44900	4369429.25
45000	3352391.63375
45100	3035251.8525
45200	3028281.913125
45300	3074898.08625
45400	3164785.28125
45500	3049101.6425
45600	3302820.083125
45700	3195211.9925
45800	3170332.2975
45900	3036119.66375
46000	3084033.04875
46100	3017435.888125
46200	3354220.19625
46300	3036113.51125
46400	3018930.515
46500	2905411.54625
46600	3665317.148125
46700	3588157.195625
46800	4167382.60375
46900	3858770.376875
47000	3340540.944375
47100	3008608.019375
47200	2997438.915625
47300	2916677.985
47400	3209792.11
47500	3067479.1625
47600	3104265.5175
47700	2922420.9175
47800	3060692.195
47900	2914879.95375
48000	2900698.81375
48100	2985529.36125
48200	4116046.6075
48300	4182047.81875
48400	4227677.87375
48500	3005583.89
48600	2748592.39125
48700	3247289.38
48800	2959000.145625
48900	2916957.9775
49000	2993577.51125
49100	3006478.828125
49200	3162190.5975
49300	3009848.335625
49400	3190649.755
49500	4484914.28
49600	3690789.28875
49700	4140940.265
49800	3882640.9875
49900	3410989.58875
50000	3309018.39375
50100	3321587.66375
50200	2961947.2525
50300	3069480.9925
50400	3157159.0825
50500	3431245.58125
50600	3216636.58125
50700	3198126.749375
50800	2964955.26
50900	3209667.295625
51000	3249049.559375
51100	3175245.69
51200	3031025.511875
51300	2926391.0925
51400	3077655.435
51500	2944720.6175
51600	2748078.69375
51700	2781973.811875
51800	3163031.11125
51900	3204860.20875
52000	3738269.01125
52100	4040074.165
52200	4210214.3
52300	3715615.965
52400	3362401.9825
52500	3258558.324375
52600	3477757.844375
52700	3231408.609375
52800	2938514.27875
52900	3015767.399375
53000	3014751.91
53100	3024336.491875
53200	3048667.3575
53300	2887388.17625
53400	2873314.65125
53500	2733307.26625
53600	2951328.30625
53700	2794137.729375
53800	3096675.840625
53900	2656568.084375
54000	2978093.056875
54100	2924685.864375
54200	3187124.00375
54300	3071495.83875
54400	3130444.60625
54500	2709455.385
54600	2917706.286875
54700	2775967.94875
54800	3029865.4025
54900	2794336.88875
55000	3003643.883125
55100	2708413.44375
55200	13212275.551875
55300	21647238.25
55400	21723083.73
55500	22319488.14
55600	21745788.38
55700	21552410.735
55800	20134347.5
55900	19846341.66
56000	19838830.78
56100	20727046.72
56200	18704923.07
56300	19191476.405
56400	18728514.63
56500	19548300.09
56600	19416253.76
56700	18592773.31
56800	18398921.725
56900	19698649.85
57000	18026561.1
57100	18594849.205
57200	17633221.835
57300	17808387.845
57400	16884245.85
57500	17189525.2
57600	16831154.63
57700	16505654.83
57800	16499461.665
57900	15618441.54
58000	15677955.17
58100	15425246.425
58200	15361160.205
58300	14343634.96
58400	14285310.005
58500	14046804.745
58600	13999509.145
58700	12948180.285
58800	12980402.365
58900	12229379.925
59000	11731282.64
59100	11274822.795
59200	11003714.6
59300	9839974.495
59400	9321257.545
59500	8376267.1425
59600	8261978.375
59700	7684576.135
59800	7504847.4525
59900	6633699.205


==> figures/data/mnist_inpainting_1_mindiagstd_aleatoric_aew_max_cond_analysis_max_condition_number_0_0300.dat <==
step	value
100	461885.6785913086
200	1796450.1721875
300	1395387.65
400	958899.6365625
500	743419.09015625
600	618723.55390625
700	498982.30578125
800	400026.51390625
900	344060.2165625
1000	322635.13734375
1100	273242.444921875
1200	282370.289453125
1300	290321.203046875
1400	308364.348671875
1500	326908.65296875
1600	358817.8309375
1700	328566.215625
1800	304817.11296875
1900	365234.610625
2000	354712.0140625
2100	340257.738125
2200	345787.343515625
2300	371976.826640625
2400	375213.749375
2500	443425.1690625
2600	421292.606015625
2700	417816.51234375
2800	399775.204375
2900	394662.194375
3000	390423.51375
3100	411359.498046875
3200	375838.40765625
3300	394447.82734375
3400	422090.728046875
3500	425181.371875
3600	407203.1134375
3700	415477.39171875
3800	429873.71421875
3900	445964.69359375
4000	449768.16765625
4100	453116.68734375
4200	421879.791875
4300	465114.6290625
4400	441658.45109375
4500	446348.1628125
4600	405706.8446875
4700	438403.09125
4800	396594.36953125
4900	452408.22265625
5000	413955.3053125
5100	420155.83
5200	391913.02921875
5300	401987.6590625
5400	440784.80046875
5500	412647.93828125
5600	425872.11703125
5700	668086.9534375
5800	592471.320625
5900	606412.67859375
6000	438839.51734375
6100	442121.33078125
6200	407162.14859375
6300	393236.192265625
6400	377130.53359375
6500	389643.00078125
6600	376642.79421875
6700	361787.61734375
6800	449759.093125
6900	475893.82921875
7000	419054.83390625
7100	369845.41671875
7200	431167.82921875
7300	395899.7540625
7400	378531.1696875
7500	350202.09015625
7600	364399.7934375
7700	343572.358515625
7800	390171.97484375
7900	343685.71421875
8000	361610.9853125
8100	345240.587421875
8200	371748.33125
8300	358069.355234375
8400	475465.82015625
8500	402800.27890625
8600	399474.2015625
8700	371135.7959375
8800	391040.141875
8900	378325.24984375
9000	368922.12125
9100	382677.886484375
9200	380325.3534375
9300	372881.883125
9400	374984.93453125
9500	384669.20484375
9600	362004.15828125
9700	417266.895234375
9800	529740.463515625
9900	553768.3734375
10000	443958.47734375
10100	375828.21359375
10200	379697.758046875
10300	404183.8909375
10400	400978.11375
10500	391025.603515625
10600	358195.5221875
10700	380514.7059375
10800	357235.97796875
10900	399367.54515625
11000	391193.6959375
11100	403884.2490625
11200	357073.96078125
11300	375669.35140625
11400	530994.70625
11500	451154.77984375
11600	413597.3228125
11700	415207.708125
11800	343804.47734375
11900	339741.3490625
12000	320804.098359375
12100	352353.58484375
12200	345948.3559375
12300	337743.303046875
12400	390414.722890625
12500	575647.72796875
12600	786186.94828125
12700	1056232.0428125
12800	778633.5021875
12900	559353.16703125
13000	351049.20609375
13100	468336.867578125
13200	324491.517890625
13300	332037.616328125
13400	398199.5084375
13500	404168.17734375
13600	329298.154765625
13700	318691.81828125
13800	308660.64328125
13900	328491.98125
14000	338978.14578125
14100	374628.428125
14200	490749.636484375
14300	568425.21640625
14400	522171.1853125
14500	735330.839375
14600	651203.228125
14700	523839.1034375
14800	451371.8578125
14900	398047.8046875
15000	434789.767109375
15100	327624.474453125
15200	350203.91765625
15300	317214.68359375
15400	335438.37125
15500	310192.51375
15600	317982.263984375
15700	277268.538359375
15800	298129.739609375
15900	473457.09578125
16000	481692.5928125
16100	298585.990390625
16200	388869.56125
16300	330415.393671875
16400	299799.642421875
16500	301751.168203125
16600	324178.786953125
16700	287528.9934375
16800	344163.0328125
16900	325333.19234375
17000	299349.71734375
17100	301163.26515625
17200	315363.858046875
17300	324809.903671875
17400	348603.015390625
17500	326856.313359375
17600	334383.896796875
17700	427716.398046875
17800	315175.223828125
17900	291991.495625
18000	286201.51828125
18100	318237.81515625
18200	280744.495625
18300	287565.804375
18400	287736.39046875
18500	268236.327421875
18600	250575.38421875
18700	306536.594765625
18800	289852.606796875
18900	308886.8428125
19000	279838.486015625
19100	307497.71625
19200	272450.18953125
19300	427029.765
19400	649775.7984375
19500	571925.5484375
19600	454139.0075
19700	427677.6609375
19800	375803.43671875
19900	366636.963671875
20000	297633.62578125
20100	342637.186171875
20200	326993.3315625
20300	316085.21375
20400	266299.82078125
20500	306974.936953125
20600	280747.24734375
20700	279905.5278125
20800	280563.5476953125
20900	386205.205546875
21000	456166.77375
21100	331852.011484375
21200	329136.464765625
21300	284889.976015625
21400	267681.748359375
21500	280496.665703125
21600	312963.8340625
21700	307587.085078125
21800	300022.03046875
21900	279433.653125
22000	270868.25625
22100	258184.26421875
22200	275167.453125
22300	332080.867578125
22400	339038.576796875
22500	294229.369140625
22600	320893.897734375
22700	267400.99546875
22800	290495.15296875
22900	260910.1478125
23000	388099.28796875
23100	314436.705234375
23200	336745.920703125
23300	307436.451875
23400	295363.283359375
23500	270245.0046875
23600	302484.758671875
23700	261010.104375
23800	332650.539921875
23900	310784.97203125
24000	276688.8021875
24100	267887.3303125
24200	271303.098828125
24300	270436.3452734375
24400	269618.3621484375
24500	275423.3531640625
24600	286065.425703125
24700	255279.460625
24800	267030.693359375
24900	282418.564296875
25000	278598.763828125
25100	280749.66359375
25200	321975.2653125
25300	314127.4725
25400	278110.915
25500	287778.131171875
25600	274647.3980078125
25700	266816.8846875
25800	305043.720546875
25900	293275.859296875
26000	481290.91484375
26100	563734.4059375
26200	475942.029765625
26300	378437.526171875
26400	274655.8884765625
26500	292170.7215625
26600	261881.29890625
26700	281450.67328125
26800	254485.6491015625
26900	274181.592421875
27000	264521.268359375
27100	273138.58546875
27200	256836.799296875
27300	295137.33171875
27400	262792.0380078125
27500	294407.79390625
27600	255912.400078125
27700	318450.238203125
27800	282632.94546875
27900	285950.416796875
28000	284611.501015625
28100	290737.130234375
28200	261924.56765625
28300	287618.132265625
28400	374413.59734375
28500	313892.76859375
28600	260298.4203125
28700	277545.303671875
28800	271854.374296875
28900	284192.494453125
29000	286540.01203125
29100	267745.22203125
29200	272961.41671875
29300	288413.443984375
29400	295734.8775
29500	568184.16
29600	554196.25328125
29700	317568.875703125
29800	285708.498046875
29900	464685.760234375
30000	831006.969375
30100	897594.4621875
30200	940903.985
30300	930803.87375
30400	916134.5775
30500	850360.069375
30600	799024.459375
30700	723233.871875
30800	692083.650625
30900	616736.535
31000	600867.7246875
31100	517542.99859375
31200	452221.524375
31300	489982.02796875
31400	408333.79109375
31500	294794.83328125
31600	299526.514375
31700	272741.930859375
31800	271232.32984375
31900	275559.596640625
32000	314839.664140625
32100	278795.89
32200	324097.520625
32300	309192.48453125
32400	284549.58609375
32500	258762.9340625
32600	266926.433125
32700	276168.99234375
32800	283836.58703125
32900	259827.943046875
33000	260100.625390625
33100	278794.737890625
33200	264415.58484375
33300	265295.828515625
33400	419985.525234375
33500	465581.4490625
33600	360829.652578125
33700	331524.19515625
33800	289677.5484375
33900	309385.842421875
34000	270734.964609375
34100	285262.313046875
34200	261169.32953125
34300	280441.8946875
34400	250131.45671875
34500	279853.820703125
34600	264436.73796875
34700	318446.88421875
34800	263748.0940625
34900	288053.450625
35000	263323.19140625
35100	285323.401015625
35200	259620.84078125
35300	284065.828125
35400	305580.741328125
35500	373495.264453125
35600	382887.77546875
35700	322181.217578125
35800	274032.766015625
35900	290021.676953125
36000	275719.060546875
36100	265004.70515625
36200	247455.954453125
36300	286545.22609375
36400	266325.6434375
36500	265599.636015625
36600	256082.446484375
36700	339691.0528125
36800	355381.13453125
36900	279241.15375
37000	279003.57546875
37100	277925.559140625
37200	338238.93703125
37300	300166.519296875
37400	309073.79734375
37500	247395.363359375
37600	262867.980078125
37700	260267.566875
37800	297651.9225
37900	275093.998046875
38000	371249.08203125
38100	277972.139453125
38200	277330.240546875
38300	243082.448359375
38400	271421.78921875
38500	251397.59765625
38600	269262.0390625
38700	270377.771875
38800	299836.399375
38900	281453.98421875
39000	323998.439609375
39100	248379.80359375
39200	250853.097109375
39300	289865.05984375
39400	333756.41578125
39500	309305.77578125
39600	306172.84140625
39700	271241.9805859375
39800	265740.69546875
39900	259994.968359375
40000	279889.44984375
40100	302368.019765625
40200	334790.3221875
40300	390498.41859375
40400	488279.842734375
40500	291464.12546875
40600	260516.1346875
40700	251471.280390625
40800	255217.094609375
40900	281491.87171875
41000	291975.835
41100	290999.666640625
41200	248997.627421875
41300	252594.861484375
41400	473827.43375
41500	448012.208125
41600	306453.121171875
41700	292126.41625
41800	710395.88046875
41900	741029.4821875
42000	422363.490078125
42100	311173.25421875
42200	268143.624453125
42300	261573.43421875
42400	246745.793125
42500	278987.749765625
42600	243296.024609375
42700	288815.903046875
42800	284834.2559765625
42900	279669.843203125
43000	238577.2849609375
43100	263738.519140625
43200	255939.3651171875
43300	271568.45
43400	240161.552890625
43500	269301.867265625
43600	249234.722109375
43700	247325.070703125
43800	267930.660859375
43900	270463.940625
44000	236556.89828125
44100	357281.22421875
44200	331168.2003125
44300	291937.345
44400	285161.146953125
44500	369121.07609375
44600	365007.937890625
44700	261400.156171875
44800	251657.35484375
44900	274077.54640625
45000	245301.056640625
45100	254555.52203125
45200	259030.004140625
45300	237257.65625
45400	275445.065703125
45500	249034.36953125
45600	264030.4062109375
45700	238003.177109375
45800	250490.363515625
45900	259878.28015625
46000	273327.173359375
46100	256784.241875
46200	310542.05515625
46300	271005.4852734375
46400	282884.37890625
46500	342460.016171875
46600	329132.13421875
46700	254095.486171875
46800	290681.900546875
46900	268998.98828125
47000	353007.628125
47100	296323.322734375
47200	271699.079140625
47300	270535.784140625
47400	269388.619921875
47500	269796.626484375
47600	306977.1271875
47700	292769.618984375
47800	305408.9390625
47900	259599.992890625
48000	319748.84796875
48100	301553.2296875
48200	247866.070625
48300	268241.592109375
48400	605604.7925
48500	364791.134609375
48600	299875.929140625
48700	252961.1009375
48800	252457.049609375
48900	244470.621953125
49000	290163.99984375
49100	272480.935625
49200	252847.2022265625
49300	327258.7993359375
49400	365747.06890625
49500	368628.96015625
49600	261940.220546875
49700	273789.256640625
49800	282265.2871875
49900	267223.595703125
50000	364523.77109375
50100	406072.361953125
50200	277496.5753515625
50300	270822.99515625
50400	244441.48484375
50500	263496.057265625
50600	242073.155390625
50700	254652.400546875
50800	240442.0125
50900	273756.1734375
51000	240811.75453125
51100	251657.461875
51200	368082.288671875
51300	332352.363828125
51400	248095.088125
51500	280976.4349609375
51600	425122.345625
51700	317741.5575
51800	258520.267890625
51900	267122.175859375
52000	249414.996640625
52100	258398.324296875
52200	261482.0415625
52300	242455.794765625
52400	250964.31625
52500	277097.425546875
52600	249685.82015625
52700	263395.6321875
52800	272137.452578125
52900	255903.0546875
53000	253817.795703125
53100	525502.118359375
53200	335089.52421875
53300	423912.1434375
53400	360211.955234375
53500	261836.6104296875
53600	284803.98734375
53700	422629.580234375
53800	270650.5121875
53900	268502.748984375
54000	262390.7459375
54100	242863.614765625
54200	421697.896640625
54300	312905.271796875
54400	351738.040546875
54500	252268.196171875
54600	278848.7540625
54700	248046.387578125
54800	278614.655546875
54900	349868.824921875
55000	663481.661875
55100	634823.6140625
55200	579548.139375
55300	471768.4034375
55400	457342.049375
55500	311571.30359375
55600	483386.855859375
55700	310472.7241015625
55800	304422.4841015625
55900	269929.336875
56000	293797.246484375
56100	252646.288203125
56200	303574.024765625
56300	273655.312734375
56400	266793.766875
56500	432660.596796875
56600	711348.07375
56700	666524.059375
56800	590491.4446875
56900	558313.8871875
57000	495405.686875
57100	458058.8171875
57200	413249.90859375
57300	430373.1428125
57400	413825.545625
57500	353855.35640625
57600	271923.637578125
57700	264517.5875
57800	286520.3703125
57900	282106.258125
58000	239516.844609375
58100	262959.495234375
58200	250142.799765625
58300	256891.829453125
58400	236451.330234375
58500	253377.347109375
58600	350020.445390625
58700	298527.438125
58800	273632.31109375
58900	270082.589921875
59000	341215.3140625
59100	328592.37265625
59200	302733.7153125
59300	281312.913671875
59400	234790.2186328125
59500	255834.04015625
59600	235225.508828125
59700	252136.732421875
59800	240047.42234375
59900	242688.5094921875


==> figures/data/mnist_inpainting_1_mindiagstd_aleatoric_aew_max_cond_analysis_max_condition_number_0_1000.dat <==
step	value
100	65984.78011779785
200	161246.726484375
300	125940.4067578125
400	86993.6753125
500	66285.59865234375
600	51129.00212890625
700	43377.71771484375
800	36007.56125
900	28231.23662109375
1000	28146.492548828126
1100	25110.863134765626
1200	24839.616171875
1300	24719.906123046876
1400	25584.701005859373
1500	24304.798994140627
1600	24812.36283203125
1700	23455.529404296874
1800	23902.307021484376
1900	23523.0738671875
2000	23056.458193359376
2100	21750.534716796876
2200	22468.631064453126
2300	22357.932275390624
2400	22765.738759765623
2500	21649.313681640626
2600	22189.21828125
2700	22453.831904296876
2800	20421.2632421875
2900	21783.3086328125
3000	21582.115888671877
3100	22814.462880859373
3200	20921.137578125
3300	21406.4937109375
3400	19669.830981445313
3500	22000.421103515626
3600	18523.682016601564
3700	22573.984208984373
3800	20493.460888671874
3900	22253.02939453125
4000	20288.847978515623
4100	22331.98534667969
4200	21162.792578125
4300	22871.42783203125
4400	21082.550327148438
4500	23973.677973632814
4600	20458.3880078125
4700	26152.56494140625
4800	20179.284262695313
4900	23494.636616210937
5000	20137.53237792969
5100	21663.462006835936
5200	19606.6395703125
5300	21147.873828125
5400	19121.21306152344
5500	20596.2909765625
5600	19148.14822265625
5700	18952.399658203125
5800	18298.757177734376
5900	18894.57100097656
6000	18052.727036132812
6100	19059.66665527344
6200	19039.108115234376
6300	18561.827885742186
6400	20099.209111328124
6500	18270.370698242186
6600	19779.156767578126
6700	17657.055166015623
6800	18476.103291015625
6900	17543.95267578125
7000	19566.13625488281
7100	17031.36787109375
7200	19812.110981445312
7300	17507.807143554688
7400	17823.747924804688
7500	17868.84673828125
7600	18997.017485351564
7700	17245.669990234375
7800	19774.03439453125
7900	17040.208486328123
8000	20845.7893359375
8100	17198.142944335938
8200	18734.57361328125
8300	17419.203076171874
8400	18428.958046875
8500	18459.627646484376
8600	18134.002041015625
8700	17728.823828125
8800	18026.56965332031
8900	17281.153115234374
9000	19257.4706640625
9100	17199.719331054686
9200	18300.912563476562
9300	17446.191630859375
9400	17666.932265625
9500	17706.235537109376
9600	17545.199311523436
9700	17303.30939941406
9800	18913.99287597656
9900	17701.825073242188
10000	16417.665444335937
10100	17576.49020996094
10200	17374.103793945313
10300	17622.83662597656
10400	17588.245102539062
10500	18087.209921875
10600	19357.404077148436
10700	19486.58275390625
10800	18130.8241015625
10900	18561.5823046875
11000	17509.512768554687
11100	18473.2804296875
11200	16406.584262695313
11300	18260.152924804686
11400	17372.18213378906
11500	18007.084819335938
11600	16466.303017578124
11700	19425.727666015624
11800	16860.16047363281
11900	18853.908291015625
12000	17661.150688476562
12100	17913.845830078124
12200	16110.853525390625
12300	18116.84236328125
12400	18148.23664550781
12500	18533.2147265625
12600	16859.04802246094
12700	18405.988955078126
12800	17754.686147460936
12900	18503.1688671875
13000	17072.142705078124
13100	19532.933071289062
13200	17878.067592773437
13300	21068.498232421876
13400	20456.888154296874
13500	17727.37078613281
13600	16741.940209960936
13700	16850.945122070312
13800	17284.33267578125
13900	17832.096533203126
14000	18371.8419140625
14100	16850.143002929686
14200	18760.228271484375
14300	16944.032299804687
14400	17887.65852050781
14500	17030.48567138672
14600	19491.1500390625
14700	18949.111235351564
14800	17839.25498046875
14900	17079.142734375
15000	17585.38641113281
15100	15878.4465625
15200	17359.49855957031
15300	16870.82033203125
15400	18017.782973632813
15500	15896.154594726562
15600	17436.175551757813
15700	17354.712543945312
15800	18096.340454101562
15900	16431.992880859376
16000	17271.131245117187
16100	16288.612687988281
16200	17884.83041015625
16300	18683.884750976562
16400	17075.924301757812
16500	16814.213305664063
16600	18205.322177734375
16700	19279.31263671875
16800	19004.5601171875
16900	18044.702270507812
17000	18573.20426269531
17100	18237.325668945312
17200	17261.00970703125
17300	17339.646547851564
17400	17317.596552734376
17500	17213.1192578125
17600	18459.66503173828
17700	17665.171176757813
17800	17731.075654296874
17900	17656.663955078126
18000	17515.69826171875
18100	16905.93947753906
18200	17312.84548828125
18300	18510.447333984375
18400	18265.963745117188
18500	17564.05103515625
18600	17085.636811523436
18700	18432.8471484375
18800	16764.433520507813
18900	16783.666220703126
19000	16370.47814453125
19100	19280.677470703125
19200	16686.71321777344
19300	24388.52359375
19400	17831.204208984374
19500	18862.363041992186
19600	16819.01174316406
19700	19715.064409179686
19800	16740.82539550781
19900	18673.530537109375
20000	16336.934506835938
20100	18854.460083007812
20200	17349.293298339842
20300	18934.254760742188
20400	17247.38459472656
20500	18595.556494140626
20600	17574.696201171875
20700	18494.69138183594
20800	18128.751274414062
20900	19005.096157226562
21000	17671.761420898438
21100	17449.550671386718
21200	17154.597700195314
21300	17270.335190429687
21400	16336.3565234375
21500	18181.330302734375
21600	17795.27070800781
21700	18510.896274414063
21800	17298.287138671876
21900	17636.575590820314
22000	18084.19811035156
22100	18794.26270019531
22200	17323.69206542969
22300	16823.600390625
22400	17682.91228515625
22500	16625.542744140625
22600	18696.89720703125
22700	16724.202573242186
22800	17760.561303710936
22900	16680.77390625
23000	21988.03697265625
23100	17203.21419433594
23200	17614.895419921875
23300	17040.45979003906
23400	19917.137724609376
23500	16880.435400390626
23600	18700.072587890623
23700	16346.51865234375
23800	17956.25939453125
23900	16727.250166015627
24000	17963.078344726564
24100	16857.375866699218
24200	16993.829326171875
24300	16801.036606445312
24400	17945.531884765624
24500	16375.418232421875
24600	17927.3430859375
24700	18058.323540039062
24800	17341.404721679686
24900	17811.379096679688
25000	17229.61283203125
25100	16716.637436523437
25200	20471.75570800781
25300	17373.144150390624
25400	16416.914916992188
25500	18001.76596191406
25600	18426.07826171875
25700	18730.771713867187
25800	18321.194521484376
25900	18964.847216796876
26000	18092.799682617188
26100	17430.266611328127
26200	17427.73240234375
26300	18363.934228515624
26400	16984.213916015626
26500	18191.340546875
26600	17120.473642578127
26700	19139.495771484377
26800	17634.902534179688
26900	18978.82150390625
27000	16434.545190429686
27100	17559.737573242186
27200	15718.914693603516
27300	18342.787060546874
27400	16618.059560546873
27500	18218.19826660156
27600	16358.535036621093
27700	17992.137275390625
27800	17296.15837402344
27900	17476.46345703125
28000	19123.01627441406
28100	18552.5214453125
28200	16482.41311035156
28300	17953.08089355469
28400	17636.43810546875
28500	17558.695913085936
28600	17595.193203125
28700	16597.88767089844
28800	18092.21273925781
28900	18835.320029296876
29000	19174.4481640625
29100	17820.638256835937
29200	17223.344868164062
29300	17182.095705566408
29400	17337.82976074219
29500	16989.10804199219
29600	17364.56845703125
29700	17273.67428466797
29800	16923.764638671873
29900	17536.267307128906
30000	18956.0841796875
30100	17265.402436523436
30200	18449.00330078125
30300	16686.22380371094
30400	19257.07685546875
30500	18526.972426757813
30600	17627.8937109375
30700	16704.5412890625
30800	18266.247749023438
30900	16259.56197265625
31000	19219.31770019531
31100	17511.736704101564
31200	21152.47556640625
31300	16179.125620117187
31400	17605.77440917969
31500	16321.3338671875
31600	18281.299223632814
31700	16099.588325195313
31800	17328.5637890625
31900	17786.52783691406
32000	18900.123481445313
32100	17306.54119628906
32200	18352.176206054686
32300	16255.2533203125
32400	18152.719912109376
32500	16863.486225585937
32600	18280.414995117186
32700	17643.61641113281
32800	18319.41535644531
32900	17395.27832519531
33000	17089.7275390625
33100	18102.494077148436
33200	19083.173227539064
33300	18125.155532226563
33400	17519.665595703125
33500	17757.067446289064
33600	17631.442416992188
33700	17267.8078125
33800	16261.066110839844
33900	18817.882666015626
34000	17014.051291503907
34100	20109.7734765625
34200	17136.472021484376
34300	20050.130478515624
34400	16464.0478515625
34500	19122.588251953126
34600	16142.073083496094
34700	17680.432685546875
34800	16505.189184570314
34900	19702.37705078125
35000	16400.17791015625
35100	18036.24931640625
35200	17415.439907226562
35300	17416.336083984374
35400	16891.63560546875
35500	17773.849311523438
35600	16459.7487109375
35700	17907.152978515624
35800	16615.871362304686
35900	17393.741923828125
36000	16997.790024414062
36100	18603.19078125
36200	16719.927436523438
36300	18828.48503417969
36400	18249.29732421875
36500	18824.207172851562
36600	18177.791708984376
36700	19029.818017578124
36800	18392.23404296875
36900	18985.13640625
37000	17746.19662597656
37100	16860.285546875
37200	16539.0612890625
37300	19772.4825390625
37400	17773.396586914063
37500	17598.378056640624
37600	17862.166318359374
37700	16990.196630859376
37800	18206.36311035156
37900	16924.256293945313
38000	18083.87971191406
38100	18366.931708984375
38200	18444.509711914063
38300	17620.748754882814
38400	20550.380810546874
38500	17941.0893359375
38600	18149.7424609375
38700	16361.525322265625
38800	18824.20251953125
38900	16343.756201171875
39000	18265.90771484375
39100	17979.419174804687
39200	18027.884711914063
39300	16544.639677734376
39400	17821.7808203125
39500	16877.24478027344
39600	17893.86771484375
39700	17533.45395019531
39800	18313.683974609376
39900	18323.587060546874
40000	18763.652905273437
40100	17457.607043457032
40200	19268.260498046875
40300	17962.338149414063
40400	25534.28236328125
40500	20799.496030273436
40600	17671.74439453125
40700	23217.27673828125
40800	35319.95422851563
40900	59085.0524609375
41000	35435.02158691406
41100	18579.12517578125
41200	19322.354873046876
41300	16964.13322265625
41400	17281.09557128906
41500	20909.46448730469
41600	16612.04101074219
41700	17022.86625
41800	16728.41020751953
41900	18074.76777832031
42000	16882.10375
42100	21619.76923828125
42200	16955.15244873047
42300	18147.43443359375
42400	17042.419709472655
42500	18155.01880859375
42600	16558.490327148436
42700	19946.670107421876
42800	16833.652917480467
42900	19773.79142578125
43000	16689.091237792967
43100	17852.547626953125
43200	16350.292666015624
43300	17962.479223632814
43400	16023.751057128906
43500	18630.619233398436
43600	17004.243559570314
43700	17706.90186035156
43800	16559.76354003906
43900	17680.982954101564
44000	17927.176875
44100	18039.1819140625
44200	17136.719487304686
44300	17768.09996582031
44400	17531.974384765625
44500	17522.85294921875
44600	17674.6766015625
44700	17406.2284375
44800	17683.718115234376
44900	17986.875209960937
45000	19031.446640625
45100	17717.6613671875
45200	17677.699404296876
45300	18133.29459472656
45400	18966.10837890625
45500	16906.521142578124
45600	18749.256088867187
45700	17031.27919189453
45800	17959.39787109375
45900	17646.814731445313
46000	18397.5594921875
46100	18395.04712890625
46200	19184.375029296876
46300	17197.97978515625
46400	23297.423076171875
46500	16875.531391601562
46600	18604.132421875
46700	17035.472592773436
46800	20456.5330078125
46900	16969.40399169922
47000	18009.013935546875
47100	15791.8466796875
47200	18736.25919921875
47300	17040.732124023438
47400	17765.693833007812
47500	17866.244282226562
47600	18883.4666015625
47700	16543.708046875
47800	18650.2687109375
47900	17795.43290527344
48000	18842.5654296875
48100	17665.61791015625
48200	17037.4048046875
48300	17588.08744140625
48400	17510.324360351562
48500	18488.938100585936
48600	17554.557836914064
48700	18133.508076171875
48800	17537.031215820312
48900	17614.59537597656
49000	17476.469477539064
49100	20122.31962402344
49200	19236.878276367188
49300	17370.3057421875
49400	17050.656625976564
49500	18153.813251953125
49600	18417.22756347656
49700	18689.74791015625
49800	17125.4950390625
49900	18475.474326171876
50000	16578.587495117186
50100	18600.90526855469
50200	17504.924438476562
50300	18992.18822265625
50400	16233.8745703125
50500	17630.0353125
50600	15990.389360351563
50700	18614.745161132814
50800	17033.99316894531
50900	18260.30916015625
51000	17055.333623046874
51100	18009.663657226563
51200	17112.5740625
51300	17276.366616210937
51400	17438.089365234377
51500	18848.928740234376
51600	17311.059692382812
51700	18692.325625
51800	18450.06095703125
51900	18110.479482421873
52000	18362.61431640625
52100	17447.69119873047
52200	19174.276015625
52300	17445.240810546875
52400	17538.955849609374
52500	16883.462744140626
52600	18530.311572265626
52700	20012.064750976562
52800	19358.91830078125
52900	17862.0070703125
53000	19864.321713867186
53100	18369.994228515625
53200	17660.74455078125
53300	16906.385671386717
53400	23721.529541015625
53500	17653.16796875
53600	17785.282758789064
53700	18021.074448242187
53800	19654.937158203124
53900	16736.0989453125
54000	18137.102963867186
54100	16873.212153320314
54200	18604.786342773437
54300	16307.566870117187
54400	18524.42997558594
54500	17064.05391113281
54600	18966.25640625
54700	17233.258317871092
54800	18926.82728027344
54900	16732.469404296877
55000	17588.828056640625
55100	16796.7275390625
55200	17942.9643359375
55300	18608.385161132814
55400	17472.949521484374
55500	16714.957143554686
55600	17058.644799804686
55700	16563.529018554687
55800	18094.747333984375
55900	17668.709924316405
56000	18046.36540527344
56100	17637.415024414062
56200	18619.543715820313
56300	20276.52646484375
56400	22651.091533203125
56500	18165.145517578127
56600	17092.03833984375
56700	17334.6876171875
56800	17970.338369140623
56900	18612.55173828125
57000	17539.318935546875
57100	17987.091547851564
57200	17148.85001953125
57300	19717.98732910156
57400	17828.511479492186
57500	17685.867719726564
57600	16900.58947265625
57700	18750.785791015624
57800	16242.115991210938
57900	18438.14044921875
58000	16491.64048828125
58100	19552.744858398437
58200	17158.719140625
58300	19042.759619140626
58400	16459.847055664064
58500	17918.36133300781
58600	17388.79880371094
58700	17500.20243652344
58800	15654.461489257812
58900	17993.82488769531
59000	17494.578095703124
59100	18673.56786621094
59200	16520.377651367187
59300	17708.959907226563
59400	16819.527866210938
59500	17699.198793945314
59600	16273.809008789063
59700	18125.80728027344
59800	16907.367763671875
59900	17817.3546875


==> figures/data/normalized_coverage_joint_s064_jsvd064_entropy_s064_combined_fg_l2.csv <==
celeba_colorization_1_d8_nogs_mcd_42_s064_combined_fg_l2,celeba_colorization_1_lrd8_nogs_mcd_42_s064_combined_fg_l2,celeba_inpainting_2_d8_nogs_mcd_42_s064_combined_fg_l2,celeba_inpainting_2_lrd8_nogs_mcd_42_s064_combined_fg_l2,flying_distorted_dataset_d8_nogs_mcd_42_s064_combined_fg_l2,flying_distorted_dataset_lrd8_nogs_mcd_42_s064_combined_fg_l2,nyu_augmented_distortion_d8_nogs_mcd_42_s064_combined_fg_l2,nyu_augmented_distortion_lrd8_nogs_mcd_42_s064_combined_fg_l2
0.31597494572646384,0.7826499387423351,0.7955355470972658,0.4880493265724325,0.17338512852331012,0.1752463296899849,0.2125741838696388,0.5186322613521546
0.5263609238995786,0.6113711693921721,0.6438581717232725,0.7310883639360596,0.20157100752224405,0.16570210083739637,0.7031995354646566,0.7431680678631047
0.521260123085352,0.6868783730640755,0.6730663304447119,0.7247071051955544,0.19115333331456227,0.1852196753827294,0.6466362307359971,0.5432698889879747
0.5056507272298354,0.7190587310101657,0.6716031464033544,0.713215690819797,0.18696824534221615,0.21716870514985012,0.557215462268241,0.615639734258096
0.5187662315267126,0.6898841152546389,0.6923762662583759,0.7113585234038226,0.20981772282969485,0.20689649503663998,0.5614076095664002,0.5476947006138446
0.5565058399612199,0.6985412036636383,0.7120391099229951,0.7102295141365943,0.23297549659434802,0.21523448853666513,0.5363363222975805,0.5281650203512037
0.5763330586777891,0.6923449844199143,0.7188108491870573,0.7193105187849637,0.24139829236556098,0.2218248555366919,0.5415764854075785,0.5629681068498915
0.5720128574276556,0.7042232342592756,0.7219428140612708,0.7357969110478775,0.2545249865785934,0.24033358279604963,0.5433374285406372,0.5360000881840824
0.5862542319565182,0.7137688528906144,0.7255177113745055,0.7287026291966954,0.260464419377936,0.2508527537135206,0.5223652317227703,0.5651977164528014
0.5970841209401156,0.7054374844655817,0.7272849892828899,0.7276223098146929,0.2627694228738481,0.2611884113345065,0.5284457365182245,0.5707085169459843
0.5968205053634021,0.7001074814914092,0.7260602459386541,0.7348357719129207,0.2952145871722488,0.2597770424742549,0.5606853366363282,0.5938800607020364
0.6096919995258776,0.6825516613103265,0.7274315185458233,0.7448366136146158,0.29735256586453956,0.27633354325480797,0.5488315481928335,0.5813635528124116
0.6223003771349315,0.7026647512943475,0.7352861639999069,0.7555565023388916,0.3049508206149699,0.2809788200225777,0.5563290993557514,0.5942081487945977
0.6209837316303193,0.718976696972338,0.7374626478053897,0.7582299819802871,0.30507485679943114,0.29349841226289536,0.5876573244915109,0.5779163882545547
0.6180340230522599,0.707453985220456,0.7378632133395202,0.7590835473442609,0.3054666212483382,0.2978440431982087,0.5914216388222324,0.6005464934149916
0.6274968573437789,0.7275067589722857,0.7381459113840347,0.7610267153335242,0.3198919237782907,0.31724530642049137,0.6055661581059708,0.592212003756638
0.6337278595961593,0.7291003634417955,0.7382463544400596,0.7598485391830796,0.3245420356323334,0.3323686166003851,0.6032174562852137,0.5854195538310408
0.6335922171030691,0.7382491009276162,0.7380848509506525,0.7587441565002628,0.33173018009418104,0.34295700790701833,0.6021400689495638,0.6046844065316036
0.6312748031126516,0.7330367418842374,0.7376455287171995,0.7584550431208638,0.33464843358533397,0.3476783698302037,0.5907629215733659,0.6233566458512344
0.6313167072727132,0.7279887020342587,0.7473937554602311,0.7568161790806782,0.3386929412685779,0.3512815142661206,0.6171819104902312,0.6402702191890363
0.6324956412548062,0.7239863445550337,0.7480961611310974,0.7560133756611659,0.3488033733903213,0.3491493107750261,0.6123483018295436,0.6573149481034368
0.6345371202415516,0.7144672981310095,0.7504330332484905,0.7560348857783505,0.3517843694497507,0.3568300327968678,0.6192978613748589,0.6582817047465326
0.6363913610988484,0.7283444293744871,0.7515701085542101,0.7562330640859046,0.3559850940565822,0.35933455325769653,0.6117138810612052,0.6561573039179547
0.6372870166896667,0.725968321314967,0.7544337941515681,0.7576096284865014,0.36133996338317975,0.3687195314271737,0.6091990386273098,0.6784420723989839
0.6361612222533781,0.722358018904457,0.7545152915486901,0.7572178330122543,0.36621697047918605,0.3726185882688696,0.6079453329106682,0.6710269612951942
0.6474593490802107,0.7252826574865749,0.7559912739121024,0.7609492739529355,0.37760421087810747,0.3751815646396354,0.6109289807339606,0.6723017031965953
0.6454283746001237,0.7273169086006648,0.7551486790540779,0.7632492917464342,0.37666712591463264,0.3798072588393891,0.6054424024266319,0.673977978426088
0.6478953557865645,0.7356494784964608,0.7528370425942795,0.7633450340477799,0.3910348975638016,0.3813035919897041,0.6083886140309515,0.6731046170037404
0.6452553061291412,0.738983518888642,0.7534186794935287,0.7636694180912681,0.39404183815151944,0.38305776054290175,0.6126524865105317,0.6694301046205777
0.6496737290052148,0.7353505202057036,0.7586272422531912,0.7628949052818035,0.39872062326365854,0.3874213543386869,0.6109426740423205,0.6594463552774668
0.6540032732595825,0.7377008134443114,0.7580161063525883,0.7646004089574219,0.4026072006342799,0.3951786169030207,0.6137117527658724,0.6622547942244218
0.6575925546564123,0.7382160593111001,0.7581884243372756,0.7682347621527065,0.4090022159294926,0.39753495680095796,0.6123546901559571,0.6621181376225815
0.6595095739802783,0.7336277715675353,0.760145981265297,0.768330179156661,0.4121513402062686,0.39826405681277705,0.6161068708920288,0.6716661472189314
0.6597072543771473,0.7294724218718062,0.7596092618658895,0.7697951233902178,0.4139082033450862,0.40322109263319583,0.617569142409723,0.6693530731007649
0.6592580670122699,0.7378457765066468,0.7612244156120704,0.7709320558000085,0.42292788138435716,0.40984639012966856,0.6264834966835486,0.6745321636115151
0.656986388820275,0.7360954474208428,0.7624117183354276,0.7697261840933997,0.42635542826342687,0.41640758675930767,0.6336214660020131,0.6752812613138035
0.6594179435607627,0.7380596481831446,0.7647198225871713,0.7711991226511745,0.43027836718092105,0.4182284891952227,0.645453043821445,0.6764810756556864
0.6576924429135651,0.7339483151016987,0.7645436885702844,0.771793439349776,0.43190903196998726,0.42088136471888915,0.648455703521672,0.672676452823614
0.6656175361479649,0.7394176325847681,0.7665025855856233,0.7745363398720725,0.43696297489431607,0.4307482897335483,0.6613246510484254,0.6686047006341989
0.6649836797834885,0.7419582385264663,0.7665427842484833,0.7772234486158321,0.4408775654760962,0.4328532610100156,0.6722893407813103,0.6712343722845081
0.6665288186826649,0.7445776288439672,0.7684673878265565,0.7810486118702372,0.45033691045373575,0.43790762120196614,0.66664575401855,0.6770526158198193
0.6676014847893795,0.7440845536882051,0.7695116115378359,0.7807791661758308,0.45735343498471503,0.44160265229943024,0.6685427349733931,0.6808993226255063
0.6735381579183616,0.7504348060079985,0.7717157263880497,0.7825228526322978,0.4586945556118036,0.442661979571084,0.6763960887473509,0.6752710202802263
0.6781927002800809,0.7522621139166228,0.7743320831758999,0.7833888361651307,0.4655363459092702,0.44557573661830635,0.6807439606850012,0.6787372690629437
0.6804838061797293,0.7504594616877864,0.7765276849316936,0.7864038085939559,0.4700753398576799,0.4497004828692546,0.6932182238989114,0.6800948740536374
0.6812779264656722,0.7606592954416572,0.7774298000609139,0.7884829724127015,0.4726008420704629,0.4619619724617193,0.691851944870427,0.6804487303057286
0.6820478706456574,0.769005335041767,0.7797247212130904,0.7889979341152816,0.47696833913281034,0.4646523269321095,0.6894566265916625,0.6745248061388841
0.682577037402795,0.7709055945996978,0.7808210456145569,0.7898621961691432,0.47878839688605723,0.4715763529670883,0.6856347764153107,0.6775022256270083
0.6834783164263073,0.7733161189548596,0.7811941406255702,0.7910955828048187,0.48248854101349936,0.47707728902594176,0.6787754468430696,0.6808778874165449
0.6897433627628634,0.781809055871434,0.7827238345280657,0.7926031513607177,0.4864381737254187,0.4814271447148637,0.6809728624173561,0.6844887045783365
0.6963487279643641,0.7820239292386346,0.7844135936360278,0.7938127858924422,0.49273182041091673,0.48728661365218817,0.6804230726496118,0.6856412513417155
0.6951427402283296,0.7811208845141183,0.7867643213842769,0.794813802198763,0.4998078562568982,0.4863869153043728,0.6831346392051489,0.694990046366368
0.6959012421490027,0.7873772262587693,0.7859859328186284,0.7953113039599228,0.4998333152257122,0.48763590835097437,0.6857822474921272,0.6926233475807227
0.6962125292684191,0.7894862333683249,0.787012720097203,0.7955206173381215,0.5036218458596153,0.4925387992956429,0.6843118679857778,0.7012348033966757
0.6994456507508342,0.7938434907646985,0.7870323958069589,0.7977820246360893,0.5104124042583172,0.4937443570446393,0.6861342372934064,0.6981827994148806
0.6996905240897213,0.7982534988480086,0.7877694958498584,0.7984304613544059,0.5131024809641616,0.49470869160345576,0.6984061989493854,0.7072435886863412
0.7041112976815117,0.8020395654170924,0.7895671409164728,0.7990249754389763,0.5167631274433906,0.49732274998121706,0.7029865279366426,0.7081092659070447
0.7075463572447651,0.7996676630591796,0.7910100172522997,0.8010725895962372,0.5195803054759295,0.5035852758963693,0.698248699157409,0.7121399458413652
0.7114276151814827,0.800808535994814,0.7924558278847053,0.8022723581111646,0.5242397282937511,0.5061788021058579,0.7042168643964855,0.715907620954296
0.7161549233883832,0.8039082528918352,0.7932973177101073,0.8034364650542078,0.5303175268039807,0.511604084106754,0.7051042608378956,0.7281532051622286
0.717462310210389,0.8047499749178538,0.7944232121988929,0.8037153588645083,0.5349286154408155,0.5152829546463226,0.7098326426986867,0.728435090661505
0.7212636101803516,0.8092750895129873,0.7945840037879781,0.8051633680600565,0.5370336357099603,0.5203249948678094,0.7092964313079521,0.7254855737406768
0.7198476458475748,0.8076068623750974,0.7952701976091319,0.80492773293847,0.5389207415006986,0.5211547330649394,0.7147665974321066,0.7209842597471443
0.7202943031994676,0.8052693952796215,0.7963692617273044,0.8055126318998757,0.539345288134574,0.5210015967392969,0.714414551608956,0.7251545633577683
0.7237742453618392,0.8086476077995234,0.7980059390405032,0.8065890956123098,0.5474781302070816,0.5242078559149853,0.716239067161277,0.7345381100319108
0.7250557973140621,0.8078663669172802,0.7990937094112301,0.8087345857887566,0.5487289157630559,0.5267639095701461,0.7160902749213223,0.7351697138575812
0.727233508450235,0.8099275656705872,0.7997854751157519,0.8084470932558498,0.5600326870453031,0.5322872431827028,0.7183428364782148,0.731152899908055
0.7291817070408907,0.8125856509310111,0.8001500282156728,0.8091745910685197,0.564526050168324,0.539598363205221,0.7190626939379352,0.7288926003261404
0.7306476654105469,0.812097450777,0.8012826954704388,0.8097520226091572,0.5637365443729244,0.5436636999761678,0.72667082628745,0.7276212740552537
0.7330863699521826,0.8141611276160394,0.8021280537909306,0.8101855563255953,0.566873706362132,0.5459249325750379,0.7273815486407581,0.7306302123672713
0.7355837252967927,0.8143690342336298,0.8032868850601941,0.8112638354321722,0.5712126818205167,0.5476533863550678,0.7274467766035752,0.7299721401015078
0.7383654081240881,0.8176772740057675,0.8054074237611828,0.8120429825820291,0.5765269088815032,0.5531665128284464,0.7282532446955777,0.7289315549855954
0.7404226513388746,0.8170857685979331,0.8062607751784834,0.8127155221782905,0.5810061208239227,0.5572865658437836,0.7302114080393061,0.730769393524328
0.7411979470648855,0.8203349705904177,0.8081224120437581,0.8143836812679851,0.583765409552897,0.5586905081216983,0.7337726923594333,0.7310260305820485
0.7411710207663849,0.8223449057037397,0.8096078313340623,0.8146123546423115,0.5876158539819335,0.5615827652494669,0.7354042648655319,0.7288468167572331
0.7442647362404096,0.8276752492956195,0.8111701011287761,0.8145700991095884,0.5914718931258908,0.5659667031608193,0.7357806224590339,0.7294130988317985
0.7456306624462754,0.8282572279401513,0.8116246050412385,0.81546769289453,0.595739871907563,0.5685569349116515,0.7379081326824732,0.7318577983552511
0.745992118152677,0.8291584034221275,0.8128450364192318,0.8168766749411279,0.5951235767406683,0.5728481686752925,0.7379696210473702,0.7317632518624377
0.7465758309173696,0.8329182630087625,0.8146411026227948,0.8175880906926644,0.5937172807632539,0.5748865394936268,0.7360840581288317,0.7331933550265886
0.7496090465869973,0.8346241686906313,0.8166748231870867,0.8185556476563743,0.5948794570902322,0.5748874413315022,0.734823601770865,0.7342116738244098
0.7515034309041995,0.8340327977806231,0.8181641564503828,0.8192174353284974,0.5996410953791483,0.5812046648163575,0.7331942120500148,0.7344925601733127
0.7563566705638006,0.8351187911828467,0.8201520403890722,0.8194737765235252,0.6018242552404283,0.5855550621260858,0.7325630564286247,0.7355397234938572
0.7577868846829598,0.8367554991399877,0.8215801799565852,0.8204186687898026,0.6029288320511674,0.5914047384583703,0.7294242123827908,0.733343224030244
0.7583059026552498,0.8379083255924528,0.822815080601503,0.8212519106897033,0.6057236903707346,0.5925045248428933,0.7298870286982456,0.7354908900874555
0.7594222025491342,0.8407187811253154,0.8238694002447919,0.8226289354320878,0.610482399369485,0.596790838301437,0.7318247756762356,0.7384113083251166
0.7594882600373316,0.8423786488339011,0.8255547277233583,0.82292212790429,0.6103208529738641,0.5980652872905949,0.7320707719431075,0.7376007205654663
0.7620437846821011,0.842965457024489,0.827360161929649,0.822497244005844,0.6157369650753085,0.5999053642398936,0.7375166735455151,0.738420943068292
0.7662793436020637,0.8433104303432528,0.8284130941161899,0.8237306569710363,0.6203242678064164,0.6052678333531764,0.7348033742294247,0.739344795544214
0.7683498821442204,0.8426164536458686,0.828904990825093,0.8249326327209067,0.6250903694412032,0.610598951467142,0.7341711695725317,0.74367830474574
0.7697723898761778,0.8414700497250689,0.8299390496807244,0.8253290184655386,0.6277463076906337,0.6140649697323944,0.7345310947034739,0.7422010363596412
0.7747650101953573,0.8464769074288079,0.8313138257803321,0.8265287370437939,0.6328423031000968,0.6154166870253355,0.7337511803432396,0.7431126822080532
0.7755451862294508,0.8478664939572279,0.8318024427728852,0.8284698119584502,0.6355572784207226,0.6174213475067569,0.7362430752656077,0.7429925387005667
0.7769706029892296,0.8491751608349923,0.8329662659604165,0.8300472437726669,0.6391773785929391,0.6227489331699702,0.7330022925192885,0.7444285264661735
0.7782023143241733,0.8499350201248965,0.834233811859688,0.830989177593614,0.6402489300303351,0.6248104730095978,0.7360768791649994,0.7490241007287067
0.7807738910118698,0.8520862601756694,0.8351395728844512,0.8318774974408855,0.6408151115942579,0.6259811772009323,0.7352834718513092,0.7473811556903671
0.7828070404838301,0.8559599005113682,0.8367240641238958,0.8334397780541067,0.6440351409364069,0.6297165105006245,0.7356615925225055,0.7479965014177985
0.7873316327874371,0.8569413520468021,0.837614311822394,0.8348990553794339,0.6476616675573265,0.6302293029008279,0.7348790618322307,0.7500254206519102
0.7910077603163979,0.8577916937310517,0.838650298872705,0.8367039997574004,0.6490761231390088,0.6321050579420421,0.7375291579313699,0.7514693033420663
0.7904006980061553,0.8579658031529082,0.8396694281718173,0.8380519202302393,0.6506511189615871,0.6335143370249283,0.7377943202772445,0.7523653366639076
0.7927195359888722,0.8601621459484892,0.8406932056600065,0.8393995156805865,0.6523171108235746,0.6350815016840544,0.7387450443930487,0.7554330786977462
0.7945498256168727,0.8606120223871637,0.8418763391508552,0.8401220978983411,0.6567274914005253,0.6387144795530023,0.7381143508209146,0.7572097740150409
0.7946909452767063,0.8605762422661003,0.8426878491915377,0.8419988300619519,0.6579936550724124,0.6428204981461645,0.7394857178985952,0.7568280259212187
0.7958569578591245,0.8614096923237176,0.843322178465818,0.8437519431755272,0.6607433867925285,0.6466509454286886,0.7428065928409133,0.7630538525911998
0.7974908058743077,0.861986431514757,0.8441251533382655,0.8452395077640872,0.6630119000809381,0.6477969194544465,0.7574187263610267,0.7661511480268052
0.8002866833592271,0.8644048671353433,0.8450508093700674,0.8448103973746129,0.6684367056505618,0.6498523239241416,0.7604914912249984,0.7680452764986587
0.8024679696251166,0.8674379416474088,0.844797519943736,0.8473758566901957,0.6710607966818306,0.6516801219843359,0.763698973502467,0.7681166996343273
0.8045658500192127,0.8674199172899514,0.8454350435540869,0.8483960561153177,0.673469067112102,0.6546103575441738,0.7630175852300646,0.7675474165471763
0.8086841205856885,0.8682659376169253,0.8462857675876613,0.8494552674992628,0.675106544583513,0.6584464273171884,0.7662292931324961,0.7658909483838783
0.809842107116126,0.8716782071786443,0.8469771502042186,0.8509438741384697,0.6783443529633826,0.6635281630133214,0.7659446840720847,0.7653044092770065
0.8119333153064985,0.8703908638562119,0.8478559345947424,0.8509392680257314,0.6801277789789015,0.6641752808515277,0.7651835065669399,0.7652384876854008
0.8142718943891233,0.8697598870901937,0.8485740410581722,0.8518467194946866,0.6824036498149243,0.6704651968770902,0.7665703814909358,0.7656796364070414
0.8162560155668571,0.873614729470473,0.848950941088232,0.8531560516165043,0.6867129167660229,0.6725501525161388,0.7681260536087976,0.7648530937073963
0.8173522833280519,0.8740422533699885,0.8508943359267734,0.8548757268607284,0.6884816198181857,0.6734926586987513,0.7703259025759733,0.7718725260059974
0.8178981424733253,0.8760267002818348,0.8524685552917856,0.8561263979803841,0.6895604661262063,0.6791188804273607,0.7722158717905808,0.7742145581595098
0.8196888767076211,0.8770353632401463,0.8532175302048793,0.8563202609257029,0.6916857234086432,0.6838650056584105,0.7752951697487933,0.7771098633006956
0.8210615001673744,0.8784981096663105,0.8551449328697442,0.8563472899902609,0.695896063067145,0.6878295920874181,0.7770682850985605,0.776490727769454
0.8223105090272117,0.8796152474935666,0.8556176859402119,0.8574077394531535,0.6985384019495573,0.6877689934548459,0.7787490897525504,0.7813011410490655
0.8228606768044853,0.8815783034454421,0.8575801191996313,0.8576451576268477,0.6995419748882612,0.6898131787891774,0.7813239819194051,0.7847406564163835
0.822125687313184,0.8797957425619977,0.8588031580210624,0.8586650981868259,0.7076375483160228,0.6912705290581004,0.7802397870999321,0.7843785417084799
0.8240559921304134,0.8799049041264552,0.860085562676876,0.8596074120415145,0.7097626588633167,0.6921762345997838,0.7839748926255066,0.785190548520212
0.8260406356200921,0.8788905472210178,0.8619176799944468,0.8606022167397007,0.7153309889599824,0.6939318657387222,0.7839051706942503,0.7889791680281122
0.8285135721541668,0.8800455586682461,0.8623332240717024,0.8619459035999976,0.7197631797220803,0.6972325758516228,0.788897823670271,0.7903428610005507
0.8298156894668376,0.8816329657038265,0.8631969347564873,0.8626855309564013,0.7223576904540574,0.6984815434992676,0.7953128844447502,0.7891930610111361
0.8305060504227912,0.8814134529934146,0.8647440465994779,0.8648164243626784,0.7229448643542418,0.7012764657519225,0.7947501839122912,0.7903229325355027
0.8323511774063471,0.8821082558468775,0.8654684295878177,0.8649144698306485,0.7268863669203054,0.7052814521505548,0.7946743376366912,0.7909770746953441
0.8336576388722985,0.8838459061138276,0.8659704816283686,0.8663278053802195,0.7287360546416477,0.7086342914931733,0.7969169132638273,0.7986611346010175
0.8363118620116583,0.8849044449775495,0.8667723291549211,0.8677997804389112,0.7306127021502175,0.7113999315210245,0.7985257336359999,0.8029109317051131
0.8388701663275926,0.885636951149324,0.8684589720438399,0.8688170838983555,0.7322721003535272,0.7159733434747446,0.7999240397336644,0.8061042544505351
0.8413054801519899,0.8877271708446169,0.8693326494864416,0.8696970215214616,0.7378381309987956,0.7184906651467815,0.8028866976446896,0.8090244955191257
0.8437376502621547,0.8901324542350761,0.870861554185814,0.8710284033990935,0.7415033778235399,0.7232147104194837,0.8062354184418665,0.8081398179181721
0.8464603570140167,0.891738345085194,0.8721585015191693,0.8722219218745783,0.7436166936074915,0.724333817640771,0.8072067458783413,0.8092935361104806
0.8502038930461728,0.8942899021863747,0.8726878641821993,0.8735583484393071,0.7480278736686484,0.7292418543414964,0.8113271495473469,0.8166873244573127
0.8520484131891652,0.8968008049964987,0.8737578171487866,0.8758803957840121,0.7513251356775287,0.7336561936553224,0.8113503686441067,0.8198231116068776
0.8535022642281737,0.8985466833274245,0.8749384644681885,0.8768673797722104,0.7520331415562851,0.7409718973524375,0.8119651329135056,0.8197463454390802
0.8550463894464905,0.8992643795273886,0.8757352414257699,0.8776907502775673,0.7545735260552251,0.7437648550724573,0.8143826034062199,0.819533575481584
0.8575983315599077,0.9019687250895102,0.8761615946732154,0.8795013741527969,0.7545489002151333,0.7453643511558696,0.8147847673582977,0.8203185702461643
0.8599175226367404,0.9025420965791987,0.8773906595518205,0.8815984635095988,0.7556208171861445,0.7472240564261992,0.8181887877126577,0.8200543375587972
0.861745463031049,0.9039174002820692,0.879217714334546,0.8823835849973296,0.7575444712941691,0.754331278343641,0.8194029449447305,0.8225755444078394
0.8637860767627028,0.9049107582937315,0.8807864301534263,0.8835104095736547,0.7612718895804959,0.7565460727889312,0.82129148079995,0.8245074561507393
0.8677504157848768,0.9048801980882097,0.8825809273114497,0.884434815962713,0.764088399765913,0.7600838768566025,0.8244933493671635,0.8318545800175048
0.8682263406823302,0.9052024398957442,0.8837766028464782,0.885649863332645,0.7691752634079181,0.7606641747773989,0.824180207588566,0.8349328178730333
0.8699269251258315,0.9058205163056529,0.8849813458634295,0.8868158474581367,0.7690081699152981,0.7673051921175739,0.8253267970981737,0.8371305476158085
0.871422314330992,0.9080437299869868,0.8870986436137193,0.8876978685029953,0.7744374962827714,0.7682480453708882,0.8265091245227149,0.8370147368865197
0.8746755806396918,0.9091607124415932,0.8884126156752037,0.8887555430785337,0.7782980555701425,0.7723174718655876,0.8258940493744599,0.8475134562627871
0.8762626447416961,0.9111842148942824,0.8889408573417668,0.8897140381843798,0.7810276423504671,0.7753849655255455,0.8256988046026994,0.848568578684512
0.8777540520230487,0.9126744471922735,0.890473288990842,0.8913497312280793,0.7854573242699322,0.7790865592435108,0.8306104949231577,0.8496166895319857
0.8785618937915798,0.914220335120389,0.8913242466663366,0.8939264869600757,0.7884789743126664,0.7809454434707453,0.8333767726674167,0.851923002433373
0.8811854962962378,0.915606150483183,0.8925993341750802,0.8952538673507653,0.7916696881829214,0.7840309758075491,0.834760552681963,0.8542751067056337
0.8843601810948486,0.9179708281409795,0.8946042984834224,0.8967556017792178,0.793460218597025,0.786702258707244,0.8355035017196848,0.8534217724063669
0.8863289448471892,0.9196922332723255,0.8957509105994371,0.8981531271747485,0.7939708576923947,0.7913064386081198,0.8400105309513843,0.8555185508167301
0.8879050737000186,0.9208733220698052,0.898128490187224,0.8989123472857634,0.7979527163799409,0.793374449335236,0.8448747379058745,0.8593057806937439
0.8893308046085504,0.922657407486009,0.899441066347446,0.9001852195626594,0.8014982407661643,0.800467585000121,0.8536297689109804,0.8606940250329785
0.8894964974192076,0.9251631792819504,0.9008747827431205,0.9013967275847975,0.8057745822236949,0.802074494156483,0.8570058460281943,0.8668403897903798
0.892506267719886,0.925075648769654,0.9028763228767489,0.9028316936235862,0.8091910497520183,0.8075384142805189,0.8587325564023653,0.8716807650327533
0.8941683748087862,0.9253326700751631,0.9034014358822582,0.9044467449385716,0.8098964209929846,0.8103967974184477,0.8598525539305729,0.8745565448748555
0.8964670123950271,0.9273649348769808,0.9046778121507038,0.9068083086581216,0.8120408292448638,0.8114601511251982,0.8616533445473908,0.8760932465147095
0.896883805258036,0.9301826739730512,0.9062153152200744,0.9090973407756111,0.8160769626525052,0.8150345277048197,0.8679671785376823,0.8806796908325097
0.8981137770434081,0.9309216643805388,0.907040878460956,0.9102009437208728,0.8194518885630824,0.8176070513682073,0.8700506284046984,0.8813479959163114
0.899436334371265,0.9336503190101496,0.9081552085511959,0.9115904699611822,0.8235520834193497,0.8192192279801086,0.8759386713349682,0.8872253143780436
0.9004789133497298,0.9347574827087342,0.909650911567041,0.9139205371061834,0.82612017053241,0.824979760598317,0.8768200550125957,0.8871109921554721
0.9029213789252488,0.9355427174656749,0.9105086543082664,0.9145744418744668,0.8287247477687919,0.8298086650172185,0.8788693959459206,0.889523108372953
0.9054942696102917,0.9371671859362315,0.912024114575569,0.9157745661417582,0.8337054543634841,0.8341811051771667,0.8806263971597742,0.8888773160772041
0.9065567148978286,0.939078020779486,0.9135489913176469,0.9163480981918022,0.8379637371735331,0.8367374313913817,0.88477075940839,0.8912580629416111
0.9092132787333536,0.9412545422612492,0.915051985630898,0.9182889393489373,0.841038872867151,0.8402531939079245,0.8915226262608937,0.8927966530285013
0.9109210243928171,0.9426047045308104,0.917324678466216,0.9201357773650434,0.8434714214322012,0.8471046029488564,0.8935167440266992,0.8965870142361277
0.9120525029651686,0.9432739437625098,0.9188949785228827,0.9220957809180649,0.8465863557217334,0.8479046910503593,0.8987598626449679,0.8980106057746997
0.913577948596483,0.9455261441043055,0.9207234069566419,0.9234534523509474,0.8493891751311666,0.8494940149691939,0.8986745699990201,0.8982793660298797
0.9152873061383971,0.9461207308142744,0.923433628248247,0.925073346139624,0.8511711987311632,0.8518537337665447,0.8997166024500783,0.8993806767002952
0.91791311487539,0.947583673413953,0.9245486913834533,0.9257165402694061,0.8532968062349052,0.8592779175492287,0.9089929778619641,0.903734101891568
0.9199878301825875,0.9501278822233978,0.926096746965499,0.9279619552290128,0.860112484925783,0.8623549315878325,0.9090665691429702,0.9045664150211525
0.92189135553288,0.9499385808642956,0.9281531256491816,0.9292477627552167,0.8625525738271616,0.864936831441124,0.9125408741159179,0.9046128323814968
0.9233375418102335,0.9527684375655072,0.9307778394393637,0.9325770088276714,0.86558616527986,0.8690885836452567,0.9120324854075404,0.9095510043926793
0.9242333659419263,0.9542422379440524,0.9319163302985796,0.9334975317457783,0.8684891958985539,0.8743748102666887,0.9136374251485985,0.9112378839217375
0.9271560263724743,0.9540984087885903,0.933475574918108,0.9350517443939028,0.8725856546359775,0.8760962743178434,0.9159081095149888,0.914107521539709
0.9314648340150017,0.9559309501353713,0.9352969129035369,0.9365958037485854,0.8748895285841898,0.8839233485406076,0.9174883287966743,0.9159222170807361
0.9331106857910777,0.9559555299328991,0.9370346698855208,0.9387812554039451,0.8770563678029978,0.8869654414418904,0.9212155004589485,0.9181909917512496
0.9341233772667409,0.9580740342740388,0.9387929923009856,0.9408543403761209,0.8796496876382933,0.8921377105564569,0.9232623956259075,0.9226670629816165
0.9359171442546023,0.958806791033269,0.9407404328076235,0.942400172268877,0.8872733916009548,0.8971941964386853,0.9230805321857886,0.9230360661603036
0.9381702819665997,0.960376383780603,0.942469272374289,0.944141160817456,0.889689887688055,0.9004525182715812,0.9273888576657029,0.9222861381783684
0.9404712886819443,0.9612407109069787,0.9441489442942986,0.9467705069072313,0.8919181924350933,0.9055893716518402,0.9297784057211057,0.924008543537927
0.9416736320721075,0.9632526789411064,0.9454434640038129,0.9487693363451414,0.8951003983412732,0.9078912088899709,0.9336721816810614,0.9263269044009805
0.9442909013263847,0.9654843985660518,0.9475000084770324,0.949662830200697,0.8987858949776254,0.9118141225564679,0.9380345823153913,0.9287727261391518
0.9458536315535812,0.9665272519094749,0.9489063930046009,0.9518912893494867,0.9075036736687382,0.9167405492892379,0.9425551864167959,0.9408531255130514
0.947509975651345,0.9687091624893481,0.9510724073021194,0.9545166358057293,0.9151193270440545,0.9194727856811951,0.945896267584012,0.9415039285275687
0.9506336211251128,0.9695976696324903,0.9531193482907471,0.9569431150938794,0.9178937031116011,0.9229919942460415,0.9540587284333732,0.9435059701057933
0.9525419214429364,0.9712949106495319,0.9557012478681327,0.9588006077566552,0.9214546420337906,0.9275656541612136,0.9556386482236577,0.9466131089131179
0.957304205646913,0.9725836236044071,0.957842615472562,0.9616427135621292,0.9257581312673668,0.9306330334284652,0.9588483701011549,0.9489939112206581
0.9587088468074638,0.9754540449602982,0.9605618694488863,0.9630926237479536,0.9314712946890723,0.9358372251233755,0.9648308161677607,0.9519910026514898
0.9621920275020545,0.977517653228603,0.9633528882874607,0.9658322890822247,0.935070516705528,0.9380940938847196,0.9640023537928776,0.9524965822911968
0.9640185384396105,0.9799364814730617,0.9661641584451214,0.9674521197418705,0.9392183183453132,0.9419688433954606,0.9664302023994852,0.9584723587846478
0.968617084684653,0.9807247454533263,0.968597616580417,0.9689514705800575,0.9430983797737414,0.9472157226486243,0.9666005008435761,0.9619588750929732
0.9711442545684873,0.9834404289813814,0.9709252829792133,0.9727895960989406,0.9484856111501838,0.9530848190773173,0.9698026334019921,0.9626825924594766
0.9747043321769652,0.9850919702841012,0.9735180394576587,0.9754081331105899,0.9525019440493533,0.9561062410738719,0.9727620659413859,0.965414600819733
0.9771329241321971,0.9874968941145118,0.9764082059192284,0.9779220654801626,0.9571557898232566,0.9593838193482591,0.9719996002686159,0.9710568345197707
0.9819465785512331,0.9883253690285074,0.9801781667087734,0.9805112204340424,0.9646901093513389,0.9663554304679317,0.9766020106336011,0.9726250463871773
0.9852031271804144,0.9900384194629721,0.9829000325648942,0.9833587807164454,0.969162843945611,0.9724901248175976,0.9821949640707213,0.9752450719928089
0.9876645129046493,0.9917314873397131,0.98645322108143,0.9867770772264032,0.9753850047343705,0.9779376565473826,0.983597208309713,0.980160837139112
0.9911882774172244,0.9948968623249752,0.9909358195096157,0.9903561028609579,0.9797721959370174,0.9822555800345376,0.9841500504496615,0.9882663984929323
0.9942225162699526,0.9963722498217414,0.9949498447746562,0.9940869773341894,0.9897254568323302,0.9887274761900732,0.9921827762044039,0.9960556345490413
1.000000046066373,0.9999999372083102,1.0000000581616175,0.999999964134644,0.9999999221354212,0.9999999174930448,0.9999999707851,1.00000001434655


==> figures/data/sample_std.dat <==
num_samples	celeba_colorization_1	celeba_inpainting_2	flying_distorted_dataset	mnist_inpainting_1
8	150338.65064479684	35545.091350678464	90067.98428043236	10599.97116830319
16	114014.10255758507	26823.888886213437	79538.39365700356	8115.061761176467
24	91971.3014415351	23181.586693728626	75471.88101801266	6913.510832846881
32	83411.16326932429	21090.63257431917	73412.1048776143	6229.4805997580515
40	76735.91048012768	19724.82540315919	72179.1706994271	5512.140887831065
48	72734.54016729967	18792.608342440395	71283.33976674857	5066.398315501537
56	69338.2622101667	18185.747075464576	70576.03909467536	4700.423015306794
64	67346.27708811071	17747.530416309848	70069.12088734229	4390.753517830764
72	65872.76644880012	17379.294586986067	69637.53829170532	4190.4312272454135
80	64409.684677094214	17082.37212117215	69290.26992060631	4058.688562895753
88	62805.08990422762	16793.738157505886	69017.52143572224	3934.9565165356717
96	61761.10269526537	16606.4171040702	68778.9666902398	3809.575124784351
104	61030.251475500685	16448.94204533933	68576.62914168274	3722.073499015278
112	60277.30017730751	16281.807141709278	68410.98699620798	3644.280089679401
120	59491.75829409948	16163.1997470278	68250.48264262824	3573.249218327973
128	58860.7514875656	16034.892375733854	68108.27546416777	3500


==> figures/data/sample_std_nyu.dat <==
num_samples	nyu_augmented_distortion
8	497437.95006869483
16	305475.59920696926
24	226918.19290404054
32	181380.24647316616
40	152033.85272677476
48	133199.22416902668
56	120699.32451581574
64	112538.679986
72	102003.17990713907
80	95573.76050244099
88	90540.88485807739
96	86404.24870900656
104	82704.17176784559
112	79583.61643271313
120	77062.14768571436
128	74748.32186726971


==> figures/eigenvals/celeba_colorization_1_d_aleatoric_aew_eigenvalues.dat <==
index	0
1	0.014432499
2	0.0144043015
3	0.0142684765
4	0.013920229
5	0.013916512
6	0.013682304
7	0.013420607
8	0.012760249
9	0.012594557
10	0.012469996
11	0.012425805
12	0.012361101
13	0.012247528
14	0.011867329
15	0.011681733
16	0.011467473
17	0.011420762
18	0.011127693
20	0.01043515
21	0.010132391
22	0.009999213
24	0.009864558
25	0.00976501
27	0.009496375
29	0.009389822
30	0.009308774
32	0.009190985
34	0.009050368
37	0.008797405
39	0.008743152
41	0.008419865
44	0.008269418
47	0.007960151
50	0.007799346
53	0.007587331
56	0.007433491
60	0.00711042
64	0.006809314
68	0.0064795287
72	0.006242798
77	0.005902002
82	0.005731261
87	0.005575139
92	0.005316252
98	0.005034524
105	0.004731491
111	0.0043087862
118	0.0041587483
126	0.0038349438
134	0.003666923
142	0.003527313
151	0.0034490104
161	0.0033225066
171	0.003227335
182	0.0031508913
193	0.0030733126
206	0.0030163678
219	0.0029476148
233	0.0028880949
247	0.0028233442
263	0.002780693
280	0.0027339354
297	0.0026956773
316	0.0026576573
336	0.0026212723
357	0.0025787659
380	0.0025218152
404	0.002484827
430	0.002449738
457	0.0024146584
486	0.0023942469
516	0.0023734162
549	0.0023597772
584	0.00234126
621	0.0023254955
660	0.0023034583
701	0.0022848134
746	0.002258455
793	0.0022379167
843	0.0022131745
896	0.0021871421
953	0.002151633
1013	0.0021215924
1077	0.002083775
1145	0.0020506661
1218	0.0020117864
1295	0.0019665328
1376	0.0019246897
1463	0.0018809817
1556	0.0018430375
1654	0.0018146399
1759	0.0017886097
1870	0.0017653316
1988	0.0017357671
2114	0.0017019286
2247	0.0016715229
2389	0.0016346318
2540	0.0015909548
2701	0.0015480758
2871	0.0015059027
3053	0.0014631079
3245	0.0014170799
3450	0.0013756399
3668	0.001337598
3900	0.0013007089
4147	0.0012578629
4408	0.00121802
4687	0.0011743124
4983	0.0011314319
5298	0.0010943483
5633	0.0010589985
5988	0.0010242063
6367	0.0009829385
6769	0.0009411405
7196	0.0008978616
7651	0.00086037145
8134	0.0008161469
8648	0.00076994445
9194	0.00071624474
9775	0.00067220506
10393	0.00062998326
11049	0.0005860444
11747	0.0005499135
12489	0.00051651575
13278	0.00048550405
14117	0.00045992047
15009	0.00043114735
15957	0.0004022337
16965	0.00037504447
18036	0.00035031303
19176	0.00032823073
20387	0.00030880584
21675	0.0002925726
23044	0.00027815189
24499	0.00026567935
26047	0.00025559834
27692	0.000246452
29442	0.00023691055
31301	0.00022698483
33278	0.00021681577
35381	0.00020566615
37615	0.00019523683
39991	0.00018614411
42518	0.00017771643
45203	0.00016921561
48059	0.00016066097
51094	0.00015034617
54322	0.00014045415
57753	0.00013136596
61401	0.00012245036
65280	0.000112431786
69403	0.00010330055
73787	9.4053474e-05
78448	8.4093524e-05
83403	7.581749e-05
88671	6.956442e-05
94272	6.387886e-05
100227	5.8410995e-05
106558	5.3005533e-05
113289	4.7555437e-05
120445	4.1333893e-05
128053	3.677592e-05
136142	3.2051517e-05
144741	2.9220186e-05
153884	2.7613163e-05
163604	2.6988177e-05
173939	2.6710366e-05
184926	2.5467818e-05
196606	2.5220867e-05


==> figures/eigenvals/celeba_colorization_1_d_aleatoric_aew_eigenvalues_normalized.dat <==
index	0
1	0.057729997
2	0.057617206
3	0.057073906
4	0.055680916
5	0.055666048
6	0.054729216
7	0.053682428
8	0.051040996
9	0.05037823
10	0.049879983
11	0.04970322
12	0.049444403
13	0.04899011
14	0.047469314
15	0.04672693
16	0.04586989
17	0.04568305
18	0.04451077
20	0.0417406
21	0.040529564
22	0.03999685
24	0.03945823
25	0.03906004
27	0.0379855
29	0.03755929
30	0.037235096
32	0.03676394
34	0.036201473
37	0.03518962
39	0.034972608
41	0.03367946
44	0.033077672
47	0.031840604
50	0.031197384
53	0.030349324
56	0.029733963
60	0.02844168
64	0.027237255
68	0.025918115
72	0.024971193
77	0.023608008
82	0.022925043
87	0.022300556
92	0.021265008
98	0.020138096
105	0.018925965
111	0.017235145
118	0.016634993
126	0.015339775
134	0.014667692
142	0.014109252
151	0.013796042
161	0.013290026
171	0.01290934
182	0.012603565
193	0.01229325
206	0.012065471
219	0.011790459
233	0.0115523795
247	0.011293377
263	0.011122772
280	0.0109357415
297	0.010782709
316	0.010630629
336	0.010485089
357	0.010315063
380	0.010087261
404	0.009939308
430	0.009798952
457	0.009658634
486	0.0095769875
516	0.009493665
549	0.009439109
584	0.00936504
621	0.009301982
660	0.009213833
701	0.009139254
746	0.00903382
793	0.008951667
843	0.008852698
896	0.008748569
953	0.008606532
1013	0.00848637
1077	0.0083351
1145	0.008202665
1218	0.008047146
1295	0.007866131
1376	0.007698759
1463	0.007523927
1556	0.00737215
1654	0.0072585596
1759	0.0071544386
1870	0.0070613264
1988	0.0069430685
2114	0.0068077142
2247	0.0066860914
2389	0.006538527
2540	0.0063638194
2701	0.0061923033
2871	0.006023611
3053	0.0058524315
3245	0.0056683198
3450	0.0055025597
3668	0.005350392
3900	0.0052028354
4147	0.0050314516
4408	0.00487208
4687	0.0046972497
4983	0.0045257276
5298	0.004377393
5633	0.004235994
5988	0.004096825
6367	0.003931754
6769	0.003764562
7196	0.0035914464
7651	0.0034414858
8134	0.0032645876
8648	0.0030797778
9194	0.002864979
9775	0.0026888202
10393	0.002519933
11049	0.0023441776
11747	0.002199654
12489	0.002066063
13278	0.0019420162
14117	0.0018396819
15009	0.0017245894
15957	0.0016089348
16965	0.0015001779
18036	0.0014012521
19176	0.0013129229
20387	0.0012352234
21675	0.0011702904
23044	0.0011126075
24499	0.0010627174
26047	0.0010223933
27692	0.000985808
29442	0.0009476422
31301	0.00090793933
33278	0.00086726306
35381	0.0008226646
37615	0.00078094733
39991	0.00074457645
42518	0.0007108657
45203	0.00067686243
48059	0.0006426439
51094	0.0006013847
54322	0.0005618166
57753	0.00052546384
61401	0.00048980146
65280	0.00044972714
69403	0.0004132022
73787	0.0003762139
78448	0.0003363741
83403	0.00030326995
88671	0.00027825768
94272	0.00025551545
100227	0.00023364398
106558	0.00021202213
113289	0.00019022175
120445	0.00016533557
128053	0.00014710368
136142	0.00012820607
144741	0.00011688074
153884	0.00011045265
163604	0.00010795271
173939	0.000106841464
184926	0.00010187127
196606	0.000100883466


==> figures/eigenvals/celeba_colorization_1_d_aleatoric_s064_eigenvalues.dat <==
index	0
1	0.014298104
2	0.014246557
3	0.014113186
4	0.01379616
5	0.013784281
6	0.013573684
7	0.013313351
8	0.0126559865
9	0.012501743
10	0.012397853
11	0.0123605225
12	0.012173536
13	0.012071226
14	0.011695804
15	0.01153144
16	0.011385183
17	0.011343783
18	0.011005193
20	0.010404943
21	0.010069943
22	0.009947481
24	0.009839009
25	0.009681629
27	0.009389613
29	0.00932187
30	0.00923296
32	0.009089509
34	0.008921777
37	0.0087299235
39	0.008687522
41	0.0083640525
44	0.008262616
47	0.007903555
50	0.0076830024
53	0.0075574126
56	0.007407276
60	0.007072351
64	0.006745886
68	0.0064996
72	0.0061977785
77	0.0058974656
82	0.0057042376
87	0.0055601876
92	0.0053125974
98	0.0049785613
105	0.0047332635
111	0.004315397
118	0.004136701
126	0.0038470423
134	0.0036854842
142	0.003549141
151	0.0034266757
161	0.0033335285
171	0.003248871
182	0.0031690763
193	0.0030830945
206	0.0030476952
219	0.0029660729
233	0.0029109353
247	0.0028346758
263	0.002776734
280	0.0027494307
297	0.002688168
316	0.0026506432
336	0.0026125056
357	0.0025652964
380	0.0025204453
404	0.0024713557
430	0.0024192652
457	0.002373159
486	0.0023151953
516	0.0022873837
549	0.0022665716
584	0.0022491417
621	0.0022334517
660	0.0022168928
701	0.002199899
746	0.0021797346
793	0.0021583538
843	0.0021349578
896	0.002110237
953	0.0020833618
1013	0.002058005
1077	0.0020288443
1145	0.0019976432
1218	0.0019589746
1295	0.0019256555
1376	0.0018832625
1463	0.0018418469
1556	0.0018077041
1654	0.00176565
1759	0.0017281416
1870	0.0017067869
1988	0.0016793563
2114	0.0016524605
2247	0.0016223871
2389	0.0015894439
2540	0.0015577296
2701	0.0015151922
2871	0.0014751513
3053	0.0014317825
3245	0.0013964308
3450	0.0013549511
3668	0.0013205854
3900	0.0012824096
4147	0.0012443512
4408	0.0012016459
4687	0.0011586838
4983	0.0011206142
5298	0.0010833121
5633	0.0010512176
5988	0.001015994
6367	0.0009773348
6769	0.0009337685
7196	0.00089502917
7651	0.00085951283
8134	0.00081411947
8648	0.000764739
9194	0.0007157661
9775	0.0006707149
10393	0.0006274062
11049	0.0005844708
11747	0.00054833054
12489	0.00051591726
13278	0.00048256424
14117	0.00045472442
15009	0.00042656565
15957	0.00039960863
16965	0.00037391516
18036	0.00034880626
19176	0.00032782668
20387	0.0003088309
21675	0.00029259713
23044	0.00027785124
24499	0.00026557263
26047	0.0002552179
27692	0.00024606998
29442	0.00023700495
31301	0.00022713211
33278	0.0002168526
35381	0.00020568928
37615	0.00019540238
39991	0.00018587681
42518	0.00017752519
45203	0.0001688362
48059	0.00016029945
51094	0.00015016302
54322	0.00014021827
57753	0.00013118704
61401	0.00012220116
65280	0.00011231363
69403	0.00010330844
73787	9.4051225e-05
78448	8.423899e-05
83403	7.596229e-05
88671	6.969222e-05
94272	6.4015956e-05
100227	5.8450474e-05
106558	5.308087e-05
113289	4.7673948e-05
120445	4.1538395e-05
128053	3.6880352e-05
136142	3.2183372e-05
144741	2.930822e-05
153884	2.7679891e-05
163604	2.7013186e-05
173939	2.6728017e-05
184926	2.548433e-05
196606	2.5224334e-05


==> figures/eigenvals/celeba_colorization_1_d_aleatoric_s064_eigenvalues_normalized.dat <==
index	0
1	0.057192415
2	0.056986228
3	0.056452744
4	0.05518464
5	0.055137124
6	0.054294735
7	0.053253405
8	0.050623946
9	0.05000697
10	0.04959141
11	0.04944209
12	0.048694145
13	0.048284903
14	0.046783216
15	0.04612576
16	0.04554073
17	0.04537513
18	0.044020772
20	0.04161977
21	0.040279772
22	0.039789923
24	0.039356034
25	0.038726516
27	0.03755845
29	0.03728748
30	0.03693184
32	0.036358036
34	0.035687108
37	0.034919694
39	0.03475009
41	0.03345621
44	0.033050463
47	0.03161422
50	0.03073201
53	0.03022965
56	0.029629104
60	0.028289404
64	0.026983544
68	0.0259984
72	0.024791114
77	0.023589863
82	0.02281695
87	0.02224075
92	0.02125039
98	0.019914245
105	0.018933054
111	0.017261587
118	0.016546804
126	0.015388169
134	0.014741937
142	0.014196564
151	0.013706703
161	0.013334114
171	0.012995484
182	0.012676305
193	0.012332378
206	0.012190781
219	0.0118642915
233	0.011643741
247	0.011338703
263	0.011106936
280	0.010997723
297	0.010752672
316	0.010602573
336	0.010450022
357	0.0102611855
380	0.010081781
404	0.009885423
430	0.009677061
457	0.009492636
486	0.009260781
516	0.009149535
549	0.0090662865
584	0.008996567
621	0.008933807
660	0.008867571
701	0.008799596
746	0.008718939
793	0.008633415
843	0.008539831
896	0.008440948
953	0.008333447
1013	0.00823202
1077	0.008115377
1145	0.007990573
1218	0.007835899
1295	0.007702622
1376	0.00753305
1463	0.0073673874
1556	0.0072308164
1654	0.0070626
1759	0.0069125663
1870	0.0068271477
1988	0.0067174253
2114	0.006609842
2247	0.0064895484
2389	0.0063577755
2540	0.006230918
2701	0.006060769
2871	0.005900605
3053	0.00572713
3245	0.005585723
3450	0.0054198042
3668	0.0052823415
3900	0.0051296386
4147	0.0049774046
4408	0.0048065837
4687	0.004634735
4983	0.004482457
5298	0.0043332484
5633	0.00420487
5988	0.004063976
6367	0.003909339
6769	0.003735074
7196	0.0035801167
7651	0.0034380513
8134	0.0032564779
8648	0.003058956
9194	0.0028630644
9775	0.0026828595
10393	0.0025096247
11049	0.0023378832
11747	0.0021933222
12489	0.002063669
13278	0.001930257
14117	0.0018188977
15009	0.0017062626
15957	0.0015984345
16965	0.0014956606
18036	0.0013952251
19176	0.0013113067
20387	0.0012353236
21675	0.0011703885
23044	0.001111405
24499	0.0010622905
26047	0.0010208716
27692	0.0009842799
29442	0.0009480198
31301	0.00090852845
33278	0.0008674104
35381	0.00082275714
37615	0.0007816095
39991	0.00074350723
42518	0.00071010075
45203	0.0006753448
48059	0.0006411978
51094	0.00060065207
54322	0.0005608731
57753	0.0005247482
61401	0.00048880465
65280	0.00044925453
69403	0.00041323376
73787	0.0003762049
78448	0.00033695597
83403	0.00030384917
88671	0.0002787689
94272	0.00025606382
100227	0.0002338019
106558	0.00021232347
113289	0.00019069579
120445	0.00016615358
128053	0.00014752141
136142	0.00012873349
144741	0.00011723288
153884	0.000110719564
163604	0.00010805274
173939	0.00010691207
184926	0.00010193732
196606	0.000100897334


==> figures/eigenvals/celeba_colorization_1_d_joint_s064_jsvd064_eigenvalues.dat <==
index	0
1	0.014367837
2	0.0143265445
3	0.014189216
4	0.013865862
5	0.013857626
6	0.013649871
7	0.013399227
8	0.01272584
9	0.012571672
10	0.012478258
11	0.012453094
12	0.0122510195
13	0.012144818
14	0.011774891
15	0.011600272
16	0.011453853
17	0.011410251
18	0.011088579
20	0.010489943
21	0.0101374425
22	0.010010315
24	0.009918217
25	0.009769139
27	0.009471496
29	0.009380436
30	0.009314994
32	0.009152108
34	0.008990003
37	0.008815804
39	0.008774912
41	0.008455123
44	0.008365748
47	0.007978888
50	0.0077636787
53	0.0076219337
56	0.007492537
60	0.007145159
64	0.0068292264
68	0.0065688035
72	0.0062688417
77	0.0059688664
82	0.0057593994
87	0.0056090504
92	0.0054079387
98	0.0050515924
105	0.0047756294
111	0.0044082934
118	0.004193456
126	0.0039221533
134	0.0037557476
142	0.0036101318
151	0.003495398
161	0.0034118812
171	0.0033191026
182	0.0032209102
193	0.0031468368
206	0.0030894347
219	0.0030316464
233	0.002962753
247	0.0028841686
263	0.0028321086
280	0.0028015794
297	0.002737363
316	0.0027083573
336	0.0026558612
357	0.0026096895
380	0.00256925
404	0.0025185086
430	0.0024657643
457	0.0024233388
486	0.0023700735
516	0.0023354413
549	0.0023040413
584	0.002287505
621	0.0022698094
660	0.0022505634
701	0.002232336
746	0.0022172579
793	0.0021959108
843	0.002174412
896	0.0021503596
953	0.0021226038
1013	0.0020945342
1077	0.0020720148
1145	0.002037134
1218	0.0019974974
1295	0.001966611
1376	0.0019259793
1463	0.0018918851
1556	0.001850897
1654	0.0018084387
1759	0.0017652165
1870	0.0017421829
1988	0.0017189506
2114	0.0016913301
2247	0.0016612158
2389	0.0016297091
2540	0.0015968423
2701	0.0015582091
2871	0.0015171418
3053	0.0014743906
3245	0.0014387921
3450	0.0013979982
3668	0.0013645155
3900	0.0013291176
4147	0.0012873263
4408	0.0012435527
4687	0.0012027466
4983	0.0011620634
5298	0.0011273474
5633	0.0010953407
5988	0.0010592238
6367	0.0010208937
6769	0.0009782382
7196	0.00093898654
7651	0.0009015175
8134	0.00085820386
8648	0.0008092679
9194	0.00075682055
9775	0.0007117255
10393	0.000668162
11049	0.0006268641
11747	0.0005878829
12489	0.0005529357
13278	0.00051868806
14117	0.00048671887
15009	0.00045768794
15957	0.00043071303
16965	0.00040332173
18036	0.00037777788
19176	0.00035559188
20387	0.00033510302
21675	0.00031825437
23044	0.00030235242
24499	0.00028830924
26047	0.00027731992
27692	0.0002667629
29442	0.00025699424
31301	0.00024736437
33278	0.00023679744
35381	0.00022620638
37615	0.00021507002
39991	0.00020450595
42518	0.0001951047
45203	0.00018641126
48059	0.00017691548
51094	0.00016722186
54322	0.00015684092
57753	0.00014694453
61401	0.00013715116
65280	0.0001268415
69403	0.00011649288
73787	0.00010682308
78448	9.7153934e-05
83403	8.816711e-05
88671	8.087825e-05
94272	7.4769254e-05
100227	6.869198e-05
106558	6.304021e-05
113289	5.7166937e-05
120445	5.0739305e-05
128053	4.410327e-05
136142	3.904953e-05
144741	3.4380988e-05
153884	3.1221174e-05
163604	2.8772738e-05
173939	2.7767703e-05
184926	2.7208978e-05
196606	2.5721576e-05


==> figures/eigenvals/celeba_colorization_1_d_joint_s064_jsvd064_eigenvalues_normalized.dat <==
index	0
1	0.05747135
2	0.057306178
3	0.056756865
4	0.05546345
5	0.055430505
6	0.054599483
7	0.053596906
8	0.05090336
9	0.050286688
10	0.049913034
11	0.049812376
12	0.049004078
13	0.048579272
14	0.047099564
15	0.046401087
16	0.045815412
17	0.045641005
18	0.044354316
20	0.041959774
21	0.04054977
22	0.04004126
24	0.039672866
25	0.039076556
27	0.037885983
29	0.037521742
30	0.037259977
32	0.03660843
34	0.03596001
37	0.035263214
39	0.035099648
41	0.03382049
44	0.033462994
47	0.031915553
50	0.031054715
53	0.030487735
56	0.029970149
60	0.028580636
64	0.027316906
68	0.026275214
72	0.025075367
77	0.023875466
82	0.023037598
87	0.022436202
92	0.021631755
98	0.02020637
105	0.019102518
111	0.017633174
118	0.016773824
126	0.015688613
134	0.01502299
142	0.014440527
151	0.013981592
161	0.013647525
171	0.01327641
182	0.012883641
193	0.012587347
206	0.012357739
219	0.0121265855
233	0.011851012
247	0.011536675
263	0.011328435
280	0.011206318
297	0.010949452
316	0.010833429
336	0.010623445
357	0.010438758
380	0.010277
404	0.010074034
430	0.009863057
457	0.009693355
486	0.009480294
516	0.009341765
549	0.009216165
584	0.00915002
621	0.0090792375
660	0.009002253
701	0.008929344
746	0.008869031
793	0.008783643
843	0.008697648
896	0.008601438
953	0.008490415
1013	0.008378137
1077	0.008288059
1145	0.008148536
1218	0.00798999
1295	0.007866444
1376	0.007703917
1463	0.0075675403
1556	0.007403588
1654	0.0072337547
1759	0.007060866
1870	0.0069687315
1988	0.0068758023
2114	0.0067653204
2247	0.006644863
2389	0.0065188366
2540	0.0063873692
2701	0.0062328363
2871	0.0060685673
3053	0.0058975625
3245	0.0057551684
3450	0.0055919928
3668	0.005458062
3900	0.0053164703
4147	0.0051493053
4408	0.0049742106
4687	0.0048109866
4983	0.004648254
5298	0.0045093894
5633	0.004381363
5988	0.004236895
6367	0.0040835747
6769	0.0039129527
7196	0.0037559462
7651	0.00360607
8134	0.0034328154
8648	0.0032370717
9194	0.0030272822
9775	0.002846902
10393	0.002672648
11049	0.0025074563
11747	0.0023515315
12489	0.0022117428
13278	0.0020747522
14117	0.0019468755
15009	0.0018307518
15957	0.0017228521
16965	0.0016132869
18036	0.0015111115
19176	0.0014223675
20387	0.0013404121
21675	0.0012730175
23044	0.0012094097
24499	0.001153237
26047	0.0011092797
27692	0.0010670515
29442	0.001027977
31301	0.0009894575
33278	0.00094718975
35381	0.0009048255
37615	0.00086028007
39991	0.0008180238
42518	0.0007804188
45203	0.000745645
48059	0.0007076619
51094	0.00066888746
54322	0.0006273637
57753	0.0005877781
61401	0.00054860464
65280	0.000507366
69403	0.00046597153
73787	0.0004272923
78448	0.00038861574
83403	0.00035266843
88671	0.000323513
94272	0.00029907702
100227	0.00027476792
106558	0.00025216083
113289	0.00022866775
120445	0.00020295722
128053	0.00017641309
136142	0.00015619812
144741	0.00013752395
153884	0.0001248847
163604	0.00011509095
173939	0.00011107081
184926	0.00010883591
196606	0.000102886304


==> figures/eigenvals/celeba_colorization_1_lr_aleatoric_aew_eigenvalues.dat <==
index	0
0	18624.674
1	9447.331
2	5592.7944
3	2746.5625
4	1079.6926
5	877.7972
6	197.83476
7	79.591705


==> figures/eigenvals/celeba_colorization_1_lr_aleatoric_aew_eigenvalues_normalized.dat <==
index	0
0	74498.695
1	37789.324
2	22371.178
3	10986.25
4	4318.7705
5	3511.1887
6	791.33905
7	318.36682


==> figures/eigenvals/celeba_colorization_1_lr_joint_s064_jsvd064_eigenvalues.dat <==
index	0
0	18652.863
1	9431.345
2	5579.9814
3	2740.915
4	1073.0925
5	875.5793
6	199.10643
7	78.17182
8	2.0228677
9	0.9861397
10	0.44126087
11	0.4028916
12	0.35746056
13	0.3009572
14	0.26282856
15	0.22700499
16	0.20190106
17	0.19255143
18	0.18746324
19	0.17617986
20	0.1583688
21	0.15135452
22	0.14352672
23	0.13178281
24	0.12290344
25	0.11764336
26	0.114919476
27	0.11121257
28	0.105284154
29	0.09849074
30	0.095352
31	0.094139464
32	0.09010921
33	0.0818491
34	0.07880847
35	0.076447874
36	0.074347496
37	0.07275041
38	0.07102573
39	0.06767814
40	0.06427486
41	0.062423266
42	0.058958974
43	0.05681098
44	0.055997666
45	0.054351136
46	0.05406163
47	0.05185116
48	0.05078642
49	0.049317352
50	0.048187356
51	0.047068577
52	0.04603627
53	0.04525702
54	0.044296395
55	0.043419667
56	0.042191
57	0.04041597
58	0.039229326
59	0.03819289
60	0.037482858
61	0.03711429
62	0.036230147
63	0.035889357


==> figures/eigenvals/celeba_colorization_1_lr_joint_s064_jsvd064_eigenvalues_normalized.dat <==
index	0
0	74611.45
1	37725.38
2	22319.926
3	10963.66
4	4292.37
5	3502.3171
6	796.4257
7	312.6873
8	8.091471
9	3.9445589
10	1.7650435
11	1.6115664
12	1.4298422
13	1.2038288
14	1.0513142
15	0.90801996
16	0.80760425
17	0.77020574
18	0.74985296
19	0.7047194
20	0.6334752
21	0.6054181
22	0.5741069
23	0.52713126
24	0.49161375
25	0.47057343
26	0.4596779
27	0.44485027
28	0.42113662
29	0.39396295
30	0.381408
31	0.37655786
32	0.36043683
33	0.3273964
34	0.3152339
35	0.3057915
36	0.29738998
37	0.29100165
38	0.28410292
39	0.27071255
40	0.25709945
41	0.24969307
42	0.2358359
43	0.22724392
44	0.22399066
45	0.21740454
46	0.21624652
47	0.20740464
48	0.20314568
49	0.19726941
50	0.19274943
51	0.18827431
52	0.18414508
53	0.18102808
54	0.17718558
55	0.17367867
56	0.168764
57	0.16166387
58	0.1569173
59	0.15277156
60	0.14993143
61	0.14845715
62	0.14492059
63	0.14355743


==> figures/eigenvals/celeba_colorization_1_lr_joint_s064_jsvd576_eigenvalues.dat <==
index	0
0	18652.863
1	9431.339
2	5579.9824
3	2740.9146
4	1073.0925
5	875.57916
6	199.10641
7	78.17184
8	2.0228682
9	0.9861396
10	0.44126102
11	0.4028917
12	0.35746056
13	0.3009572
14	0.26282844
15	0.22700498
16	0.2019011
17	0.19255154
18	0.18746324
19	0.17617986
20	0.15836883
21	0.15135452
22	0.14352645
23	0.13178283
24	0.122903496
25	0.117643334
26	0.114919454
27	0.11121251
28	0.10528413
29	0.09849074
30	0.09535202
31	0.09413949
32	0.09010928
33	0.08184912
34	0.07880847
35	0.076447874
36	0.074347496
37	0.07275041
38	0.071025744
39	0.06767818
40	0.06427491
41	0.062423266
42	0.05895893
43	0.05681098
44	0.055997666
45	0.054351214
46	0.05406163
47	0.05185117
48	0.05078643
49	0.049317345
50	0.048187338
51	0.04706858
52	0.04603625
53	0.045256983
54	0.0442964
55	0.04341966
56	0.04219099
57	0.04041598
58	0.039229326
59	0.0381929
60	0.037482824
61	0.03711429
62	0.036230132
63	0.03588932
64	0.034617707
65	0.03405834
66	0.03297687
67	0.032271795
68	0.031449154
69	0.03111038
70	0.030838089
71	0.030192764
72	0.028900476
73	0.028658582
74	0.02711948
75	0.02693516
76	0.026686816
77	0.026180001
78	0.025766524
79	0.025152255
80	0.024798984
81	0.024360113
82	0.02384498
83	0.023469739
84	0.022939993
85	0.022403372
86	0.022162102
87	0.021826683
88	0.021532726
89	0.021402484
90	0.021092363
91	0.02053498
92	0.020271305
93	0.02010151
94	0.019701945
95	0.019231848
96	0.019025283
97	0.01859707
98	0.01827557
99	0.018040119
100	0.017683657
101	0.01748387
102	0.017118268
103	0.016996486
104	0.016454894
105	0.016381446
106	0.016112639
107	0.015934097
108	0.015833443
109	0.015734514
110	0.015241217
111	0.01514073
112	0.01499184
113	0.014762541
114	0.014674068
115	0.014529775
116	0.014260635
117	0.013942416
118	0.013749678
119	0.013428334
120	0.013330344
121	0.013061948
122	0.012843515
123	0.012684294
124	0.012620913
125	0.012399453
126	0.012305034
127	0.012018736
128	0.011848673
129	0.011625256
130	0.011515204
131	0.011336773
132	0.01128074
133	0.011017271
134	0.010943016
135	0.010893005
136	0.010827645
137	0.010676784
138	0.010550656
139	0.010505005
140	0.010372928
141	0.0102761695
142	0.010138299
143	0.009967658
144	0.00991385
145	0.009701903
146	0.009683529
147	0.009575847
148	0.009468659
149	0.009364801
150	0.009343271
151	0.009263122
152	0.00900845
153	0.008962644
154	0.008860816
155	0.0087091215
156	0.008621322
157	0.008483121
158	0.008423893
159	0.0083235325
160	0.008179486
161	0.008153126
162	0.008111922
163	0.007981424
164	0.007886886
165	0.00768284
166	0.007660518
167	0.00759462
168	0.0074261967
169	0.007371631
170	0.0072822594
171	0.0072279847
172	0.00720927
173	0.0071475725
174	0.0070555266
175	0.006935698
176	0.006865149
177	0.0068007037
178	0.0066111763
179	0.006576143
180	0.0065656356
181	0.0064747822
182	0.006406307
183	0.0063897935
184	0.006292857
185	0.006194533
186	0.0061797937
187	0.006109956
188	0.006063561
189	0.0060309754
190	0.0059858016
191	0.005917235
192	0.0058829486
193	0.005816797
194	0.0057615843
195	0.0056845583
196	0.005613031
197	0.0055495133
198	0.0054760124
199	0.005421166
200	0.0053994698
201	0.0053336425
202	0.0052762344
203	0.005236252
204	0.0051829964
205	0.0051493007
206	0.0051197764
207	0.00507908
208	0.0050256522
209	0.005001913
210	0.0049272906
211	0.004886638
212	0.0048582484
213	0.0048209224
214	0.004748809
215	0.004724586
216	0.0046574827
217	0.004636735
218	0.004628733
219	0.004579032
220	0.0045021884
221	0.004471402
222	0.0044497405
223	0.0043891915
224	0.004356597
225	0.0042936527
226	0.004239544
227	0.004220721
228	0.0042073475
229	0.004148675
230	0.004105598
231	0.004065913
232	0.0040571475
233	0.004034832
234	0.0040237955
235	0.0039382586
236	0.003927319
237	0.0038857209
238	0.0038317628
239	0.003824764
240	0.003785358
241	0.0037752744
242	0.003742727
243	0.0037015772
244	0.0036604432
245	0.0036453796
246	0.003621274
247	0.003583817
248	0.003552676
249	0.0035447127
250	0.0034891278
251	0.0034345025
252	0.0034090618
253	0.0033687744
254	0.003367163
255	0.003360078
256	0.0033286714
257	0.0033025697
258	0.0032842073
259	0.003261617
260	0.0032010665
261	0.0031443625
262	0.003139746
263	0.003098026
264	0.0030774244
265	0.0030224118
266	0.0030113135
267	0.002988465
268	0.0029740669
269	0.0029525794
270	0.0029330754
271	0.002911411
272	0.0028809232
273	0.002866866
274	0.002838309
275	0.0028116805
276	0.0027895798
277	0.002771465
278	0.0027666173
279	0.0027369095
280	0.0027032285
281	0.0026771666
282	0.0026359102
283	0.0026234086
284	0.0025872204
285	0.0025822166
286	0.002555304
287	0.0025353502
288	0.0025188774
289	0.0024974265
290	0.0024816222
291	0.002471518
292	0.0024420123
293	0.00241479
294	0.002408364
295	0.0023600876
296	0.00234802
297	0.0023438057
298	0.0023318622
299	0.0022888114
300	0.0022815964
301	0.002266457
302	0.0022412024
303	0.0022314368
304	0.0022155852
305	0.0021965452
306	0.0021915345
307	0.0021752175
308	0.0021622938
309	0.0021579245
310	0.0021339003
311	0.0021019927
312	0.0020674313
313	0.0020597803
314	0.002037751
315	0.0020348164
316	0.0020195548
317	0.0020088553
318	0.0019982986
319	0.0019809746
320	0.0019605716
321	0.0019426793
322	0.0019226494
323	0.0019141126
324	0.0019037044
325	0.0018861647
326	0.0018647363
327	0.0018558368
328	0.0018412062
329	0.00182905
330	0.0018156299
331	0.0018009292
332	0.0017919265
333	0.0017790318
334	0.0017631714
335	0.0017613226
336	0.0017454562
337	0.0017221685
338	0.0017132997
339	0.0017014963
340	0.0016865866
341	0.0016742102
342	0.0016604773
343	0.0016429623
344	0.001618009
345	0.0016006806
346	0.0015927326
347	0.0015792599
348	0.0015727542
349	0.0015713203
350	0.0015568226
351	0.0015487693
352	0.0015337246
353	0.0015258635
354	0.0015187229
355	0.0015105766
356	0.0015015836
357	0.0014789003
358	0.0014698709
359	0.0014579375
360	0.0014534662
361	0.0014360764
362	0.001422517
363	0.0014129813
364	0.0014039815
365	0.0013771168
366	0.0013690232
367	0.0013587426
368	0.0013472454
369	0.0013417026
370	0.0013300297
371	0.001320164
372	0.0013091596
373	0.0012952737
374	0.0012843908
375	0.001283513
376	0.001276839
377	0.0012609903
378	0.0012515152
379	0.0012340819
380	0.0012208065
381	0.0012138515
382	0.0012077347
383	0.0011970721
384	0.0011910703
385	0.001182742
386	0.0011748183
387	0.0011647866
388	0.0011578732
389	0.0011427454
390	0.0011406292
391	0.0011291151
392	0.0011234789
393	0.0011100575
394	0.0011025979
395	0.0010894234
396	0.0010750984
397	0.0010670433
398	0.0010636224
399	0.0010610617
400	0.0010500181
401	0.0010421558
402	0.0010323033
403	0.0010304637
404	0.0010151254
405	0.0010096884
406	0.0009999325
407	0.0009924697
408	0.0009868643
409	0.0009821968
410	0.000976583
411	0.0009664612
412	0.000961431
413	0.00095122855
414	0.0009463109
415	0.00093204883
416	0.000926165
417	0.00091741065
418	0.0009068492
419	0.00090630364
420	0.000896228
421	0.0008849048
422	0.0008723434
423	0.0008685257
424	0.0008575034
425	0.0008539977
426	0.0008489955
427	0.00083345384
428	0.0008268583
429	0.0008214801
430	0.0008131273
431	0.00080668065
432	0.0008012313
433	0.0007962021
434	0.0007876258
435	0.00078251626
436	0.00077609473
437	0.0007730803
438	0.00076913065
439	0.00075173797
440	0.0007472636
441	0.0007422186
442	0.00073908287
443	0.00072828616
444	0.0007258603
445	0.0007113278
446	0.0007067115
447	0.0007008756
448	0.00069163495
449	0.0006882525
450	0.0006814458
451	0.00067889
452	0.00066747016
453	0.00066317513
454	0.0006521036
455	0.00064705545
456	0.0006459468
457	0.0006316183
458	0.00062789046
459	0.0006192112
460	0.000607258
461	0.00060137146
462	0.0006005183
463	0.0005914966
464	0.00057900057
465	0.0005754361
466	0.0005691156
467	0.00056315825
468	0.00055680674
469	0.0005489043
470	0.00054464553
471	0.00054051133
472	0.00053021964
473	0.00052063883
474	0.0005198152
475	0.00050634675
476	0.00050281634
477	0.00049904996
478	0.0004982482
479	0.00048764315
480	0.00048510957
481	0.00048016966
482	0.00047110903
483	0.0004671601
484	0.0004604213
485	0.0004536349
486	0.0004489204
487	0.0004401286
488	0.00042819625
489	0.0004261153
490	0.00041954475
491	0.00041313688
492	0.00040359877
493	0.0003976008
494	0.00039237368
495	0.00037955152
496	0.00037725974
497	0.0003759911
498	0.00035829487
499	0.00035380875
500	0.00034921896
501	0.00034604655
502	0.00033538454
503	0.00033124565
504	0.00032326358
505	0.00031417655
506	0.0003088626
507	0.00030167174
508	0.00029305366
509	0.0002768131
510	0.00027134834
511	0.00026626725
512	0.0002527572
513	0.00024316319
514	0.00023081203
515	0.00022845263
516	0.0002216405
517	0.00021729444
518	0.00020079089
519	0.00019122806
520	0.00017451802
521	0.00016611788
522	0.00015619725
523	0.00015376408
524	0.00014898037
525	0.00014515972
526	0.00013829826
527	0.00013622035
528	0.0001283683
529	0.00012486147
530	0.00011568456
531	0.00011480906
532	0.00011206758
533	0.00010605908
534	0.00010494157
535	0.00010229543
536	9.779881e-05
537	9.3860755e-05
538	9.119396e-05
539	8.5747684e-05
540	8.530338e-05
541	8.407728e-05
542	8.2869425e-05
543	8.002726e-05
544	7.409154e-05
545	7.2814095e-05
546	6.9644055e-05
547	6.8871894e-05
548	6.763299e-05
549	6.6802466e-05
550	6.5921886e-05
551	6.560248e-05
552	6.133624e-05
553	6.041113e-05
554	5.70784e-05
555	5.5974688e-05
556	5.3377924e-05
557	5.1685987e-05
558	4.8953636e-05
559	4.790133e-05
560	4.601911e-05
561	4.5481676e-05
562	4.4210658e-05
563	4.394635e-05
564	4.067525e-05
565	3.9364335e-05
566	3.8115584e-05
567	3.7920378e-05
568	3.454629e-05
569	3.3505265e-05
570	3.2646338e-05
571	3.0582294e-05
572	2.8814118e-05
573	2.8260989e-05
574	2.7251563e-05
575	8.407363e-11


==> figures/eigenvals/celeba_colorization_1_lr_joint_s064_jsvd576_eigenvalues_normalized.dat <==
index	0
0	74611.45
1	37725.355
2	22319.93
3	10963.658
4	4292.37
5	3502.3167
6	796.42566
7	312.68735
8	8.091473
9	3.9445584
10	1.7650441
11	1.6115668
12	1.4298422
13	1.2038288
14	1.0513138
15	0.9080199
16	0.8076044
17	0.77020615
18	0.74985296
19	0.7047194
20	0.6334753
21	0.6054181
22	0.5741058
23	0.5271313
24	0.49161398
25	0.47057334
26	0.45967782
27	0.44485003
28	0.42113653
29	0.39396295
30	0.38140807
31	0.37655795
32	0.36043712
33	0.32739648
34	0.3152339
35	0.3057915
36	0.29738998
37	0.29100165
38	0.28410298
39	0.27071273
40	0.25709963
41	0.24969307
42	0.23583572
43	0.22724392
44	0.22399066
45	0.21740486
46	0.21624652
47	0.20740467
48	0.20314571
49	0.19726938
50	0.19274935
51	0.18827432
52	0.184145
53	0.18102793
54	0.1771856
55	0.17367864
56	0.16876397
57	0.16166392
58	0.1569173
59	0.1527716
60	0.1499313
61	0.14845715
62	0.14492053
63	0.14355728
64	0.13847083
65	0.13623336
66	0.13190748
67	0.12908718
68	0.12579662
69	0.12444152
70	0.123352356
71	0.12077106
72	0.115601905
73	0.11463433
74	0.10847792
75	0.10774064
76	0.10674726
77	0.104720004
78	0.103066094
79	0.10060902
80	0.099195935
81	0.09744045
82	0.09537992
83	0.093878955
84	0.09175997
85	0.08961349
86	0.08864841
87	0.08730673
88	0.0861309
89	0.085609935
90	0.08436945
91	0.08213992
92	0.08108522
93	0.08040604
94	0.07880778
95	0.07692739
96	0.07610113
97	0.07438828
98	0.07310228
99	0.072160475
100	0.07073463
101	0.06993548
102	0.06847307
103	0.067985944
104	0.06581958
105	0.065525785
106	0.064450555
107	0.06373639
108	0.06333377
109	0.06293806
110	0.060964867
111	0.06056292
112	0.05996736
113	0.059050165
114	0.058696274
115	0.0581191
116	0.05704254
117	0.055769663
118	0.05499871
119	0.053713337
120	0.053321376
121	0.052247792
122	0.05137406
123	0.050737176
124	0.05048365
125	0.04959781
126	0.049220137
127	0.048074946
128	0.047394693
129	0.046501026
130	0.046060815
131	0.04534709
132	0.04512296
133	0.044069085
134	0.043772064
135	0.04357202
136	0.04331058
137	0.042707138
138	0.042202625
139	0.04202002
140	0.041491713
141	0.041104678
142	0.040553197
143	0.03987063
144	0.0396554
145	0.038807612
146	0.038734116
147	0.038303386
148	0.037874635
149	0.037459206
150	0.037373085
151	0.03705249
152	0.0360338
153	0.035850577
154	0.035443265
155	0.034836486
156	0.034485288
157	0.033932485
158	0.03369557
159	0.03329413
160	0.032717943
161	0.032612503
162	0.03244769
163	0.031925697
164	0.031547543
165	0.03073136
166	0.030642072
167	0.03037848
168	0.029704787
169	0.029486524
170	0.029129038
171	0.028911939
172	0.02883708
173	0.02859029
174	0.028222106
175	0.027742792
176	0.027460596
177	0.027202815
178	0.026444705
179	0.026304573
180	0.026262542
181	0.025899129
182	0.025625229
183	0.025559174
184	0.025171429
185	0.024778131
186	0.024719175
187	0.024439825
188	0.024254244
189	0.024123902
190	0.023943206
191	0.02366894
192	0.023531795
193	0.023267187
194	0.023046337
195	0.022738233
196	0.022452123
197	0.022198053
198	0.02190405
199	0.021684663
200	0.021597879
201	0.02133457
202	0.021104937
203	0.020945009
204	0.020731986
205	0.020597203
206	0.020479105
207	0.02031632
208	0.020102609
209	0.020007651
210	0.019709162
211	0.019546552
212	0.019432994
213	0.01928369
214	0.018995237
215	0.018898344
216	0.01862993
217	0.01854694
218	0.018514931
219	0.018316127
220	0.018008754
221	0.017885609
222	0.017798962
223	0.017556766
224	0.017426388
225	0.01717461
226	0.016958175
227	0.016882883
228	0.01682939
229	0.0165947
230	0.016422393
231	0.016263653
232	0.01622859
233	0.016139328
234	0.016095182
235	0.015753035
236	0.015709275
237	0.015542883
238	0.015327051
239	0.015299056
240	0.015141432
241	0.0151010975
242	0.014970908
243	0.014806309
244	0.014641773
245	0.014581518
246	0.014485096
247	0.014335268
248	0.014210704
249	0.014178851
250	0.013956511
251	0.01373801
252	0.013636247
253	0.013475098
254	0.013468652
255	0.013440312
256	0.013314686
257	0.013210279
258	0.013136829
259	0.013046468
260	0.012804266
261	0.01257745
262	0.012558984
263	0.012392104
264	0.012309697
265	0.012089647
266	0.012045254
267	0.01195386
268	0.0118962675
269	0.011810318
270	0.011732302
271	0.011645644
272	0.011523693
273	0.011467464
274	0.011353236
275	0.011246722
276	0.011158319
277	0.01108586
278	0.011066469
279	0.010947638
280	0.010812914
281	0.010708666
282	0.010543641
283	0.010493634
284	0.010348882
285	0.010328867
286	0.010221216
287	0.010141401
288	0.01007551
289	0.009989706
290	0.009926489
291	0.009886072
292	0.009768049
293	0.00965916
294	0.009633456
295	0.00944035
296	0.00939208
297	0.009375223
298	0.009327449
299	0.0091552455
300	0.009126386
301	0.009065828
302	0.00896481
303	0.008925747
304	0.008862341
305	0.008786181
306	0.008766138
307	0.00870087
308	0.008649175
309	0.008631698
310	0.008535601
311	0.008407971
312	0.008269725
313	0.008239121
314	0.008151004
315	0.008139266
316	0.008078219
317	0.008035421
318	0.007993194
319	0.007923898
320	0.0078422865
321	0.007770717
322	0.007690598
323	0.0076564504
324	0.0076148175
325	0.0075446586
326	0.0074589453
327	0.0074233473
328	0.007364825
329	0.0073162
330	0.0072625196
331	0.007203717
332	0.007167706
333	0.0071161273
334	0.0070526856
335	0.0070452904
336	0.006981825
337	0.006888674
338	0.0068531986
339	0.0068059852
340	0.0067463466
341	0.0066968407
342	0.006641909
343	0.0065718493
344	0.006472036
345	0.0064027226
346	0.0063709305
347	0.0063170395
348	0.006291017
349	0.0062852814
350	0.0062272903
351	0.006195077
352	0.0061348984
353	0.006103454
354	0.0060748914
355	0.0060423063
356	0.0060063344
357	0.0059156013
358	0.0058794837
359	0.00583175
360	0.005813865
361	0.0057443054
362	0.005690068
363	0.005651925
364	0.005615926
365	0.005508467
366	0.005476093
367	0.0054349704
368	0.0053889817
369	0.0053668106
370	0.0053201187
371	0.005280656
372	0.0052366382
373	0.0051810946
374	0.005137563
375	0.005134052
376	0.005107356
377	0.005043961
378	0.005006061
379	0.0049363277
380	0.004883226
381	0.004855406
382	0.0048309388
383	0.0047882884
384	0.004764281
385	0.004730968
386	0.004699273
387	0.0046591465
388	0.004631493
389	0.0045709815
390	0.0045625167
391	0.0045164605
392	0.0044939155
393	0.00444023
394	0.0044103917
395	0.0043576937
396	0.0043003936
397	0.004268173
398	0.0042544897
399	0.004244247
400	0.0042000725
401	0.004168623
402	0.0041292133
403	0.004121855
404	0.0040605017
405	0.0040387535
406	0.00399973
407	0.003969879
408	0.0039474573
409	0.003928787
410	0.003906332
411	0.0038658448
412	0.003845724
413	0.0038049142
414	0.0037852435
415	0.0037281953
416	0.00370466
417	0.0036696426
418	0.003627397
419	0.0036252146
420	0.003584912
421	0.0035396193
422	0.0034893735
423	0.0034741028
424	0.0034300135
425	0.0034159909
426	0.003395982
427	0.0033338154
428	0.003307433
429	0.0032859205
430	0.0032525093
431	0.0032267226
432	0.0032049252
433	0.0031848084
434	0.0031505032
435	0.003130065
436	0.003104379
437	0.003092321
438	0.0030765226
439	0.0030069519
440	0.0029890544
441	0.0029688743
442	0.0029563315
443	0.0029131446
444	0.0029034412
445	0.0028453113
446	0.002826846
447	0.0028035024
448	0.0027665398
449	0.00275301
450	0.0027257833
451	0.00271556
452	0.0026698806
453	0.0026527005
454	0.0026084145
455	0.0025882218
456	0.0025837873
457	0.0025264733
458	0.0025115618
459	0.0024768447
460	0.002429032
461	0.0024054858
462	0.0024020732
463	0.0023659864
464	0.0023160023
465	0.0023017444
466	0.0022764625
467	0.002252633
468	0.002227227
469	0.0021956172
470	0.0021785821
471	0.0021620453
472	0.0021208785
473	0.0020825553
474	0.0020792608
475	0.002025387
476	0.0020112654
477	0.0019961998
478	0.0019929928
479	0.0019505726
480	0.0019404383
481	0.0019206787
482	0.0018844361
483	0.0018686404
484	0.0018416852
485	0.0018145395
486	0.0017956815
487	0.0017605145
488	0.001712785
489	0.0017044612
490	0.001678179
491	0.0016525475
492	0.0016143951
493	0.0015904031
494	0.0015694947
495	0.0015182061
496	0.001509039
497	0.0015039644
498	0.0014331795
499	0.001415235
500	0.0013968758
501	0.0013841862
502	0.0013415382
503	0.0013249826
504	0.0012930543
505	0.0012567062
506	0.0012354504
507	0.001206687
508	0.0011722146
509	0.0011072524
510	0.0010853934
511	0.001065069
512	0.0010110288
513	0.00097265275
514	0.0009232481
515	0.0009138105
516	0.000886562
517	0.00086917775
518	0.00080316357
519	0.0007649122
520	0.0006980721
521	0.00066447153
522	0.000624789
523	0.0006150563
524	0.0005959215
525	0.0005806389
526	0.00055319304
527	0.0005448814
528	0.0005134732
529	0.0004994459
530	0.00046273824
531	0.00045923624
532	0.00044827032
533	0.00042423632
534	0.0004197663
535	0.00040918172
536	0.00039119524
537	0.00037544302
538	0.00036477583
539	0.00034299074
540	0.0003412135
541	0.0003363091
542	0.0003314777
543	0.00032010904
544	0.00029636617
545	0.00029125638
546	0.00027857622
547	0.00027548757
548	0.00027053195
549	0.00026720986
550	0.00026368754
551	0.0002624099
552	0.00024534497
553	0.00024164452
554	0.0002283136
555	0.00022389875
556	0.0002135117
557	0.00020674395
558	0.00019581454
559	0.00019160532
560	0.00018407645
561	0.0001819267
562	0.00017684263
563	0.0001757854
564	0.000162701
565	0.00015745734
566	0.00015246234
567	0.00015168151
568	0.00013818516
569	0.00013402106
570	0.00013058535
571	0.00012232918
572	0.00011525647
573	0.000113043956
574	0.00010900625
575	3.3629452e-10


==> figures/eigenvals/celeba_inpainting_2_d_aleatoric_aew_eigenvalues.dat <==
index	0
1	0.029625867
2	0.028741684
3	0.02800516
4	0.02732833
5	0.027314825
6	0.0265111
7	0.026503125
8	0.026451832
9	0.025664989
10	0.023814198
11	0.023323974
12	0.023137473
13	0.022708446
14	0.021926882
15	0.021813462
16	0.021788856
17	0.021610418
18	0.020952277
19	0.020488052
20	0.020487387
21	0.020244917
22	0.020192899
23	0.019915376
25	0.019774552
26	0.019524487
27	0.019456895
29	0.019223612
30	0.019084452
32	0.019024104
34	0.018655434
36	0.018583253
38	0.018494248
40	0.018359287
42	0.018227171
44	0.01813643
47	0.017932149
49	0.017802369
52	0.017610554
55	0.017319128
58	0.016965114
61	0.016865592
64	0.016764821
68	0.016641246
72	0.016564453
76	0.016510412
80	0.016428944
84	0.016334983
89	0.016259512
93	0.016178882
99	0.01602512
104	0.01590035
110	0.015799278
116	0.015695706
122	0.01563623
128	0.015583756
135	0.0154833095
143	0.015274458
151	0.015163493
159	0.015085217
167	0.014987067
177	0.014863869
186	0.014752332
196	0.014604259
207	0.0144641055
218	0.014362462
230	0.014213329
243	0.0140777035
256	0.013852011
270	0.013731054
284	0.013646117
300	0.013500252
316	0.013308213
333	0.01314899
351	0.012950802
371	0.012776562
391	0.012590372
412	0.012438703
434	0.012320159
458	0.012178753
483	0.012007903
509	0.011846581
536	0.011685692
566	0.011521644
596	0.0113409795
629	0.011174225
663	0.011043317
699	0.010948277
737	0.010827016
777	0.010691676
819	0.010594188
863	0.010430961
910	0.010317742
960	0.0101950755
1012	0.010017991
1067	0.009833532
1124	0.0096485
1186	0.0094853975
1250	0.009324944
1318	0.00919869
1389	0.0090118805
1465	0.008843136
1544	0.00866209
1628	0.008499873
1716	0.008311076
1809	0.008144945
1907	0.007973015
2011	0.0077954023
2120	0.007626892
2235	0.007456904
2356	0.007292781
2484	0.0071096835
2619	0.0069249123
2761	0.0067235827
2911	0.0065286634
3069	0.0063577755
3235	0.006162285
3411	0.005988604
3596	0.005795768
3791	0.005610568
3996	0.005445014
4213	0.005242264
4442	0.005040517
4683	0.004855688
4937	0.004662934
5205	0.0044591287
5487	0.004263591
5785	0.004059151
6098	0.0038582743
6429	0.0036582851
6778	0.0034679607
7146	0.0032845838
7533	0.0030780912
7942	0.0029022216
8373	0.0027241155
8827	0.002537844
9306	0.002358246
9811	0.0021703804
10343	0.0020021892
10904	0.0018374503
11495	0.0016652077
12119	0.0014895092
12776	0.0013139311
13470	0.0011601698
14200	0.0010273821
14970	0.000906232
15783	0.00080021756
16639	0.0006980837
17541	0.00061296776
18493	0.0005335854
19496	0.00047004604
20553	0.00040852305
21668	0.00035250248
22844	0.00030244823
24083	0.00025798293
25389	0.00021977883
26767	0.00018630455
28218	0.00015348123
29749	0.00012457816
31363	0.00010150138
33064	8.1152444e-05
34858	6.41336e-05
36749	3.404474e-05


==> figures/eigenvals/celeba_inpainting_2_d_aleatoric_aew_eigenvalues_normalized.dat <==
index	0
1	0.118503466
2	0.114966735
3	0.11202064
4	0.10931332
5	0.1092593
6	0.1060444
7	0.1060125
8	0.10580733
9	0.102659956
10	0.09525679
11	0.093295895
12	0.09254989
13	0.09083378
14	0.08770753
15	0.087253846
16	0.087155424
17	0.08644167
18	0.08380911
19	0.08195221
20	0.08194955
21	0.08097967
22	0.080771595
23	0.0796615
25	0.07909821
26	0.07809795
27	0.07782758
29	0.07689445
30	0.07633781
32	0.076096416
34	0.07462174
36	0.07433301
38	0.07397699
40	0.07343715
42	0.072908685
44	0.07254572
47	0.071728595
49	0.071209475
52	0.070442215
55	0.06927651
58	0.067860454
61	0.06746237
64	0.067059286
68	0.066564985
72	0.06625781
76	0.06604165
80	0.065715775
84	0.06533993
89	0.06503805
93	0.06471553
99	0.06410048
104	0.0636014
110	0.06319711
116	0.062782824
122	0.06254492
128	0.062335026
135	0.061933238
143	0.06109783
151	0.060653973
159	0.060340866
167	0.05994827
177	0.059455477
186	0.05900933
196	0.058417037
207	0.057856422
218	0.057449847
230	0.056853317
243	0.056310814
256	0.055408046
270	0.054924216
284	0.05458447
300	0.054001007
316	0.053232852
333	0.05259596
351	0.05180321
371	0.051106248
391	0.050361488
412	0.049754813
434	0.049280636
458	0.04871501
483	0.048031613
509	0.047386322
536	0.046742767
566	0.046086576
596	0.045363918
629	0.0446969
663	0.044173267
699	0.04379311
737	0.043308064
777	0.042766705
819	0.042376753
863	0.041723844
910	0.041270968
960	0.040780302
1012	0.040071964
1067	0.03933413
1124	0.038594
1186	0.03794159
1250	0.037299775
1318	0.03679476
1389	0.036047522
1465	0.035372544
1544	0.03464836
1628	0.03399949
1716	0.033244304
1809	0.03257978
1907	0.03189206
2011	0.03118161
2120	0.030507568
2235	0.029827615
2356	0.029171124
2484	0.028438734
2619	0.02769965
2761	0.026894331
2911	0.026114654
3069	0.025431102
3235	0.02464914
3411	0.023954416
3596	0.023183072
3791	0.022442272
3996	0.021780057
4213	0.020969056
4442	0.020162068
4683	0.019422753
4937	0.018651737
5205	0.017836515
5487	0.017054364
5785	0.016236603
6098	0.015433097
6429	0.0146331405
6778	0.013871843
7146	0.013138335
7533	0.012312365
7942	0.0116088865
8373	0.010896462
8827	0.010151376
9306	0.009432984
9811	0.008681522
10343	0.008008757
10904	0.0073498012
11495	0.0066608307
12119	0.005958037
12776	0.0052557243
13470	0.0046406793
14200	0.0041095284
14970	0.003624928
15783	0.0032008702
16639	0.0027923349
17541	0.002451871
18493	0.0021343415
19496	0.0018801842
20553	0.0016340922
21668	0.0014100099
22844	0.0012097929
24083	0.0010319317
25389	0.0008791153
26767	0.0007452182
28218	0.00061392493
29749	0.00049831264
31363	0.0004060055
33064	0.00032460978
34858	0.0002565344
36749	0.00013617896


==> figures/eigenvals/celeba_inpainting_2_d_aleatoric_s064_eigenvalues.dat <==
index	0
1	0.029392716
2	0.028743835
3	0.028028924
4	0.027451951
5	0.027299386
6	0.026808476
7	0.026513765
8	0.026509356
9	0.02598368
10	0.024153981
11	0.023961652
12	0.023554299
13	0.022984464
14	0.022610411
15	0.022578817
16	0.022261273
17	0.02217293
18	0.021924194
19	0.020794787
20	0.02079298
21	0.020768464
22	0.020753346
23	0.020631272
25	0.020322347
26	0.020209268
27	0.020160787
29	0.01990173
30	0.019792352
32	0.019555792
34	0.019290458
36	0.01905628
38	0.01895468
40	0.018832635
42	0.018789558
44	0.018648095
47	0.018407658
49	0.01834694
52	0.01793512
55	0.017523967
58	0.017384494
61	0.017254617
64	0.017100388
68	0.01682916
72	0.016655818
76	0.016461767
80	0.016374558
84	0.016302003
89	0.016245171
93	0.016210055
99	0.016084079
104	0.016014982
110	0.015909445
116	0.015846748
122	0.015796084
128	0.015719613
135	0.015631974
143	0.015459666
151	0.015336895
159	0.0152412895
167	0.015149825
177	0.01502288
186	0.014948607
196	0.014862141
207	0.014748348
218	0.014589546
230	0.014464969
243	0.014326109
256	0.014119862
270	0.014008542
284	0.013913175
300	0.013759172
316	0.013599546
333	0.013423037
351	0.013242179
371	0.0130738
391	0.012864554
412	0.012721711
434	0.012538151
458	0.012384654
483	0.012204833
509	0.012056647
536	0.011947228
566	0.011736172
596	0.0115674045
629	0.011421578
663	0.011295633
699	0.011140655
737	0.011024261
777	0.010903545
819	0.01077028
863	0.010657709
910	0.010524907
960	0.010371893
1012	0.010199299
1067	0.010050813
1124	0.009891139
1186	0.009737185
1250	0.009569995
1318	0.009405879
1389	0.009250043
1465	0.0090582045
1544	0.008879282
1628	0.0087167295
1716	0.008531898
1809	0.008357378
1907	0.008185463
2011	0.008008847
2120	0.0078105866
2235	0.00765571
2356	0.007473779
2484	0.0072735343
2619	0.00709928
2761	0.0068988306
2911	0.006703738
3069	0.006486991
3235	0.0063139377
3411	0.006133503
3596	0.005930151
3791	0.005757232
3996	0.0055791745
4213	0.0053774966
4442	0.005193131
4683	0.0049968
4937	0.0047963383
5205	0.004603846
5487	0.004405396
5785	0.0041978215
6098	0.003988211
6429	0.0037775978
6778	0.003583027
7146	0.003403965
7533	0.0031939652
7942	0.003001488
8373	0.002824226
8827	0.0026392252
9306	0.0024580695
9811	0.0022662366
10343	0.0020975778
10904	0.0019362204
11495	0.0017625553
12119	0.0015834705
12776	0.0014045394
13470	0.0012412216
14200	0.0011034636
14970	0.0009755843
15783	0.0008615372
16639	0.0007499661
17541	0.00065822725
18493	0.0005734835
19496	0.00050097436
20553	0.0004371528
21668	0.00037773215
22844	0.00032173184
24083	0.0002741478
25389	0.00023426552
26767	0.0001979735
28218	0.0001631498
29749	0.00013246563
31363	0.00010767832
33064	8.576748e-05
34858	6.8507296e-05
36749	3.5033394e-05


==> figures/eigenvals/celeba_inpainting_2_d_aleatoric_s064_eigenvalues_normalized.dat <==
index	0
1	0.11757086
2	0.11497534
3	0.112115696
4	0.109807804
5	0.10919754
6	0.107233904
7	0.10605506
8	0.10603742
9	0.10393472
10	0.096615925
11	0.09584661
12	0.094217196
13	0.091937855
14	0.090441644
15	0.09031527
16	0.08904509
17	0.08869172
18	0.087696776
19	0.083179146
20	0.08317192
21	0.083073854
22	0.083013386
23	0.08252509
25	0.08128939
26	0.08083707
27	0.08064315
29	0.07960692
30	0.07916941
32	0.07822317
34	0.07716183
36	0.07622512
38	0.07581872
40	0.07533054
42	0.07515823
44	0.07459238
47	0.07363063
49	0.07338776
52	0.07174048
55	0.07009587
58	0.069537975
61	0.06901847
64	0.06840155
68	0.06731664
72	0.06662327
76	0.06584707
80	0.06549823
84	0.06520801
89	0.064980686
93	0.06484022
99	0.064336315
104	0.06405993
110	0.06363778
116	0.06338699
122	0.063184336
128	0.06287845
135	0.062527895
143	0.061838664
151	0.06134758
159	0.060965158
167	0.0605993
177	0.06009152
186	0.05979443
196	0.059448563
207	0.05899339
218	0.058358185
230	0.057859875
243	0.057304434
256	0.056479447
270	0.056034166
284	0.0556527
300	0.055036686
316	0.054398183
333	0.053692147
351	0.052968714
371	0.0522952
391	0.051458217
412	0.050886843
434	0.050152604
458	0.049538616
483	0.048819333
509	0.048226587
536	0.04778891
566	0.04694469
596	0.046269618
629	0.045686312
663	0.045182534
699	0.04456262
737	0.044097044
777	0.04361418
819	0.04308112
863	0.042630836
910	0.04209963
960	0.04148757
1012	0.040797196
1067	0.04020325
1124	0.039564557
1186	0.03894874
1250	0.03827998
1318	0.037623517
1389	0.03700017
1465	0.036232818
1544	0.035517126
1628	0.034866918
1716	0.034127593
1809	0.03342951
1907	0.032741852
2011	0.032035388
2120	0.031242346
2235	0.03062284
2356	0.029895116
2484	0.029094137
2619	0.02839712
2761	0.027595323
2911	0.026814952
3069	0.025947964
3235	0.02525575
3411	0.024534011
3596	0.023720603
3791	0.023028929
3996	0.022316698
4213	0.021509986
4442	0.020772524
4683	0.0199872
4937	0.019185353
5205	0.018415384
5487	0.017621584
5785	0.016791286
6098	0.015952844
6429	0.015110391
6778	0.014332108
7146	0.01361586
7533	0.012775861
7942	0.012005952
8373	0.011296904
8827	0.010556901
9306	0.009832278
9811	0.009064946
10343	0.008390311
10904	0.007744882
11495	0.0070502213
12119	0.006333882
12776	0.005618158
13470	0.0049648862
14200	0.0044138543
14970	0.0039023373
15783	0.0034461487
16639	0.0029998643
17541	0.002632909
18493	0.002293934
19496	0.0020038974
20553	0.0017486112
21668	0.0015109286
22844	0.0012869274
24083	0.0010965912
25389	0.0009370621
26767	0.000791894
28218	0.0006525992
29749	0.00052986253
31363	0.0004307133
33064	0.00034306993
34858	0.00027402918
36749	0.00014013358


==> figures/eigenvals/celeba_inpainting_2_d_joint_s064_jsvd064_eigenvalues.dat <==
index	0
1	0.02968735
2	0.028983366
3	0.028236512
4	0.02761338
5	0.027595459
6	0.027008649
7	0.02686854
8	0.026765572
9	0.026142508
10	0.024425069
11	0.024232855
12	0.023926936
13	0.02329067
14	0.02294282
15	0.022907665
16	0.022534223
17	0.022399053
18	0.022190709
19	0.02116463
20	0.021097109
21	0.020994922
22	0.020982992
23	0.020857155
25	0.020620631
26	0.020451028
27	0.020440063
29	0.020095509
30	0.01998972
32	0.019765737
34	0.019625973
36	0.0192946
38	0.019143146
40	0.019069143
42	0.019002171
44	0.018942982
47	0.018706998
49	0.018696578
52	0.018281195
55	0.017826058
58	0.017688636
61	0.017560152
64	0.017362345
68	0.017116558
72	0.01687451
76	0.016739568
80	0.016713982
84	0.016500613
89	0.016478026
93	0.016466003
99	0.016359095
104	0.016249634
110	0.016168138
116	0.016120503
122	0.01605594
128	0.015964393
135	0.01589723
143	0.015758375
151	0.015626606
159	0.015485016
167	0.015398667
177	0.0152522465
186	0.015180519
196	0.015114691
207	0.015015378
218	0.014812378
230	0.014663447
243	0.0145239085
256	0.014392312
270	0.014227408
284	0.014099128
300	0.013938932
316	0.013788373
333	0.013636656
351	0.013465767
371	0.013307121
391	0.0130648315
412	0.012916862
434	0.012793121
458	0.012631998
483	0.0124423485
509	0.012295225
536	0.0121427765
566	0.011958531
596	0.011789914
629	0.011638626
663	0.011491188
699	0.011341721
737	0.011243944
777	0.011105399
819	0.010961406
863	0.010831711
910	0.0107087875
960	0.010580195
1012	0.010422941
1067	0.010262937
1124	0.010096995
1186	0.009925949
1250	0.00977724
1318	0.009597725
1389	0.009444669
1465	0.009243811
1544	0.009070787
1628	0.008911179
1716	0.008752354
1809	0.008547502
1907	0.008367077
2011	0.008193787
2120	0.00800948
2235	0.007837344
2356	0.0076406305
2484	0.0074697156
2619	0.0072727604
2761	0.0070738336
2911	0.0068894904
3069	0.0066874856
3235	0.006503915
3411	0.006310491
3596	0.006133499
3791	0.005945999
3996	0.0057679187
4213	0.0055564255
4442	0.005375396
4683	0.0051792273
4937	0.0049755885
5205	0.0047790417
5487	0.004573809
5785	0.004373626
6098	0.0041559953
6429	0.0039534313
6778	0.0037458183
7146	0.0035748412
7533	0.003363482
7942	0.003170431
8373	0.00298426
8827	0.0028015573
9306	0.0026157405
9811	0.0024233635
10343	0.0022492697
10904	0.002081939
11495	0.0019027484
12119	0.0017193115
12776	0.0015339787
13470	0.0013665712
14200	0.0012217122
14970	0.0010915642
15783	0.0009688311
16639	0.0008491004
17541	0.00074328744
18493	0.0006536726
19496	0.00057455257
20553	0.0005058645
21668	0.00044383324
22844	0.0003823833
24083	0.00033202197
25389	0.0002915943
26767	0.00025632262
28218	0.0002285165
29749	0.00019947071
31363	0.00017257564
33064	0.00014827051
34858	0.00012730845
36749	8.872254e-05


==> figures/eigenvals/celeba_inpainting_2_d_joint_s064_jsvd064_eigenvalues_normalized.dat <==
index	0
1	0.1187494
2	0.11593346
3	0.11294605
4	0.11045352
5	0.110381834
6	0.108034596
7	0.10747416
8	0.10706229
9	0.10457003
10	0.097700275
11	0.09693142
12	0.095707744
13	0.09316268
14	0.09177128
15	0.09163066
16	0.09013689
17	0.08959621
18	0.088762835
19	0.08465852
20	0.084388435
21	0.08397969
22	0.08393197
23	0.08342862
25	0.082482524
26	0.08180411
27	0.08176025
29	0.080382034
30	0.07995888
32	0.079062946
34	0.07850389
36	0.0771784
38	0.07657258
40	0.07627657
42	0.076008685
44	0.07577193
47	0.07482799
49	0.07478631
52	0.07312478
55	0.07130423
58	0.07075454
61	0.07024061
64	0.06944938
68	0.06846623
72	0.06749804
76	0.06695827
80	0.06685593
84	0.06600245
89	0.065912105
93	0.06586401
99	0.06543638
104	0.06499854
110	0.06467255
116	0.06448201
122	0.06422376
128	0.06385757
135	0.06358892
143	0.0630335
151	0.06250642
159	0.061940063
167	0.06159467
177	0.061008986
186	0.060722075
196	0.060458764
207	0.06006151
218	0.059249513
230	0.058653787
243	0.058095634
256	0.057569247
270	0.056909632
284	0.05639651
300	0.055755727
316	0.055153493
333	0.054546624
351	0.053863067
371	0.053228483
391	0.052259326
412	0.051667448
434	0.051172484
458	0.050527994
483	0.049769394
509	0.0491809
536	0.048571106
566	0.047834124
596	0.047159657
629	0.046554506
663	0.04596475
699	0.045366883
737	0.044975776
777	0.044421595
819	0.043845624
863	0.043326844
910	0.04283515
960	0.04232078
1012	0.041691765
1067	0.04105175
1124	0.04038798
1186	0.039703798
1250	0.03910896
1318	0.0383909
1389	0.037778676
1465	0.036975242
1544	0.036283147
1628	0.035644718
1716	0.035009418
1809	0.034190007
1907	0.03346831
2011	0.03277515
2120	0.03203792
2235	0.031349376
2356	0.030562522
2484	0.029878862
2619	0.029091042
2761	0.028295334
2911	0.027557962
3069	0.026749942
3235	0.02601566
3411	0.025241964
3596	0.024533996
3791	0.023783997
3996	0.023071675
4213	0.022225702
4442	0.021501584
4683	0.02071691
4937	0.019902354
5205	0.019116167
5487	0.018295236
5785	0.017494503
6098	0.016623981
6429	0.015813725
6778	0.014983273
7146	0.014299365
7533	0.013453928
7942	0.012681724
8373	0.01193704
8827	0.011206229
9306	0.010462962
9811	0.009693454
10343	0.008997079
10904	0.008327756
11495	0.0076109935
12119	0.006877246
12776	0.006135915
13470	0.0054662847
14200	0.004886849
14970	0.0043662568
15783	0.0038753245
16639	0.0033964016
17541	0.0029731498
18493	0.0026146905
19496	0.0022982103
20553	0.002023458
21668	0.001775333
22844	0.0015295332
24083	0.0013280879
25389	0.0011663772
26767	0.0010252905
28218	0.000914066
29749	0.00079788285
31363	0.0006903026
33064	0.00059308205
34858	0.0005092338
36749	0.00035489016


==> figures/eigenvals/celeba_inpainting_2_lr_aleatoric_aew_eigenvalues.dat <==
index	0
0	21299.166
1	3490.058
2	2168.296
3	834.0176
4	267.4822
5	219.85808
6	177.17348
7	79.896


==> figures/eigenvals/celeba_inpainting_2_lr_aleatoric_aew_eigenvalues_normalized.dat <==
index	0
0	85196.664
1	13960.232
2	8673.184
3	3336.0703
4	1069.9288
5	879.4323
6	708.6939
7	319.584


==> figures/eigenvals/celeba_inpainting_2_lr_joint_s064_jsvd064_eigenvalues.dat <==
index	0
0	21014.584
1	3455.8875
2	2156.0977
3	828.2882
4	262.37384
5	215.10027
6	174.52066
7	78.403534
8	3.304765
9	1.482191
10	1.1463866
11	1.0806465
12	0.9452179
13	0.86555743
14	0.7104101
15	0.69391066
16	0.57859176
17	0.5544669
18	0.52515256
19	0.43902183
20	0.41246814
21	0.37718776
22	0.3385422
23	0.32965142
24	0.31063223
25	0.30172566
26	0.26870608
27	0.25896662
28	0.2506019
29	0.2413938
30	0.2204466
31	0.21865477
32	0.21258712
33	0.20476808
34	0.19184744
35	0.18219429
36	0.16755399
37	0.1649164
38	0.16178125
39	0.15628299
40	0.1467232
41	0.1446894
42	0.14184433
43	0.13390417
44	0.1329166
45	0.13063827
46	0.12261055
47	0.1196926
48	0.11545885
49	0.11265652
50	0.10937624
51	0.106837176
52	0.102379665
53	0.09823019
54	0.0960098
55	0.09432749
56	0.088774696
57	0.08832459
58	0.085467964
59	0.08321943
60	0.082027495
61	0.07968711
62	0.07935498
63	0.077457085


==> figures/eigenvals/celeba_inpainting_2_lr_joint_s064_jsvd064_eigenvalues_normalized.dat <==
index	0
0	84058.336
1	13823.55
2	8624.391
3	3313.1528
4	1049.4954
5	860.40106
6	698.08264
7	313.61414
8	13.21906
9	5.928764
10	4.5855465
11	4.322586
12	3.7808716
13	3.4622297
14	2.8416405
15	2.7756426
16	2.314367
17	2.2178676
18	2.1006103
19	1.7560873
20	1.6498725
21	1.508751
22	1.3541688
23	1.3186057
24	1.2425289
25	1.2069026
26	1.0748243
27	1.0358665
28	1.0024076
29	0.9655752
30	0.8817864
31	0.87461907
32	0.8503485
33	0.8190723
34	0.7673898
35	0.72877717
36	0.67021596
37	0.6596656
38	0.647125
39	0.62513196
40	0.5868928
41	0.5787576
42	0.5673773
43	0.5356167
44	0.5316664
45	0.5225531
46	0.4904422
47	0.4787704
48	0.4618354
49	0.45062608
50	0.43750495
51	0.4273487
52	0.40951866
53	0.39292076
54	0.3840392
55	0.37730995
56	0.35509878
57	0.35329837
58	0.34187186
59	0.33287773
60	0.32810998
61	0.31874844
62	0.31741992
63	0.30982834


==> figures/eigenvals/celeba_inpainting_2_lr_joint_s064_jsvd576_eigenvalues.dat <==
index	0
0	21014.584
1	3455.8857
2	2156.0981
3	828.2879
4	262.37396
5	215.10027
6	174.52066
7	78.40352
8	3.304765
9	1.482191
10	1.1463864
11	1.0806465
12	0.94521743
13	0.86555743
14	0.71041006
15	0.69391036
16	0.57859164
17	0.5544668
18	0.5251526
19	0.43902192
20	0.41246814
21	0.37718776
22	0.33854255
23	0.32965142
24	0.31063256
25	0.30172548
26	0.2687062
27	0.25896662
28	0.250602
29	0.24139377
30	0.2204466
31	0.21865483
32	0.21258712
33	0.20476808
34	0.19184741
35	0.18219438
36	0.16755418
37	0.16491647
38	0.1617813
39	0.15628299
40	0.1467232
41	0.1446894
42	0.1418443
43	0.13390417
44	0.13291658
45	0.13063827
46	0.12261055
47	0.1196926
48	0.1154589
49	0.11265654
50	0.10937612
51	0.106837586
52	0.102379665
53	0.09823015
54	0.096009776
55	0.094327435
56	0.08877477
57	0.08832458
58	0.08546784
59	0.08321936
60	0.08202748
61	0.07968716
62	0.07935498
63	0.0774571
64	0.07372899
65	0.07015597
66	0.06923471
67	0.06819235
68	0.067569
69	0.066849634
70	0.064437695
71	0.063738704
72	0.06023041
73	0.059254102
74	0.058421515
75	0.05635827
76	0.054913837
77	0.054011278
78	0.053306673
79	0.051903125
80	0.05034252
81	0.04982902
82	0.049036402
83	0.04771072
84	0.045724146
85	0.044790108
86	0.04365248
87	0.042541817
88	0.040745538
89	0.0402162
90	0.039014228
91	0.038453404
92	0.038288366
93	0.038188614
94	0.036490466
95	0.036265958
96	0.035682756
97	0.03497583
98	0.033920348
99	0.032889724
100	0.032052793
101	0.03155938
102	0.030539569
103	0.030322671
104	0.029908765
105	0.02925495
106	0.028874213
107	0.028527798
108	0.027951205
109	0.027772818
110	0.027239172
111	0.026415417
112	0.02600322
113	0.025673704
114	0.025459444
115	0.024904547
116	0.024464767
117	0.024027051
118	0.023821115
119	0.023307523
120	0.02318227
121	0.02239471
122	0.021997873
123	0.021691125
124	0.021197956
125	0.021047298
126	0.020546148
127	0.020450817
128	0.019853335
129	0.019328043
130	0.019101119
131	0.018461652
132	0.018364627
133	0.018137375
134	0.017861169
135	0.017513564
136	0.01732325
137	0.017098116
138	0.01668927
139	0.016429225
140	0.01593267
141	0.015778814
142	0.015495239
143	0.01542892
144	0.014952153
145	0.014873469
146	0.014673649
147	0.014336671
148	0.014246312
149	0.013892603
150	0.013823188
151	0.013689378
152	0.01334768
153	0.013217184
154	0.013149097
155	0.01291374
156	0.012849723
157	0.012817383
158	0.012577833
159	0.012068612
160	0.012001001
161	0.011732878
162	0.011606824
163	0.011545562
164	0.011207282
165	0.011024797
166	0.010834464
167	0.010704127
168	0.010575237
169	0.010507866
170	0.010316459
171	0.010235844
172	0.009978428
173	0.009772565
174	0.0096678175
175	0.009496278
176	0.009358238
177	0.009227547
178	0.009189808
179	0.009019951
180	0.008964464
181	0.008910758
182	0.008737095
183	0.008560973
184	0.00852807
185	0.008456327
186	0.00837717
187	0.008219296
188	0.008144026
189	0.00794443
190	0.007889761
191	0.00767136
192	0.0076463567
193	0.007524243
194	0.007384953
195	0.0072966483
196	0.007245499
197	0.0072225104
198	0.007078646
199	0.0070589604
200	0.0069257156
201	0.006901845
202	0.0067753983
203	0.0066379663
204	0.0065708794
205	0.0065430934
206	0.006465233
207	0.0063468004
208	0.0062071085
209	0.0061108577
210	0.006074119
211	0.0059574596
212	0.0059265746
213	0.0059170076
214	0.005761643
215	0.005699352
216	0.0056777573
217	0.0056030466
218	0.005474377
219	0.0054314905
220	0.0053793304
221	0.005254007
222	0.0052317213
223	0.005158036
224	0.005137778
225	0.005053506
226	0.005004566
227	0.00495253
228	0.004880212
229	0.004799677
230	0.0046918453
231	0.004659477
232	0.0046341512
233	0.004552574
234	0.004500303
235	0.0044587557
236	0.0044103363
237	0.004325357
238	0.0042832596
239	0.004245709
240	0.0042032213
241	0.004182322
242	0.004047553
243	0.0040343027
244	0.0039722444
245	0.0039400733
246	0.003900511
247	0.0038165082
248	0.0037731968
249	0.0037533503
250	0.0037343907
251	0.00365189
252	0.0035733916
253	0.003517556
254	0.0034913295
255	0.003449029
256	0.0034065722
257	0.003380697
258	0.0033496001
259	0.003310883
260	0.0032670617
261	0.0032210979
262	0.0031796575
263	0.003138911
264	0.0031271803
265	0.0030827469
266	0.0030268312
267	0.003015951
268	0.002986108
269	0.0029069097
270	0.0028827807
271	0.0028634823
272	0.0027909132
273	0.0027717897
274	0.002733997
275	0.0027032366
276	0.0026883823
277	0.002667721
278	0.0026359903
279	0.0025915944
280	0.002534678
281	0.0025081397
282	0.002496867
283	0.0024515302
284	0.0024413422
285	0.002418423
286	0.0024006355
287	0.0023939929
288	0.0023330387
289	0.0023269933
290	0.0022832393
291	0.0022604333
292	0.0022512432
293	0.0022320373
294	0.0021954475
295	0.002169294
296	0.0021478212
297	0.00209972
298	0.0020845782
299	0.002053896
300	0.0020422367
301	0.0020135979
302	0.0020081825
303	0.001987916
304	0.0019817287
305	0.001956158
306	0.0019191221
307	0.0018937155
308	0.001885119
309	0.0018549286
310	0.0018149166
311	0.0018006414
312	0.0017870998
313	0.0017792095
314	0.001760742
315	0.0017261737
316	0.0017013798
317	0.0016880942
318	0.0016732848
319	0.0016362633
320	0.0016344745
321	0.0016024495
322	0.0015866576
323	0.0015792102
324	0.0015581843
325	0.0015404793
326	0.0015180986
327	0.0015000509
328	0.0014798673
329	0.00146611
330	0.001451402
331	0.0014350672
332	0.0014155147
333	0.0014048096
334	0.0013931561
335	0.0013891036
336	0.0013613708
337	0.0013545647
338	0.0013303733
339	0.0013247735
340	0.0012967545
341	0.0012731097
342	0.0012601464
343	0.0012466606
344	0.0012394104
345	0.0012194485
346	0.0012090862
347	0.0012030996
348	0.0011965793
349	0.0011833747
350	0.001164567
351	0.0011584384
352	0.0011406372
353	0.0011280613
354	0.0011152367
355	0.0011044453
356	0.0010907156
357	0.0010740248
358	0.0010640356
359	0.0010576553
360	0.0010508613
361	0.0010336158
362	0.001020144
363	0.0010047212
364	0.0010017116
365	0.0009916901
366	0.00096824585
367	0.00095920975
368	0.0009559786
369	0.00093857566
370	0.00092999917
371	0.00091790507
372	0.00090899656
373	0.00089164125
374	0.00087808416
375	0.0008733959
376	0.0008603301
377	0.0008563641
378	0.0008485933
379	0.0008417802
380	0.0008311176
381	0.0008203996
382	0.0008111318
383	0.000802229
384	0.0007897128
385	0.0007799504
386	0.0007726053
387	0.0007682421
388	0.00076289265
389	0.0007556751
390	0.0007489082
391	0.00072937825
392	0.0007246482
393	0.00071505166
394	0.000711328
395	0.00069845765
396	0.0006898357
397	0.0006808688
398	0.00067648955
399	0.0006655769
400	0.00065887475
401	0.00065734406
402	0.00064927095
403	0.00064008875
404	0.00063243066
405	0.00063177483
406	0.0006215833
407	0.0006179597
408	0.00060692406
409	0.00059769314
410	0.0005896277
411	0.0005825385
412	0.0005800989
413	0.0005732079
414	0.0005690395
415	0.0005640756
416	0.0005473175
417	0.0005424944
418	0.0005332195
419	0.00053175184
420	0.0005242815
421	0.0005177034
422	0.0005090707
423	0.0005069678
424	0.0005054062
425	0.00050048955
426	0.0004946316
427	0.0004871436
428	0.00048198458
429	0.00047860638
430	0.00047240852
431	0.0004685761
432	0.000463599
433	0.0004534311
434	0.0004502644
435	0.00044142958
436	0.00043984043
437	0.00042983994
438	0.00042692458
439	0.0004258947
440	0.00042361012
441	0.0004189048
442	0.00041614787
443	0.0004123684
444	0.0004110172
445	0.00040274538
446	0.00039265657
447	0.00039000507
448	0.00038529836
449	0.00037896525
450	0.00037752028
451	0.00037043056
452	0.00036830758
453	0.00036174114
454	0.00035824976
455	0.00035526537
456	0.00035113722
457	0.00034771944
458	0.00033868972
459	0.0003373657
460	0.0003333053
461	0.00032326934
462	0.00032222277
463	0.0003189381
464	0.0003175957
465	0.00031116008
466	0.00030510747
467	0.00030188562
468	0.00029593043
469	0.0002924815
470	0.0002907227
471	0.0002827085
472	0.00027961
473	0.00027600504
474	0.0002740539
475	0.00027240688
476	0.0002656165
477	0.00026359633
478	0.00025963134
479	0.00025692707
480	0.00025366442
481	0.00025126236
482	0.00024960196
483	0.00024413949
484	0.00024252746
485	0.00023993486
486	0.00023760663
487	0.00023551237
488	0.00023487723
489	0.00023004085
490	0.0002294325
491	0.00022249488
492	0.00021968174
493	0.00021847284
494	0.00021105252
495	0.00020787984
496	0.00020633366
497	0.00020501103
498	0.00020165283
499	0.00019808886
500	0.00019556745
501	0.00019190977
502	0.00019106413
503	0.00018845727
504	0.0001859541
505	0.00018336852
506	0.00018113024
507	0.00017712926
508	0.00017518953
509	0.00017205435
510	0.00016955788
511	0.00016855478
512	0.00016377067
513	0.00016317198
514	0.00016178944
515	0.0001588384
516	0.00015590018
517	0.0001539722
518	0.00014957096
519	0.00014844864
520	0.00014683037
521	0.00014607249
522	0.00014049107
523	0.00014031056
524	0.00013796326
525	0.0001374184
526	0.00013445877
527	0.00013092485
528	0.00013009614
529	0.00012533672
530	0.00012347575
531	0.000121906676
532	0.000120436634
533	0.00011941454
534	0.00011439648
535	0.00011382578
536	0.000110954694
537	0.00010961119
538	0.0001069096
539	0.00010491662
540	0.00010258675
541	0.00010077316
542	9.981043e-05
543	9.727782e-05
544	9.6050775e-05
545	9.335782e-05
546	9.07592e-05
547	8.977162e-05
548	8.676357e-05
549	8.4878346e-05
550	8.376773e-05
551	8.182055e-05
552	7.9431215e-05
553	7.866251e-05
554	7.793852e-05
555	7.563717e-05
556	7.147688e-05
557	7.083694e-05
558	6.7822126e-05
559	6.5530396e-05
560	6.4275795e-05
561	6.269893e-05
562	6.1435916e-05
563	5.8870206e-05
564	5.5214343e-05
565	5.3563366e-05
566	5.0664792e-05
567	5.0475617e-05
568	4.927779e-05
569	4.6755944e-05
570	4.5499997e-05
571	4.4801865e-05
572	3.9320432e-05
573	3.8696875e-05
574	3.4486136e-05
575	1.3187901e-11


==> figures/eigenvals/celeba_inpainting_2_lr_joint_s064_jsvd576_eigenvalues_normalized.dat <==
index	0
0	84058.336
1	13823.543
2	8624.393
3	3313.1516
4	1049.4958
5	860.40106
6	698.08264
7	313.61407
8	13.21906
9	5.928764
10	4.5855455
11	4.322586
12	3.7808697
13	3.4622297
14	2.8416402
15	2.7756414
16	2.3143666
17	2.2178671
18	2.1006105
19	1.7560877
20	1.6498725
21	1.508751
22	1.3541702
23	1.3186057
24	1.2425302
25	1.2069019
26	1.0748248
27	1.0358665
28	1.002408
29	0.9655751
30	0.8817864
31	0.8746193
32	0.8503485
33	0.8190723
34	0.76738966
35	0.7287775
36	0.67021674
37	0.6596659
38	0.6471252
39	0.62513196
40	0.5868928
41	0.5787576
42	0.5673772
43	0.5356167
44	0.53166634
45	0.5225531
46	0.4904422
47	0.4787704
48	0.4618356
49	0.45062616
50	0.43750447
51	0.42735034
52	0.40951866
53	0.3929206
54	0.3840391
55	0.37730974
56	0.35509908
57	0.3532983
58	0.34187135
59	0.33287743
60	0.32810992
61	0.31874865
62	0.31741992
63	0.3098284
64	0.29491597
65	0.28062388
66	0.27693883
67	0.2727694
68	0.270276
69	0.26739854
70	0.25775078
71	0.25495481
72	0.24092165
73	0.23701641
74	0.23368606
75	0.22543308
76	0.21965535
77	0.21604511
78	0.21322669
79	0.2076125
80	0.20137008
81	0.19931608
82	0.19614561
83	0.19084288
84	0.18289658
85	0.17916043
86	0.17460991
87	0.17016727
88	0.16298215
89	0.1608648
90	0.15605691
91	0.15381362
92	0.15315346
93	0.15275446
94	0.14596187
95	0.14506383
96	0.14273103
97	0.13990332
98	0.13568139
99	0.1315589
100	0.12821117
101	0.12623753
102	0.122158274
103	0.121290684
104	0.11963506
105	0.1170198
106	0.11549685
107	0.11411119
108	0.11180482
109	0.11109127
110	0.10895669
111	0.10566167
112	0.10401288
113	0.10269482
114	0.10183778
115	0.09961819
116	0.09785907
117	0.096108206
118	0.09528446
119	0.09323009
120	0.09272908
121	0.08957884
122	0.08799149
123	0.0867645
124	0.084791824
125	0.08418919
126	0.08218459
127	0.08180327
128	0.07941334
129	0.07731217
130	0.076404475
131	0.07384661
132	0.07345851
133	0.0725495
134	0.071444675
135	0.070054255
136	0.069293
137	0.06839246
138	0.06675708
139	0.0657169
140	0.06373068
141	0.063115254
142	0.061980955
143	0.06171568
144	0.059808612
145	0.059493877
146	0.058694597
147	0.057346683
148	0.056985248
149	0.055570412
150	0.05529275
151	0.054757513
152	0.05339072
153	0.052868735
154	0.052596387
155	0.05165496
156	0.051398892
157	0.05126953
158	0.05031133
159	0.048274446
160	0.048004005
161	0.046931513
162	0.046427295
163	0.04618225
164	0.044829126
165	0.04409919
166	0.043337855
167	0.04281651
168	0.042300947
169	0.042031463
170	0.041265838
171	0.040943377
172	0.03991371
173	0.03909026
174	0.03867127
175	0.037985113
176	0.037432954
177	0.036910187
178	0.03675923
179	0.036079805
180	0.035857856
181	0.035643034
182	0.03494838
183	0.034243893
184	0.03411228
185	0.033825308
186	0.03350868
187	0.032877184
188	0.032576103
189	0.03177772
190	0.031559043
191	0.03068544
192	0.030585427
193	0.030096972
194	0.029539812
195	0.029186593
196	0.028981997
197	0.028890042
198	0.028314585
199	0.028235842
200	0.027702862
201	0.02760738
202	0.027101593
203	0.026551865
204	0.026283517
205	0.026172373
206	0.025860932
207	0.025387201
208	0.024828434
209	0.02444343
210	0.024296476
211	0.023829838
212	0.023706298
213	0.02366803
214	0.023046572
215	0.022797408
216	0.02271103
217	0.022412186
218	0.021897508
219	0.021725962
220	0.021517321
221	0.021016028
222	0.020926885
223	0.020632144
224	0.020551112
225	0.020214025
226	0.020018265
227	0.01981012
228	0.019520847
229	0.019198708
230	0.018767381
231	0.018637909
232	0.018536605
233	0.018210296
234	0.018001212
235	0.017835023
236	0.017641345
237	0.017301427
238	0.017133038
239	0.016982837
240	0.016812885
241	0.016729288
242	0.016190212
243	0.01613721
244	0.015888978
245	0.015760293
246	0.015602044
247	0.015266033
248	0.015092787
249	0.015013401
250	0.014937563
251	0.01460756
252	0.014293566
253	0.014070224
254	0.013965318
255	0.013796116
256	0.013626289
257	0.013522788
258	0.0133984005
259	0.013243532
260	0.013068247
261	0.0128843915
262	0.01271863
263	0.012555644
264	0.012508721
265	0.0123309875
266	0.012107325
267	0.012063804
268	0.011944432
269	0.011627639
270	0.011531123
271	0.011453929
272	0.011163653
273	0.011087159
274	0.010935988
275	0.010812947
276	0.010753529
277	0.010670884
278	0.010543961
279	0.010366377
280	0.010138712
281	0.010032559
282	0.009987468
283	0.009806121
284	0.009765369
285	0.009673692
286	0.009602542
287	0.009575971
288	0.009332155
289	0.009307973
290	0.009132957
291	0.009041733
292	0.009004973
293	0.008928149
294	0.00878179
295	0.008677176
296	0.008591285
297	0.00839888
298	0.008338313
299	0.008215584
300	0.008168947
301	0.0080543915
302	0.00803273
303	0.007951664
304	0.007926915
305	0.007824632
306	0.0076764883
307	0.007574862
308	0.007540476
309	0.0074197142
310	0.0072596665
311	0.0072025657
312	0.007148399
313	0.007116838
314	0.007042968
315	0.0069046947
316	0.006805519
317	0.006752377
318	0.006693139
319	0.0065450533
320	0.006537898
321	0.006409798
322	0.0063466304
323	0.0063168406
324	0.006232737
325	0.006161917
326	0.0060723945
327	0.0060002035
328	0.005919469
329	0.00586444
330	0.005805608
331	0.0057402686
332	0.005662059
333	0.0056192386
334	0.0055726245
335	0.0055564144
336	0.005445483
337	0.0054182587
338	0.0053214934
339	0.005299094
340	0.005187018
341	0.005092439
342	0.0050405855
343	0.0049866424
344	0.0049576415
345	0.004877794
346	0.0048363446
347	0.0048123985
348	0.0047863172
349	0.0047334987
350	0.004658268
351	0.0046337536
352	0.004562549
353	0.0045122453
354	0.0044609467
355	0.0044177813
356	0.0043628626
357	0.0042960993
358	0.0042561423
359	0.0042306213
360	0.0042034453
361	0.004134463
362	0.004080576
363	0.0040188846
364	0.0040068463
365	0.0039667604
366	0.0038729834
367	0.003836839
368	0.0038239143
369	0.0037543026
370	0.0037199967
371	0.0036716203
372	0.0036359862
373	0.003566565
374	0.0035123366
375	0.0034935835
376	0.0034413205
377	0.0034254564
378	0.0033943732
379	0.0033671209
380	0.0033244705
381	0.0032815984
382	0.0032445271
383	0.003208916
384	0.0031588513
385	0.0031198016
386	0.0030904212
387	0.0030729685
388	0.0030515706
389	0.0030227003
390	0.0029956328
391	0.002917513
392	0.0028985927
393	0.0028602066
394	0.002845312
395	0.0027938306
396	0.0027593428
397	0.0027234752
398	0.0027059582
399	0.0026623076
400	0.002635499
401	0.0026293762
402	0.0025970838
403	0.002560355
404	0.0025297226
405	0.0025270993
406	0.0024863333
407	0.0024718388
408	0.0024276963
409	0.0023907726
410	0.0023585109
411	0.002330154
412	0.0023203955
413	0.0022928317
414	0.002276158
415	0.0022563024
416	0.00218927
417	0.0021699776
418	0.002132878
419	0.0021270073
420	0.002097126
421	0.0020708137
422	0.0020362828
423	0.002027871
424	0.0020216247
425	0.0020019582
426	0.0019785264
427	0.0019485744
428	0.0019279383
429	0.0019144255
430	0.0018896341
431	0.0018743044
432	0.001854396
433	0.0018137244
434	0.0018010576
435	0.0017657183
436	0.0017593617
437	0.0017193598
438	0.0017076983
439	0.0017035787
440	0.0016944405
441	0.0016756192
442	0.0016645915
443	0.0016494736
444	0.0016440687
445	0.0016109815
446	0.0015706263
447	0.0015600203
448	0.0015411935
449	0.001515861
450	0.0015100811
451	0.0014817222
452	0.0014732303
453	0.0014469646
454	0.001432999
455	0.0014210615
456	0.0014045489
457	0.0013908778
458	0.0013547589
459	0.0013494628
460	0.0013332212
461	0.0012930774
462	0.0012888911
463	0.0012757524
464	0.0012703828
465	0.0012446403
466	0.0012204299
467	0.0012075425
468	0.0011837217
469	0.001169926
470	0.0011628908
471	0.001130834
472	0.00111844
473	0.0011040202
474	0.0010962156
475	0.0010896275
476	0.001062466
477	0.0010543853
478	0.0010385254
479	0.0010277083
480	0.0010146577
481	0.0010050494
482	0.0009984078
483	0.00097655796
484	0.00097010983
485	0.00095973944
486	0.0009504265
487	0.0009420495
488	0.0009395089
489	0.0009201634
490	0.00091773
491	0.00088997954
492	0.00087872695
493	0.00087389135
494	0.0008442101
495	0.00083151937
496	0.00082533463
497	0.00082004414
498	0.0008066113
499	0.00079235545
500	0.0007822698
501	0.0007676391
502	0.0007642565
503	0.0007538291
504	0.0007438164
505	0.0007334741
506	0.00072452094
507	0.00070851704
508	0.00070075813
509	0.0006882174
510	0.00067823153
511	0.0006742191
512	0.0006550827
513	0.0006526879
514	0.0006471578
515	0.0006353536
516	0.00062360073
517	0.0006158888
518	0.00059828383
519	0.00059379457
520	0.00058732147
521	0.00058428996
522	0.0005619643
523	0.0005612422
524	0.00055185304
525	0.0005496736
526	0.00053783506
527	0.0005236994
528	0.0005203846
529	0.0005013469
530	0.000493903
531	0.0004876267
532	0.00048174654
533	0.00047765815
534	0.0004575859
535	0.00045530312
536	0.00044381878
537	0.00043844475
538	0.0004276384
539	0.00041966647
540	0.000410347
541	0.00040309265
542	0.00039924172
543	0.0003891113
544	0.0003842031
545	0.00037343128
546	0.0003630368
547	0.0003590865
548	0.00034705427
549	0.00033951338
550	0.00033507092
551	0.0003272822
552	0.00031772486
553	0.00031465004
554	0.0003117541
555	0.00030254867
556	0.00028590753
557	0.00028334776
558	0.0002712885
559	0.00026212158
560	0.00025710318
561	0.0002507957
562	0.00024574366
563	0.00023548082
564	0.00022085737
565	0.00021425346
566	0.00020265917
567	0.00020190247
568	0.00019711116
569	0.00018702378
570	0.00018199999
571	0.00017920746
572	0.00015728173
573	0.0001547875
574	0.00013794455
575	5.2751605e-11


==> figures/eigenvals/flying_distorted_dataset_d_aleatoric_aew_eigenvalues.dat <==
index	0
1	2679.5337
2	2545.4402
3	2314.4675
4	2237.9058
5	2218.406
6	2213.7363
7	2176.7407
8	2088.9507
9	2036.5978
10	2010.5055
11	2001.7408
12	1992.8022
13	1985.8213
14	1982.5459
15	1914.2593
16	1852.6516
17	1845.7964
19	1827.0254
20	1819.8314
21	1817.8892
22	1778.7306
23	1758.4677
25	1736.5481
26	1713.109
28	1667.0061
30	1657.6742
32	1633.7446
33	1627.7979
35	1612.6058
38	1578.6052
40	1572.3577
42	1553.088
45	1507.7562
47	1480.9714
50	1434.0615
53	1410.9695
57	1397.048
60	1358.149
64	1318.078
67	1308.1567
71	1254.7107
76	1227.1168
80	1197.2346
85	1176.5758
90	1139.735
95	1118.6267
101	1092.6582
107	1060.4414
114	1031.6569
120	982.2944
128	959.4728
135	933.92163
143	888.09796
152	779.8788
161	658.79205
170	583.5606
181	514.21533
191	462.6619
203	430.8268
215	405.17682
228	368.70917
241	348.99854
256	326.58847
271	309.87314
287	294.1404
304	275.9346
322	263.21036
341	255.29153
362	246.06168
383	239.03288
406	230.2727
430	215.57176
456	201.0637
483	190.62231
512	181.1606
542	170.90683
575	159.62463
609	147.97368
645	139.83261
683	130.12625
724	123.896576
767	115.345894
813	106.70979
861	101.43199
912	94.98898
967	89.84636
1024	84.40281
1085	79.3304
1150	73.741325
1218	69.41507
1291	65.45517
1367	62.45221
1449	59.92285
1535	57.327633
1626	53.983414
1723	51.375378
1825	49.71895
1934	47.57518
2049	45.478172
2171	43.172276
2300	40.8786
2437	39.075836
2582	37.161774
2735	35.501328
2898	34.163284
3070	32.9855
3253	32.08095
3447	31.045235
3652	30.095104
3869	28.865904
4099	27.585983
4343	26.418818
4601	25.183987
4875	24.076136
5164	22.879404
5472	21.746994
5797	20.60864
6142	19.353981
6507	18.227367
6894	17.25486
7304	16.316956
7738	15.421152
8199	14.634085
8686	13.829552
9203	12.945739
9750	12.094225
10330	11.330237
10944	10.689765
11595	10.132506
12285	9.494863
13015	8.913226
13790	8.322588
14610	7.737891
15478	7.1239166
16399	6.4752765
17374	5.840519
18408	5.242572
19502	4.54088
20662	3.7600062
21891	3.036474
23193	2.4218135
24572	1.9061155
26033	1.5138537
27581	1.1946641
29222	0.91991174
30960	0.6908545
32801	0.54079795
34751	0.44381922
36818	0.37723604
39008	0.32378265
41327	0.28457037
43785	0.25074753
46389	0.22291909
49148	0.19978645
52070	0.18019286
55167	0.16328622
58448	0.14878441
61924	0.1365585
65606	0.12547892
69508	0.11512542
73641	0.105779596
78021	0.096619114
82661	0.0872536
87577	0.077120714
92785	0.06537164
98302	0.031029183


==> figures/eigenvals/flying_distorted_dataset_d_aleatoric_aew_eigenvalues_normalized.dat <==
index	0
1	26.795338
2	25.454401
3	23.144676
4	22.379057
5	22.18406
6	22.137363
7	21.767406
8	20.889507
9	20.365978
10	20.105055
11	20.017408
12	19.928022
13	19.858213
14	19.825459
15	19.142593
16	18.526516
17	18.457964
19	18.270254
20	18.198315
21	18.178892
22	17.787306
23	17.584677
25	17.36548
26	17.13109
28	16.670061
30	16.576742
32	16.337446
33	16.277979
35	16.126059
38	15.786053
40	15.723577
42	15.53088
45	15.077562
47	14.809714
50	14.340615
53	14.1096945
57	13.97048
60	13.5814905
64	13.18078
67	13.081568
71	12.547107
76	12.271168
80	11.972346
85	11.7657585
90	11.39735
95	11.186267
101	10.926582
107	10.604414
114	10.316568
120	9.822944
128	9.5947275
135	9.339216
143	8.88098
152	7.798788
161	6.5879207
170	5.835606
181	5.1421533
191	4.626619
203	4.308268
215	4.0517683
228	3.6870916
241	3.4899855
256	3.2658846
271	3.0987313
287	2.941404
304	2.759346
322	2.6321037
341	2.5529153
362	2.4606168
383	2.390329
406	2.302727
430	2.1557176
456	2.010637
483	1.9062232
512	1.8116059
542	1.7090683
575	1.5962464
609	1.4797368
645	1.3983262
683	1.3012625
724	1.2389657
767	1.153459
813	1.0670979
861	1.0143199
912	0.94988984
967	0.8984636
1024	0.8440281
1085	0.79330397
1150	0.7374132
1218	0.6941507
1291	0.6545517
1367	0.6245221
1449	0.5992285
1535	0.57327634
1626	0.53983414
1723	0.5137538
1825	0.4971895
1934	0.4757518
2049	0.4547817
2171	0.43172276
2300	0.408786
2437	0.39075837
2582	0.37161773
2735	0.35501328
2898	0.34163284
3070	0.329855
3253	0.3208095
3447	0.31045234
3652	0.30095103
3869	0.28865904
4099	0.27585983
4343	0.26418817
4601	0.25183988
4875	0.24076135
5164	0.22879404
5472	0.21746995
5797	0.20608641
6142	0.19353981
6507	0.18227367
6894	0.17254859
7304	0.16316956
7738	0.15421152
8199	0.14634085
8686	0.13829552
9203	0.12945738
9750	0.12094225
10330	0.11330237
10944	0.10689765
11595	0.101325065
12285	0.09494863
13015	0.089132264
13790	0.083225876
14610	0.077378914
15478	0.071239166
16399	0.064752765
17374	0.05840519
18408	0.05242572
19502	0.0454088
20662	0.037600063
21891	0.03036474
23193	0.024218135
24572	0.019061156
26033	0.015138537
27581	0.011946641
29222	0.009199117
30960	0.006908545
32801	0.0054079797
34751	0.004438192
36818	0.0037723603
39008	0.0032378265
41327	0.0028457036
43785	0.0025074752
46389	0.002229191
49148	0.0019978646
52070	0.0018019286
55167	0.0016328623
58448	0.0014878442
61924	0.001365585
65606	0.0012547892
69508	0.0011512542
73641	0.001057796
78021	0.0009661911
82661	0.000872536
87577	0.00077120715
92785	0.0006537164
98302	0.00031029183


==> figures/eigenvals/flying_distorted_dataset_d_aleatoric_s064_eigenvalues.dat <==
index	0
1	2916.5432
2	2776.79
3	2561.6873
4	2489.8923
5	2442.717
6	2398.9534
7	2363.455
8	2336.5269
9	2313.513
10	2260.4902
11	2255.6143
12	2255.1543
13	2224.8062
14	2220.8164
15	2163.1428
16	2155.1372
17	2076.9685
19	2053.86
20	2036.0985
21	2021.2439
22	2015.4917
23	1988.89
25	1956.3098
26	1937.1274
28	1932.0818
30	1908.4636
32	1903.1078
33	1847.342
35	1834.427
38	1817.9828
40	1802.8076
42	1765.5466
45	1755.9496
47	1740.4366
50	1687.4235
53	1649.1472
57	1630.6234
60	1617.26
64	1559.0962
67	1528.3787
71	1474.8597
76	1443.0808
80	1430.3896
85	1420.5327
90	1389.4614
95	1373.375
101	1341.6915
107	1314.0027
114	1239.001
120	1220.1267
128	1191.2432
135	1142.7252
143	1107.8992
152	1046.822
161	990.89325
170	926.06494
181	816.1145
191	699.59406
203	648.5155
215	606.01245
228	558.626
241	515.4932
256	479.49475
271	432.3382
287	399.1806
304	363.304
322	350.1363
341	328.5453
362	307.81128
383	285.18997
406	266.8755
430	254.29446
456	240.30487
483	230.62958
512	218.01125
542	204.90073
575	195.32953
609	183.82224
645	172.18912
683	157.18002
724	143.2446
767	132.59966
813	121.82849
861	109.048004
912	102.268196
967	97.7123
1024	90.66528
1085	86.40232
1150	82.25975
1218	78.445984
1291	75.182045
1367	70.64039
1449	67.83478
1535	64.34093
1626	61.28811
1723	58.18727
1825	55.6518
1934	52.743523
2049	50.418118
2171	47.972397
2300	45.74068
2437	43.291344
2582	40.973595
2735	39.162643
2898	37.296494
3070	35.516895
3253	34.233887
3447	33.1631
3652	32.142178
3869	31.129463
4099	30.086105
4343	28.94693
4601	27.60537
4875	26.231636
5164	24.852005
5472	23.44513
5797	22.02457
6142	20.82559
6507	19.59713
6894	18.572704
7304	17.58648
7738	16.531673
8199	15.498047
8686	14.525358
9203	13.584274
9750	12.752056
10330	12.052509
10944	11.40255
11595	10.744265
12285	10.08123
13015	9.408718
13790	8.751388
14610	8.137146
15478	7.51766
16399	6.8516655
17374	6.1993437
18408	5.5820913
19502	4.8909445
20662	4.060541
21891	3.2999158
23193	2.6390905
24572	2.0824015
26033	1.6446693
27581	1.2995796
29222	1.0036752
30960	0.74474037
32801	0.5733819
34751	0.4678162
36818	0.39525485
39008	0.33816326
41327	0.29620534
43785	0.26153186
46389	0.231745
49148	0.20831355
52070	0.18813178
55167	0.17008188
58448	0.15493286
61924	0.14212656
65606	0.13039878
69508	0.11947677
73641	0.10955516
78021	0.10006675
82661	0.09040925
87577	0.07989036
92785	0.06773089
98302	0.031458765


==> figures/eigenvals/flying_distorted_dataset_d_aleatoric_s064_eigenvalues_normalized.dat <==
index	0
1	29.165432
2	27.7679
3	25.616873
4	24.898924
5	24.42717
6	23.989534
7	23.63455
8	23.365269
9	23.13513
10	22.604902
11	22.556143
12	22.551542
13	22.248062
14	22.208164
15	21.631428
16	21.551373
17	20.769686
19	20.5386
20	20.360985
21	20.212439
22	20.154917
23	19.8889
25	19.563099
26	19.371275
28	19.320818
30	19.084637
32	19.031078
33	18.473421
35	18.34427
38	18.179829
40	18.028076
42	17.655466
45	17.559496
47	17.404366
50	16.874235
53	16.491472
57	16.306234
60	16.1726
64	15.590961
67	15.283787
71	14.748597
76	14.430808
80	14.303897
85	14.205327
90	13.894614
95	13.73375
101	13.416915
107	13.140027
114	12.39001
120	12.201267
128	11.912432
135	11.427252
143	11.078992
152	10.46822
161	9.908933
170	9.26065
181	8.161145
191	6.9959407
203	6.485155
215	6.0601244
228	5.58626
241	5.154932
256	4.7949476
271	4.323382
287	3.991806
304	3.63304
322	3.5013628
341	3.2854528
362	3.0781128
383	2.8518996
406	2.6687548
430	2.5429447
456	2.4030488
483	2.3062959
512	2.1801124
542	2.0490072
575	1.9532952
609	1.8382224
645	1.7218912
683	1.5718002
724	1.432446
767	1.3259965
813	1.218285
861	1.0904801
912	1.022682
967	0.977123
1024	0.9066528
1085	0.8640232
1150	0.8225975
1218	0.7844598
1291	0.75182045
1367	0.7064039
1449	0.67834777
1535	0.64340925
1626	0.61288106
1723	0.5818727
1825	0.55651796
1934	0.52743524
2049	0.50418115
2171	0.47972396
2300	0.45740682
2437	0.43291342
2582	0.40973595
2735	0.39162645
2898	0.37296495
3070	0.35516894
3253	0.34233886
3447	0.331631
3652	0.32142177
3869	0.31129465
4099	0.30086106
4343	0.2894693
4601	0.2760537
4875	0.26231635
5164	0.24852005
5472	0.2344513
5797	0.2202457
6142	0.2082559
6507	0.1959713
6894	0.18572704
7304	0.17586479
7738	0.16531673
8199	0.15498047
8686	0.14525358
9203	0.13584274
9750	0.12752056
10330	0.12052509
10944	0.114025496
11595	0.10744265
12285	0.1008123
13015	0.09408718
13790	0.08751388
14610	0.08137146
15478	0.075176604
16399	0.06851666
17374	0.061993435
18408	0.055820912
19502	0.048909444
20662	0.04060541
21891	0.032999158
23193	0.026390905
24572	0.020824015
26033	0.016446693
27581	0.012995796
29222	0.010036753
30960	0.007447404
32801	0.005733819
34751	0.004678162
36818	0.0039525484
39008	0.0033816325
41327	0.0029620535
43785	0.0026153186
46389	0.00231745
49148	0.0020831355
52070	0.0018813178
55167	0.0017008189
58448	0.0015493286
61924	0.0014212657
65606	0.0013039878
69508	0.0011947678
73641	0.0010955516
78021	0.0010006675
82661	0.0009040925
87577	0.00079890364
92785	0.0006773089
98302	0.00031458764


==> figures/eigenvals/flying_distorted_dataset_d_joint_s064_jsvd064_eigenvalues.dat <==
index	0
1	2917.8337
2	2777.7864
3	2562.638
4	2490.9321
5	2443.732
6	2400.3298
7	2364.7336
8	2337.5205
9	2314.7305
10	2261.3152
11	2256.8767
12	2256.4683
13	2225.7366
14	2222.2104
15	2164.052
16	2156.5537
17	2077.8696
19	2054.7078
20	2037.4186
21	2022.4122
22	2016.2963
23	1989.9152
25	1957.3115
26	1938.4127
28	1932.8511
30	1909.2142
32	1904.1819
33	1848.3856
35	1835.3385
38	1819.3484
40	1804.2372
42	1766.501
45	1756.7086
47	1741.8871
50	1688.4531
53	1649.928
57	1631.7737
60	1617.9507
64	1559.8656
67	1529.2001
71	1475.7473
76	1443.7589
80	1431.0806
85	1421.4939
90	1391.3799
95	1374.3314
101	1342.6144
107	1314.8019
114	1240.2797
120	1220.7808
128	1192.2123
135	1143.4576
143	1108.7006
152	1047.865
161	991.3931
170	927.0542
181	816.9826
191	700.7871
203	649.67456
215	606.82684
228	559.9128
241	516.80554
256	480.72467
271	433.21323
287	400.05798
304	364.31055
322	351.3324
341	329.6181
362	308.94574
383	286.70786
406	267.72147
430	255.40694
456	241.05809
483	231.61166
512	219.06729
542	205.87436
575	195.93246
609	184.55089
645	173.08188
683	158.06256
724	143.95055
767	133.16086
813	122.483055
861	109.70429
912	102.94953
967	98.30327
1024	91.3801
1085	87.079155
1150	82.80882
1218	78.988144
1291	75.69916
1367	71.13741
1449	68.43233
1535	64.718
1626	61.648964
1723	58.684513
1825	56.08502
1934	53.144054
2049	50.75742
2171	48.44889
2300	46.089226
2437	43.6199
2582	41.346897
2735	39.47876
2898	37.60921
3070	35.811
3253	34.530716
3447	33.4269
3652	32.45555
3869	31.430561
4099	30.36319
4343	29.216303
4601	27.880713
4875	26.502907
5164	25.146227
5472	23.666641
5797	22.26487
6142	21.04285
6507	19.796906
6894	18.7773
7304	17.81206
7738	16.708979
8199	15.678695
8686	14.7016115
9203	13.764666
9750	12.945668
10330	12.217469
10944	11.552179
11595	10.881796
12285	10.21986
13015	9.55053
13790	8.876478
14610	8.25148
15478	7.637302
16399	6.98317
17374	6.339665
18408	5.7105913
19502	5.05062
20662	4.199455
21891	3.4338331
23193	2.7775881
24572	2.2106311
26033	1.7748477
27581	1.4215416
29222	1.117926
30960	0.8590872
32801	0.67451817
34751	0.56001073
36818	0.48299518
39008	0.42229086
41327	0.37808874
43785	0.34166482
46389	0.31355345
49148	0.2880367
52070	0.26700106
55167	0.24831116
58448	0.23190016
61924	0.21770857
65606	0.20515305
69508	0.1930087
73641	0.18120669
78021	0.1695908
82661	0.15816537
87577	0.1452841
92785	0.13034342
98302	0.086818635


==> figures/eigenvals/flying_distorted_dataset_d_joint_s064_jsvd064_eigenvalues_normalized.dat <==
index	0
1	29.178337
2	27.777864
3	25.626379
4	24.90932
5	24.437319
6	24.003298
7	23.647337
8	23.375206
9	23.147305
10	22.613152
11	22.568768
12	22.564682
13	22.257366
14	22.222105
15	21.64052
16	21.565536
17	20.778696
19	20.547077
20	20.374186
21	20.224123
22	20.162962
23	19.89915
25	19.573114
26	19.384127
28	19.32851
30	19.092142
32	19.041819
33	18.483856
35	18.353386
38	18.193483
40	18.042372
42	17.66501
45	17.567085
47	17.41887
50	16.884531
53	16.499279
57	16.317738
60	16.179506
64	15.598656
67	15.292001
71	14.757473
76	14.437589
80	14.310805
85	14.214939
90	13.913799
95	13.743314
101	13.426144
107	13.148019
114	12.402797
120	12.207808
128	11.922123
135	11.434576
143	11.087006
152	10.47865
161	9.913931
170	9.270542
181	8.1698265
191	7.007871
203	6.4967456
215	6.0682683
228	5.599128
241	5.1680555
256	4.8072467
271	4.3321323
287	4.00058
304	3.6431055
322	3.513324
341	3.296181
362	3.0894575
383	2.8670785
406	2.6772146
430	2.5540693
456	2.4105809
483	2.3161166
512	2.1906729
542	2.0587435
575	1.9593246
609	1.8455089
645	1.7308187
683	1.5806257
724	1.4395055
767	1.3316085
813	1.2248305
861	1.0970429
912	1.0294954
967	0.9830327
1024	0.91380095
1085	0.87079155
1150	0.8280882
1218	0.78988147
1291	0.75699157
1367	0.7113741
1449	0.68432325
1535	0.64718
1626	0.61648965
1723	0.58684516
1825	0.5608502
1934	0.53144056
2049	0.5075742
2171	0.4844889
2300	0.46089226
2437	0.436199
2582	0.41346896
2735	0.3947876
2898	0.3760921
3070	0.35811
3253	0.34530717
3447	0.334269
3652	0.32455552
3869	0.3143056
4099	0.3036319
4343	0.292163
4601	0.27880713
4875	0.26502907
5164	0.25146228
5472	0.23666641
5797	0.2226487
6142	0.2104285
6507	0.19796905
6894	0.187773
7304	0.1781206
7738	0.16708979
8199	0.15678695
8686	0.14701611
9203	0.13764666
9750	0.12945668
10330	0.122174695
10944	0.115521796
11595	0.10881796
12285	0.1021986
13015	0.095505305
13790	0.08876478
14610	0.0825148
15478	0.07637302
16399	0.0698317
17374	0.06339665
18408	0.057105914
19502	0.0505062
20662	0.04199455
21891	0.034338333
23193	0.027775882
24572	0.022106312
26033	0.017748477
27581	0.014215415
29222	0.01117926
30960	0.008590872
32801	0.0067451815
34751	0.0056001074
36818	0.004829952
39008	0.0042229085
41327	0.0037808875
43785	0.0034166481
46389	0.0031355345
49148	0.002880367
52070	0.0026700106
55167	0.0024831116
58448	0.0023190016
61924	0.0021770857
65606	0.0020515304
69508	0.0019300871
73641	0.0018120669
78021	0.001695908
82661	0.0015816536
87577	0.001452841
92785	0.0013034343
98302	0.00086818635


==> figures/eigenvals/flying_distorted_dataset_lr_aleatoric_aew_eigenvalues.dat <==
index	0
0	14572656.0
1	9479150.0
2	234672.12
3	79060.555
4	59980.918
5	44944.375
6	25809.19
7	11471.923


==> figures/eigenvals/flying_distorted_dataset_lr_aleatoric_aew_eigenvalues_normalized.dat <==
index	0
0	145726.56
1	94791.5
2	2346.7212
3	790.6055
4	599.8092
5	449.44376
6	258.0919
7	114.71923


==> figures/eigenvals/flying_distorted_dataset_lr_joint_s064_jsvd064_eigenvalues.dat <==
index	0
0	14529996.0
1	9465404.0
2	219813.44
3	82151.445
4	57972.715
5	44414.21
6	26603.906
7	15188.409
8	10017.714
9	3042.668
10	1404.325
11	1254.4993
12	877.17126
13	852.4125
14	803.3834
15	782.4324
16	647.09424
17	637.861
18	602.4351
19	579.7573
20	568.7592
21	497.09885
22	462.8833
23	454.97614
24	451.1478
25	433.66565
26	388.27545
27	358.9052
28	347.30432
29	344.13043
30	330.50394
31	324.2901
32	301.86172
33	294.7964
34	294.09332
35	283.9733
36	268.7622
37	268.14362
38	260.06287
39	254.48518
40	246.53302
41	235.54446
42	228.5381
43	223.1388
44	218.20013
45	214.83426
46	206.51271
47	203.69463
48	200.3138
49	197.58542
50	183.17796
51	182.65727
52	179.97568
53	176.73387
54	171.74962
55	169.9289
56	165.15753
57	158.29674
58	157.76628
59	154.49902
60	151.74031
61	151.19702
62	149.14859
63	146.20699


==> figures/eigenvals/flying_distorted_dataset_lr_joint_s064_jsvd064_eigenvalues_normalized.dat <==
index	0
0	145299.95
1	94654.04
2	2198.1343
3	821.51447
4	579.7272
5	444.14212
6	266.03906
7	151.8841
8	100.17714
9	30.42668
10	14.043249
11	12.544992
12	8.771712
13	8.524125
14	8.033834
15	7.8243237
16	6.4709425
17	6.37861
18	6.024351
19	5.797573
20	5.687592
21	4.9709883
22	4.628833
23	4.5497613
24	4.511478
25	4.3366566
26	3.8827546
27	3.5890522
28	3.4730432
29	3.4413042
30	3.3050394
31	3.242901
32	3.0186172
33	2.947964
34	2.9409332
35	2.839733
36	2.687622
37	2.681436
38	2.6006286
39	2.5448518
40	2.4653301
41	2.3554447
42	2.285381
43	2.2313879
44	2.1820014
45	2.1483426
46	2.0651271
47	2.0369463
48	2.003138
49	1.9758542
50	1.8317796
51	1.8265728
52	1.7997568
53	1.7673388
54	1.7174962
55	1.699289
56	1.6515753
57	1.5829674
58	1.5776628
59	1.5449902
60	1.5174031
61	1.5119702
62	1.491486
63	1.4620699


==> figures/eigenvals/flying_distorted_dataset_lr_joint_s064_jsvd576_eigenvalues.dat <==
index	0
0	14529996.0
1	9465404.0
2	219813.44
3	82151.445
4	57972.715
5	44414.21
6	26603.906
7	15188.409
8	10017.714
9	3042.668
10	1404.325
11	1254.4993
12	877.17126
13	852.4125
14	803.3834
15	782.4324
16	647.09424
17	637.861
18	602.4351
19	579.7573
20	568.7592
21	497.09885
22	462.8833
23	454.97614
24	451.1478
25	433.66565
26	388.27545
27	358.9052
28	347.30432
29	344.13043
30	330.50394
31	324.2901
32	301.86172
33	294.7964
34	294.09332
35	283.9733
36	268.7622
37	268.14362
38	260.06287
39	254.48518
40	246.53302
41	235.54446
42	228.5381
43	223.1388
44	218.20013
45	214.83426
46	206.51271
47	203.69463
48	200.3138
49	197.58542
50	183.17796
51	182.65727
52	179.97568
53	176.73387
54	171.74962
55	169.9289
56	165.15753
57	158.29674
58	157.76628
59	154.49902
60	151.74031
61	151.19702
62	149.14859
63	146.20699
64	143.62495
65	137.51929
66	136.36656
67	133.09537
68	130.278
69	127.70612
70	127.0719
71	124.881035
72	122.77284
73	122.17118
74	116.739006
75	114.90348
76	112.331505
77	110.69164
78	108.35259
79	106.88145
80	105.36009
81	104.334206
82	102.38904
83	101.974815
84	99.432434
85	97.27837
86	97.061066
87	94.42031
88	92.98422
89	91.38648
90	88.850044
91	88.48502
92	87.256195
93	86.47377
94	85.429756
95	84.378654
96	83.99593
97	82.51943
98	81.730705
99	80.55031
100	79.6709
101	78.32198
102	76.3157
103	75.56002
104	73.925415
105	72.9331
106	72.75575
107	71.480446
108	70.74775
109	70.062675
110	68.572136
111	66.722534
112	66.408005
113	66.12689
114	65.69626
115	64.02858
116	63.688915
117	62.329754
118	60.385906
119	60.00315
120	59.84447
121	59.49181
122	58.261436
123	57.982216
124	57.156548
125	56.642796
126	55.499073
127	54.92928
128	54.24763
129	53.452526
130	52.834827
131	51.938633
132	51.284473
133	51.09868
134	50.49308
135	49.37606
136	48.961487
137	48.727043
138	48.075455
139	47.423073
140	47.067963
141	46.365982
142	46.248272
143	45.91347
144	45.387733
145	44.89624
146	43.946804
147	43.626137
148	43.232655
149	42.379406
150	41.890675
151	41.453472
152	41.146248
153	40.724335
154	40.1884
155	39.92093
156	39.828453
157	39.012688
158	38.588165
159	37.83723
160	37.78196
161	37.116154
162	37.055428
163	36.60249
164	36.42546
165	36.071354
166	35.745937
167	34.941784
168	34.727856
169	34.474
170	33.59257
171	33.533913
172	33.258823
173	33.194355
174	32.57513
175	32.132805
176	31.970636
177	31.58517
178	31.106962
179	30.88475
180	30.69747
181	30.522465
182	30.142977
183	29.643675
184	29.266752
185	29.207523
186	29.05856
187	28.763271
188	28.718884
189	28.287716
190	28.157303
191	27.816914
192	27.624403
193	27.384317
194	27.065767
195	26.659466
196	26.423653
197	26.131384
198	25.961185
199	25.626179
200	25.567907
201	25.230152
202	25.142366
203	24.786453
204	24.687439
205	24.518938
206	24.217949
207	24.147818
208	23.568192
209	23.432028
210	23.297293
211	23.13716
212	22.707941
213	22.61282
214	22.118296
215	21.989683
216	21.795906
217	21.56346
218	21.438026
219	21.311895
220	21.140451
221	20.753532
222	20.651756
223	20.462465
224	20.427994
225	20.312199
226	20.023298
227	19.842733
228	19.748367
229	19.629774
230	19.472937
231	19.204464
232	18.962503
233	18.807661
234	18.750774
235	18.419535
236	18.234915
237	18.056173
238	18.002645
239	17.891718
240	17.700203
241	17.477514
242	17.317717
243	17.27083
244	17.05863
245	16.839197
246	16.635561
247	16.610357
248	16.563026
249	16.251623
250	16.04646
251	15.908321
252	15.835518
253	15.795575
254	15.64104
255	15.608907
256	15.393136
257	15.226708
258	15.109305
259	14.917912
260	14.853855
261	14.652004
262	14.500996
263	14.359347
264	14.323091
265	14.1900835
266	14.070657
267	13.97859
268	13.832085
269	13.738116
270	13.575954
271	13.430542
272	13.319763
273	13.294779
274	13.211835
275	13.085093
276	12.921473
277	12.838338
278	12.763149
279	12.5947275
280	12.52738
281	12.451587
282	12.265603
283	12.188549
284	12.093923
285	11.98837
286	11.806556
287	11.674625
288	11.621666
289	11.523391
290	11.39854
291	11.248475
292	11.13736
293	11.114193
294	11.049561
295	10.94433
296	10.853775
297	10.747198
298	10.691755
299	10.6673975
300	10.528293
301	10.492774
302	10.410334
303	10.354943
304	10.23831
305	10.090879
306	10.009544
307	9.862976
308	9.835436
309	9.674669
310	9.651949
311	9.531595
312	9.491231
313	9.46225
314	9.329282
315	9.276522
316	9.163998
317	9.100618
318	9.046973
319	8.912402
320	8.86803
321	8.80555
322	8.705643
323	8.67618
324	8.658767
325	8.575461
326	8.536317
327	8.43151
328	8.38252
329	8.343881
330	8.279987
331	8.175734
332	8.091531
333	7.9872055
334	7.9293604
335	7.8713403
336	7.757163
337	7.7146354
338	7.598989
339	7.5420523
340	7.470937
341	7.3813143
342	7.27545
343	7.2278137
344	7.203818
345	7.1416073
346	7.087225
347	7.063837
348	7.0274243
349	6.91901
350	6.8410597
351	6.7751036
352	6.734921
353	6.6604304
354	6.6187954
355	6.6040616
356	6.5304904
357	6.456184
358	6.405602
359	6.345937
360	6.3078365
361	6.2568097
362	6.2084713
363	6.193823
364	6.095301
365	6.019461
366	5.9890575
367	5.9577165
368	5.882555
369	5.823544
370	5.767856
371	5.7159166
372	5.637947
373	5.6268716
374	5.604062
375	5.5553956
376	5.5183787
377	5.419177
378	5.3965993
379	5.343261
380	5.3217897
381	5.263313
382	5.2417927
383	5.177343
384	5.1127825
385	5.0896525
386	5.0415287
387	4.974055
388	4.946313
389	4.928435
390	4.809103
391	4.758157
392	4.736746
393	4.7149816
394	4.672105
395	4.625465
396	4.585612
397	4.515771
398	4.4696574
399	4.4643598
400	4.415636
401	4.3709025
402	4.341401
403	4.3109393
404	4.2727785
405	4.2438297
406	4.171966
407	4.155844
408	4.111568
409	4.0894737
410	4.056578
411	3.9740274
412	3.9587693
413	3.8949645
414	3.8720098
415	3.8396358
416	3.8117297
417	3.7849958
418	3.7543216
419	3.7035818
420	3.6730983
421	3.665668
422	3.6340182
423	3.609633
424	3.567504
425	3.5169675
426	3.4601827
427	3.4380236
428	3.3771772
429	3.3720007
430	3.3435454
431	3.3268316
432	3.2880638
433	3.252174
434	3.2337046
435	3.2063315
436	3.1901422
437	3.1429794
438	3.1147087
439	3.063316
440	3.0400524
441	3.0289102
442	2.9668653
443	2.9613378
444	2.9025192
445	2.8778896
446	2.8350315
447	2.8171992
448	2.8045833
449	2.7814748
450	2.7465537
451	2.706012
452	2.697635
453	2.6756299
454	2.6515481
455	2.6248195
456	2.6071339
457	2.5576236
458	2.5385084
459	2.504951
460	2.4957402
461	2.474226
462	2.4373536
463	2.425472
464	2.3985994
465	2.3767526
466	2.3593872
467	2.3295183
468	2.308784
469	2.2672205
470	2.2594323
471	2.2278774
472	2.198724
473	2.1551018
474	2.1395252
475	2.125891
476	2.1099424
477	2.0912604
478	2.0671277
479	2.061146
480	2.035951
481	2.030118
482	1.9839752
483	1.9707559
484	1.9266751
485	1.8995005
486	1.8790244
487	1.8751715
488	1.854289
489	1.8331039
490	1.8223755
491	1.7995373
492	1.7669268
493	1.7438645
494	1.7366655
495	1.7125084
496	1.7080522
497	1.6757126
498	1.673487
499	1.6507286
500	1.629791
501	1.6010388
502	1.5861721
503	1.5756665
504	1.5721284
505	1.5415902
506	1.5250837
507	1.5115663
508	1.489541
509	1.4879735
510	1.4657623
511	1.4503849
512	1.4329127
513	1.4155966
514	1.4057122
515	1.372494
516	1.3495148
517	1.3348705
518	1.3118211
519	1.2976856
520	1.2902061
521	1.2853552
522	1.2743636
523	1.2643993
524	1.2368858
525	1.2190654
526	1.1934768
527	1.1801544
528	1.1687669
529	1.1596084
530	1.1479471
531	1.1219115
532	1.1137877
533	1.1059141
534	1.0927222
535	1.0739107
536	1.0595787
537	1.0444537
538	1.0307993
539	1.022529
540	1.0149322
541	0.99670905
542	0.9905167
543	0.9796174
544	0.95432836
545	0.9466746
546	0.9405732
547	0.92230296
548	0.90714765
549	0.89794093
550	0.89047736
551	0.8829047
552	0.8647978
553	0.8611812
554	0.8358735
555	0.8304116
556	0.81624573
557	0.8017721
558	0.7909752
559	0.7728584
560	0.76475334
561	0.74099404
562	0.7271777
563	0.71673286
564	0.7041323
565	0.6969042
566	0.67374164
567	0.64607495
568	0.6345767
569	0.6077148
570	0.5977104
571	0.5806289
572	0.5529437
573	0.54409003
574	0.49394348
575	1.2826972e-09


==> figures/eigenvals/flying_distorted_dataset_lr_joint_s064_jsvd576_eigenvalues_normalized.dat <==
index	0
0	145299.95
1	94654.04
2	2198.1343
3	821.51447
4	579.7272
5	444.14212
6	266.03906
7	151.8841
8	100.17714
9	30.42668
10	14.043249
11	12.544992
12	8.771712
13	8.524125
14	8.033834
15	7.8243237
16	6.4709425
17	6.37861
18	6.024351
19	5.797573
20	5.687592
21	4.9709883
22	4.628833
23	4.5497613
24	4.511478
25	4.3366566
26	3.8827546
27	3.5890522
28	3.4730432
29	3.4413042
30	3.3050394
31	3.242901
32	3.0186172
33	2.947964
34	2.9409332
35	2.839733
36	2.687622
37	2.681436
38	2.6006286
39	2.5448518
40	2.4653301
41	2.3554447
42	2.285381
43	2.2313879
44	2.1820014
45	2.1483426
46	2.0651271
47	2.0369463
48	2.003138
49	1.9758542
50	1.8317796
51	1.8265728
52	1.7997568
53	1.7673388
54	1.7174962
55	1.699289
56	1.6515753
57	1.5829674
58	1.5776628
59	1.5449902
60	1.5174031
61	1.5119702
62	1.491486
63	1.4620699
64	1.4362495
65	1.3751929
66	1.3636656
67	1.3309537
68	1.30278
69	1.2770612
70	1.270719
71	1.2488103
72	1.2277284
73	1.2217118
74	1.1673901
75	1.1490349
76	1.1233151
77	1.1069164
78	1.0835259
79	1.0688145
80	1.0536009
81	1.0433421
82	1.0238904
83	1.0197482
84	0.9943243
85	0.97278374
86	0.9706107
87	0.94420314
88	0.92984223
89	0.91386485
90	0.88850045
91	0.88485026
92	0.87256193
93	0.8647377
94	0.8542976
95	0.84378654
96	0.8399593
97	0.8251943
98	0.81730705
99	0.8055031
100	0.796709
101	0.7832198
102	0.76315695
103	0.7556002
104	0.7392542
105	0.72933096
106	0.72755754
107	0.7148045
108	0.7074775
109	0.70062673
110	0.68572134
111	0.66722536
112	0.66408
113	0.66126895
114	0.6569626
115	0.6402858
116	0.63688916
117	0.6232975
118	0.60385907
119	0.6000315
120	0.5984447
121	0.5949181
122	0.58261436
123	0.5798222
124	0.57156545
125	0.56642795
126	0.5549907
127	0.5492928
128	0.5424763
129	0.5345253
130	0.52834827
131	0.51938635
132	0.51284474
133	0.5109868
134	0.5049308
135	0.49376062
136	0.48961487
137	0.48727044
138	0.48075455
139	0.47423074
140	0.47067964
141	0.46365982
142	0.46248272
143	0.4591347
144	0.45387733
145	0.4489624
146	0.43946803
147	0.43626136
148	0.43232656
149	0.42379406
150	0.41890675
151	0.41453472
152	0.4114625
153	0.40724334
154	0.401884
155	0.3992093
156	0.39828452
157	0.39012688
158	0.38588166
159	0.3783723
160	0.3778196
161	0.37116155
162	0.37055427
163	0.36602488
164	0.3642546
165	0.36071354
166	0.35745937
167	0.34941784
168	0.34727857
169	0.34474
170	0.3359257
171	0.33533913
172	0.33258823
173	0.33194354
174	0.3257513
175	0.32132804
176	0.31970635
177	0.31585172
178	0.3110696
179	0.30884752
180	0.3069747
181	0.30522466
182	0.30142978
183	0.29643676
184	0.2926675
185	0.29207525
186	0.2905856
187	0.2876327
188	0.28718883
189	0.28287715
190	0.28157303
191	0.27816913
192	0.27624404
193	0.27384317
194	0.27065766
195	0.26659465
196	0.26423654
197	0.26131383
198	0.25961185
199	0.2562618
200	0.25567907
201	0.2523015
202	0.25142366
203	0.24786453
204	0.24687439
205	0.24518938
206	0.24217948
207	0.24147817
208	0.23568192
209	0.23432028
210	0.23297292
211	0.2313716
212	0.2270794
213	0.22612819
214	0.22118296
215	0.21989684
216	0.21795906
217	0.2156346
218	0.21438026
219	0.21311896
220	0.21140452
221	0.20753533
222	0.20651756
223	0.20462465
224	0.20427994
225	0.20312199
226	0.20023298
227	0.19842733
228	0.19748367
229	0.19629773
230	0.19472937
231	0.19204465
232	0.18962504
233	0.18807662
234	0.18750775
235	0.18419534
236	0.18234915
237	0.18056174
238	0.18002646
239	0.17891718
240	0.17700203
241	0.17477514
242	0.17317717
243	0.1727083
244	0.1705863
245	0.16839197
246	0.16635561
247	0.16610357
248	0.16563027
249	0.16251624
250	0.16046458
251	0.15908322
252	0.15835518
253	0.15795575
254	0.1564104
255	0.15608907
256	0.15393136
257	0.15226708
258	0.15109305
259	0.14917912
260	0.14853854
261	0.14652005
262	0.14500995
263	0.14359348
264	0.1432309
265	0.14190084
266	0.14070657
267	0.1397859
268	0.13832085
269	0.13738117
270	0.13575955
271	0.13430542
272	0.13319764
273	0.13294779
274	0.13211834
275	0.13085093
276	0.12921472
277	0.12838338
278	0.12763149
279	0.12594728
280	0.1252738
281	0.12451587
282	0.12265603
283	0.12188549
284	0.120939225
285	0.1198837
286	0.11806556
287	0.116746254
288	0.11621666
289	0.115233906
290	0.1139854
291	0.11248475
292	0.111373596
293	0.11114193
294	0.110495605
295	0.1094433
296	0.10853775
297	0.10747198
298	0.10691755
299	0.10667398
300	0.105282925
301	0.10492774
302	0.104103334
303	0.103549436
304	0.1023831
305	0.10090879
306	0.10009544
307	0.09862976
308	0.09835436
309	0.09674669
310	0.09651949
311	0.095315956
312	0.09491231
313	0.0946225
314	0.09329282
315	0.09276522
316	0.09163997
317	0.09100618
318	0.09046973
319	0.089124024
320	0.0886803
321	0.0880555
322	0.08705643
323	0.0867618
324	0.08658767
325	0.08575461
326	0.08536317
327	0.0843151
328	0.0838252
329	0.083438806
330	0.082799874
331	0.08175734
332	0.08091531
333	0.07987206
334	0.0792936
335	0.0787134
336	0.07757163
337	0.07714635
338	0.07598989
339	0.07542052
340	0.07470937
341	0.07381314
342	0.0727545
343	0.072278135
344	0.07203818
345	0.07141607
346	0.07087225
347	0.07063837
348	0.07027424
349	0.0691901
350	0.0684106
351	0.067751035
352	0.06734921
353	0.0666043
354	0.066187955
355	0.06604061
356	0.065304905
357	0.06456184
358	0.06405602
359	0.06345937
360	0.063078366
361	0.0625681
362	0.062084712
363	0.06193823
364	0.06095301
365	0.06019461
366	0.059890576
367	0.059577163
368	0.05882555
369	0.05823544
370	0.05767856
371	0.057159167
372	0.05637947
373	0.056268714
374	0.056040622
375	0.055553958
376	0.055183787
377	0.054191772
378	0.053965993
379	0.053432606
380	0.0532179
381	0.05263313
382	0.052417926
383	0.05177343
384	0.051127825
385	0.050896525
386	0.05041529
387	0.04974055
388	0.04946313
389	0.04928435
390	0.04809103
391	0.04758157
392	0.047367457
393	0.047149815
394	0.04672105
395	0.04625465
396	0.04585612
397	0.04515771
398	0.044696573
399	0.044643596
400	0.04415636
401	0.043709025
402	0.04341401
403	0.043109395
404	0.042727783
405	0.0424383
406	0.04171966
407	0.04155844
408	0.04111568
409	0.040894736
410	0.04056578
411	0.039740276
412	0.03958769
413	0.038949646
414	0.038720097
415	0.03839636
416	0.038117297
417	0.03784996
418	0.037543215
419	0.03703582
420	0.036730982
421	0.03665668
422	0.03634018
423	0.03609633
424	0.035675038
425	0.035169676
426	0.034601826
427	0.034380235
428	0.033771772
429	0.033720005
430	0.033435453
431	0.033268318
432	0.032880638
433	0.03252174
434	0.032337047
435	0.032063317
436	0.031901423
437	0.031429794
438	0.031147087
439	0.03063316
440	0.030400524
441	0.030289102
442	0.029668653
443	0.029613378
444	0.029025191
445	0.028778896
446	0.028350316
447	0.028171992
448	0.028045833
449	0.027814748
450	0.027465537
451	0.02706012
452	0.026976349
453	0.026756298
454	0.026515482
455	0.026248194
456	0.026071338
457	0.025576236
458	0.025385084
459	0.02504951
460	0.024957402
461	0.02474226
462	0.024373537
463	0.02425472
464	0.023985993
465	0.023767525
466	0.02359387
467	0.023295183
468	0.02308784
469	0.022672204
470	0.022594323
471	0.022278775
472	0.02198724
473	0.021551019
474	0.021395251
475	0.02125891
476	0.021099424
477	0.020912604
478	0.020671276
479	0.02061146
480	0.020359509
481	0.02030118
482	0.019839752
483	0.019707559
484	0.01926675
485	0.018995006
486	0.018790243
487	0.018751716
488	0.018542891
489	0.01833104
490	0.018223755
491	0.017995372
492	0.017669268
493	0.017438645
494	0.017366655
495	0.017125085
496	0.017080521
497	0.016757125
498	0.01673487
499	0.016507287
500	0.01629791
501	0.016010389
502	0.015861722
503	0.015756665
504	0.015721284
505	0.015415902
506	0.0152508365
507	0.0151156625
508	0.01489541
509	0.014879734
510	0.014657622
511	0.014503849
512	0.014329127
513	0.014155966
514	0.014057122
515	0.01372494
516	0.013495148
517	0.013348704
518	0.013118211
519	0.012976856
520	0.0129020605
521	0.012853552
522	0.012743636
523	0.012643993
524	0.012368858
525	0.012190654
526	0.011934768
527	0.011801545
528	0.011687669
529	0.011596084
530	0.011479471
531	0.011219115
532	0.011137877
533	0.011059141
534	0.010927222
535	0.010739107
536	0.010595786
537	0.010444538
538	0.010307993
539	0.01022529
540	0.0101493215
541	0.009967091
542	0.009905167
543	0.009796174
544	0.009543284
545	0.009466746
546	0.009405732
547	0.00922303
548	0.009071477
549	0.008979409
550	0.008904774
551	0.008829047
552	0.008647977
553	0.008611812
554	0.008358735
555	0.008304116
556	0.0081624575
557	0.008017722
558	0.007909752
559	0.0077285836
560	0.0076475334
561	0.0074099405
562	0.007271777
563	0.0071673286
564	0.007041323
565	0.0069690417
566	0.0067374166
567	0.0064607495
568	0.0063457666
569	0.0060771476
570	0.0059771035
571	0.0058062887
572	0.005529437
573	0.0054409
574	0.004939435
575	1.2826972e-11


==> figures/eigenvals/mnist_inpainting_1_d_aleatoric_aew_eigenvalues.dat <==
index	0
0	0.20014335
1	0.19706303
2	0.18741329
3	0.18565722
4	0.18539497
5	0.1835693
6	0.18207946
7	0.18142653
8	0.17613608
9	0.17232426
10	0.17111002
11	0.165929
12	0.16459002
13	0.15832806
14	0.15788366
15	0.1577758
16	0.15773082
17	0.15726656
18	0.15713714
19	0.15603355
20	0.15343727
21	0.15253818
22	0.15180156
23	0.14539754
24	0.14448786
25	0.14446905
26	0.14411998
27	0.14394173
28	0.14248201
29	0.14229573
30	0.14030664
31	0.13821113
32	0.13808592
33	0.137516
34	0.13716176
35	0.13501124
36	0.13195415
37	0.1316148
38	0.13079502
39	0.13028723
40	0.12941657
41	0.12682582
42	0.12153674
43	0.118938245
44	0.11840101
45	0.11750843
46	0.114997774
47	0.112918384
48	0.11236092
49	0.11107699
50	0.10915074
51	0.10716944
52	0.106887795
53	0.10651427
54	0.10559785
55	0.10554028
56	0.10463712
57	0.10433074
58	0.103965804
59	0.1010212
60	0.10087164
61	0.09963637
62	0.09720143
63	0.09609302
64	0.095465794
65	0.09324263
66	0.09199218
67	0.09144764
68	0.091301106
69	0.08930139
70	0.08917132
71	0.088713355
72	0.08742104
73	0.0867812
74	0.08468989
75	0.08456118
76	0.08450132
77	0.08263738
78	0.0812783
79	0.08068775
80	0.08046361
81	0.07971386
82	0.07971113
83	0.07849069
84	0.078153506
85	0.07753051
86	0.077342354
87	0.074246325
88	0.07403414
89	0.07267558
90	0.0717242
91	0.071396515
92	0.07129793
93	0.070413135
94	0.07013529
95	0.06886012
96	0.068696156
97	0.06851984
98	0.068091884
99	0.06799915
100	0.067535736
101	0.06706433
102	0.066914774
103	0.06497366
104	0.06460285
105	0.06425795
106	0.06367818
107	0.06299552
108	0.06228819
109	0.062009964
110	0.061787948
111	0.061483655
112	0.060531292
113	0.059815407
114	0.05917045
115	0.05893279
116	0.05851943
117	0.057964414
118	0.05748824
119	0.05717202
120	0.057041213
121	0.056760605
122	0.056566313
123	0.056235928
124	0.055362973
125	0.054874633
126	0.05460731
127	0.053926006
128	0.05371026
129	0.05305727
130	0.052678943
131	0.052444015
132	0.05232442
133	0.05204741
134	0.051599536
135	0.051544428
136	0.05149911
137	0.05077521
138	0.050551355
139	0.05045091
140	0.049558774
141	0.049128707
142	0.04896639
143	0.048651498
144	0.04749413
145	0.04624153
146	0.04621457
147	0.045899842
148	0.045391988
149	0.045180343
150	0.044701237
151	0.044639118
152	0.044584274
153	0.043724757
154	0.043387014
155	0.04249634
156	0.041463323
157	0.040890913
158	0.040578112
159	0.039905734
160	0.039037865
161	0.038599744
162	0.03783045
163	0.03746466
164	0.037225846
165	0.036479797
166	0.035051662
167	0.034415007
168	0.031528983
169	0.030664483
170	0.029892987
171	0.029178945
172	0.02817016
173	0.027092246
174	0.026654111
175	0.0265444
176	0.0265189
177	0.025943147
178	0.02528257
179	0.024330385
180	0.024162734
181	0.023988375
182	0.023159709
183	0.022993702
184	0.021898217
185	0.020922776
186	0.020101713
187	0.019509783
188	0.018755274
189	0.017908158
190	0.017713094
191	0.017308936
192	0.016506853
193	0.01607222
194	0.014404497
195	0.013622512
196	0.013409712
197	0.013390251
198	0.01316895
199	0.013103516
200	0.012935652
201	0.012669828
202	0.012656187
203	0.012530322
204	0.012070104
205	0.0117061455
206	0.011627666
207	0.010591756
208	0.010022888
209	0.009760343
210	0.009756435
211	0.008807399
212	0.0087469295
213	0.008620364
214	0.0071121627
215	0.0070972466
216	0.0069946717
217	0.006138668
218	0.006098848
219	0.0060898927
220	0.005745418
221	0.0056904107
222	0.0056525385
223	0.005303738
224	0.0052960645
225	0.005110917
226	0.0049132844
227	0.004613385
228	0.0044568456
229	0.004338511
230	0.004121444
231	0.0040774816
232	0.003934895
233	0.0036182245
234	0.0034894263
235	0.0032122277
236	0.003020081
237	0.0030017807
238	0.0029157922
239	0.0028272192
240	0.0027165231
241	0.0025462117
242	0.002291065
243	0.0022240684
244	0.0018231794
245	0.0018024503
246	0.0017242854
247	0.0017055476
248	0.001667966
249	0.0016460739
250	0.0015128404
251	0.001492107
252	0.0014642052
253	0.0014638363
254	0.0014281983
255	0.0013582538
256	0.0013211989
257	0.0012521808
258	0.0012123518
259	0.0012010119
260	0.0010577543
261	0.0009964731
262	0.0009907151
263	0.0009042337
264	0.0008755546
265	0.00074393634
266	0.000658683
267	0.00053776783
268	0.0004684973
269	0.00045661593
270	0.00045651777
271	0.00044536247
272	0.00043656642
273	0.00041702314
274	0.00039961515
275	0.00034784657
276	0.00034485574
277	0.00024998587
278	0.00024641276
279	0.00024333257
280	0.00023019912
281	0.00022073393
282	0.00019755181
283	0.00012921965
284	0.00012398111
285	0.0001225136
286	0.000119271965
287	0.000114558505
288	0.00011320472
289	9.8994366e-05
290	8.514435e-05
291	7.7912046e-05
292	7.618518e-05
293	7.0266935e-05
294	6.8373294e-05
295	6.01761e-05
296	5.053219e-05
297	3.627091e-05
298	3.454228e-05
299	3.2682165e-05
300	3.1886244e-05
301	2.8369095e-05
302	2.7673032e-05
303	2.6034193e-05
304	1.9916673e-05
305	1.8565823e-05
306	1.3665539e-05
307	1.2182402e-05
308	9.7908705e-06
309	9.599509e-06
310	8.6576765e-06
311	7.778127e-06
312	7.609183e-06
313	7.420183e-06
314	7.330235e-06
315	7.325773e-06
316	7.1273416e-06
317	7.0834494e-06
318	6.583062e-06
319	6.1207684e-06
320	6.0574157e-06
321	5.203382e-06
322	4.950033e-06
323	4.790805e-06
324	4.78418e-06
325	4.5495312e-06
326	4.5366405e-06
327	4.467153e-06
328	4.418934e-06
329	4.254762e-06
330	4.234276e-06
331	4.1259573e-06
332	4.1198964e-06
333	4.1191615e-06
334	4.1093313e-06
335	4.099347e-06
336	4.094125e-06
337	4.067461e-06
338	4.0487876e-06
339	4.0478403e-06
340	4.0442696e-06
341	4.042573e-06
342	4.040419e-06
343	4.0354016e-06
344	4.0349496e-06
345	4.022544e-06
346	4.0213185e-06
347	4.0206737e-06
348	4.0173413e-06
349	4.0168743e-06
350	4.014855e-06
351	4.014441e-06
352	4.0118225e-06
353	4.011588e-06
354	4.00898e-06
355	4.008423e-06
356	4.007553e-06
357	4.0060418e-06
358	4.005367e-06
359	4.0052078e-06
360	4.005005e-06
361	4.00416e-06
362	4.0038353e-06
363	4.0032523e-06
364	4.003186e-06
365	4.003155e-06
366	4.002173e-06
367	4.002091e-06
368	4.001746e-06
369	4.0012965e-06
370	4.001136e-06
371	4.0009345e-06
372	4.0009195e-06
373	4.0008595e-06
374	4.000824e-06
375	4.000752e-06
376	4.0006125e-06
377	4.0005925e-06
378	4.0005852e-06
379	4.000498e-06
380	4.000476e-06
381	4.000455e-06
382	4.0004315e-06
383	4.0004047e-06
384	4.000359e-06
385	4.0003233e-06
386	4.0002988e-06
387	4.0002956e-06
388	4.000264e-06
389	4.0002274e-06
390	4.0002155e-06
391	4.000205e-06
392	4.0002033e-06
393	4.0001655e-06
394	4.000153e-06
395	4.000131e-06
396	4.0001282e-06
397	4.000125e-06
398	4.0001073e-06
399	4.0001046e-06
400	4.0000978e-06
401	4.0000914e-06
402	4.0000846e-06
403	4.00008e-06
404	4.000075e-06
405	4.000075e-06
406	4.000073e-06
407	4.0000723e-06
408	4.0000637e-06
409	4.0000623e-06
410	4.0000614e-06
411	4.0000614e-06
412	4.0000523e-06
413	4.000049e-06
414	4.000047e-06
415	4.000046e-06
416	4.000041e-06
417	4.000036e-06
418	4.0000355e-06
419	4.0000355e-06
420	4.000034e-06
421	4.0000314e-06
422	4.0000314e-06
423	4.00003e-06
424	4.000028e-06
425	4.0000277e-06
426	4.000025e-06
427	4.0000236e-06
428	4.000023e-06
429	4.000023e-06
430	4.0000227e-06
431	4.00002e-06
432	4.000019e-06
433	4.0000186e-06
434	4.0000177e-06
435	4.000016e-06
436	4.0000155e-06
437	4.0000155e-06
438	4.000015e-06
439	4.0000145e-06
440	4.000014e-06
441	4.0000136e-06
442	4.000013e-06
443	4.0000127e-06
444	4.000011e-06
445	4.000011e-06
446	4.0000104e-06
447	4.0000095e-06
448	4.000009e-06
449	4.0000086e-06
450	4.0000086e-06
451	4.000008e-06
452	4.0000073e-06
453	4.0000073e-06
454	4.0000073e-06
455	4.0000073e-06
456	4.0000073e-06
457	4.0000073e-06
458	4.0000073e-06
459	4.0000064e-06
460	4.000006e-06
461	4.000006e-06
462	4.0000054e-06
463	4.0000054e-06
464	4.0000045e-06
465	4.0000045e-06
466	4.0000045e-06
467	4.0000045e-06
468	4.0000045e-06
469	4.000004e-06
470	4.0000036e-06
471	4.0000036e-06
472	4.000003e-06
473	4.000003e-06
474	4.000003e-06
475	4.0000027e-06
476	4.0000027e-06
477	4.0000027e-06
478	4.0000023e-06
479	4.0000023e-06
480	4.0000023e-06
481	4.0000023e-06
482	4.0000023e-06
483	4.0000023e-06
484	4.000002e-06
485	4.000002e-06
486	4.0000014e-06
487	4.0000014e-06
488	4.0000014e-06
489	4.0000014e-06
490	4.0000014e-06
491	4.0000014e-06
492	4.000001e-06
493	4.000001e-06
494	4.000001e-06
495	4.000001e-06
496	4.000001e-06
497	4.000001e-06
498	4.000001e-06
499	4.000001e-06
500	4.000001e-06
501	4.000001e-06
502	4.000001e-06
503	4.0000004e-06
504	4.0000004e-06
505	4.0000004e-06
506	4.0000004e-06
507	4.0000004e-06
508	4.0000004e-06
509	4.0000004e-06
510	4.0000004e-06
511	4.0000004e-06
512	4.0000004e-06
513	4.0000004e-06
514	4.0000004e-06
515	4.0000004e-06
516	4e-06
517	4e-06
518	4e-06
519	4e-06
520	4e-06
521	4e-06
522	4e-06
523	4e-06
524	4e-06
525	4e-06
526	4e-06
527	4e-06
528	4e-06
529	4e-06
530	4e-06
531	4e-06
532	4e-06
533	4e-06
534	4e-06
535	4e-06
536	4e-06
537	4e-06
538	4e-06
539	4e-06
540	4e-06
541	4e-06
542	4e-06
543	4e-06
544	4e-06
545	4e-06
546	4e-06
547	4e-06
548	4e-06
549	4e-06
550	4e-06
551	4e-06
552	4e-06
553	4e-06
554	4e-06
555	4e-06
556	4e-06
557	4e-06
558	4e-06
559	4e-06


==> figures/eigenvals/mnist_inpainting_1_d_aleatoric_aew_eigenvalues_normalized.dat <==
index	0
0	5.003584
1	4.9265757
2	4.6853323
3	4.6414304
4	4.6348743
5	4.5892324
6	4.5519867
7	4.535663
8	4.403402
9	4.3081064
10	4.2777505
11	4.1482253
12	4.1147504
13	3.9582014
14	3.9470916
15	3.9443953
16	3.9432704
17	3.931664
18	3.9284286
19	3.9008386
20	3.8359318
21	3.8134546
22	3.795039
23	3.6349387
24	3.6121964
25	3.6117263
26	3.6029994
27	3.5985434
28	3.5620503
29	3.5573933
30	3.507666
31	3.4552784
32	3.452148
33	3.4379003
34	3.429044
35	3.375281
36	3.2988539
37	3.2903702
38	3.2698755
39	3.257181
40	3.2354143
41	3.1706457
42	3.0384185
43	2.9734561
44	2.9600253
45	2.9377108
46	2.8749444
47	2.8229597
48	2.809023
49	2.7769248
50	2.7287686
51	2.6792362
52	2.672195
53	2.6628568
54	2.6399465
55	2.6385071
56	2.6159282
57	2.6082685
58	2.5991452
59	2.52553
60	2.521791
61	2.4909093
62	2.4300358
63	2.4023256
64	2.3866448
65	2.331066
66	2.2998044
67	2.286191
68	2.2825277
69	2.232535
70	2.229283
71	2.217834
72	2.185526
73	2.16953
74	2.1172473
75	2.1140294
76	2.112533
77	2.0659344
78	2.0319576
79	2.0171938
80	2.0115902
81	1.9928465
82	1.9927783
83	1.9622673
84	1.9538376
85	1.9382628
86	1.933559
87	1.8561581
88	1.8508536
89	1.8168895
90	1.793105
91	1.784913
92	1.7824483
93	1.7603284
94	1.7533822
95	1.721503
96	1.7174039
97	1.712996
98	1.7022971
99	1.6999787
100	1.6883935
101	1.6766083
102	1.6728694
103	1.6243415
104	1.6150713
105	1.6064488
106	1.5919546
107	1.5748881
108	1.5572048
109	1.5502491
110	1.5446987
111	1.5370914
112	1.5132823
113	1.4953852
114	1.4792613
115	1.4733198
116	1.4629858
117	1.4491104
118	1.437206
119	1.4293005
120	1.4260304
121	1.4190152
122	1.4141579
123	1.4058982
124	1.3840743
125	1.3718659
126	1.3651828
127	1.3481501
128	1.3427565
129	1.3264318
130	1.3169736
131	1.3111004
132	1.3081106
133	1.3011853
134	1.2899884
135	1.2886107
136	1.2874777
137	1.2693803
138	1.2637839
139	1.2612728
140	1.2389693
141	1.2282177
142	1.2241597
143	1.2162875
144	1.1873533
145	1.1560383
146	1.1553643
147	1.1474961
148	1.1347997
149	1.1295086
150	1.117531
151	1.115978
152	1.1146069
153	1.0931189
154	1.0846754
155	1.0624084
156	1.0365831
157	1.0222728
158	1.0144528
159	0.99764335
160	0.97594666
161	0.96499366
162	0.94576126
163	0.93661654
164	0.9306462
165	0.91199493
166	0.8762916
167	0.86037517
168	0.7882246
169	0.7666121
170	0.7473247
171	0.72947365
172	0.704254
173	0.6773062
174	0.6663528
175	0.66361
176	0.6629725
177	0.6485787
178	0.6320642
179	0.6082596
180	0.60406834
181	0.5997094
182	0.5789927
183	0.5748426
184	0.54745543
185	0.52306944
186	0.50254285
187	0.4877446
188	0.46888185
189	0.44770396
190	0.44282737
191	0.4327234
192	0.41267133
193	0.4018055
194	0.36011243
195	0.34056282
196	0.3352428
197	0.33475628
198	0.32922375
199	0.3275879
200	0.32339132
201	0.3167457
202	0.31640467
203	0.31325805
204	0.3017526
205	0.29265365
206	0.29069164
207	0.2647939
208	0.2505722
209	0.24400857
210	0.24391088
211	0.22018498
212	0.21867324
213	0.2155091
214	0.17780407
215	0.17743117
216	0.1748668
217	0.1534667
218	0.1524712
219	0.15224732
220	0.14363545
221	0.14226027
222	0.14131346
223	0.13259345
224	0.13240162
225	0.12777293
226	0.12283211
227	0.11533463
228	0.111421145
229	0.10846277
230	0.103036106
231	0.10193704
232	0.09837238
233	0.090455614
234	0.08723566
235	0.080305696
236	0.07550202
237	0.07504452
238	0.072894804
239	0.070680484
240	0.06791308
241	0.063655294
242	0.057276625
243	0.055601712
244	0.045579486
245	0.045061257
246	0.043107137
247	0.04263869
248	0.041699152
249	0.041151848
250	0.03782101
251	0.037302677
252	0.03660513
253	0.036595907
254	0.03570496
255	0.033956345
256	0.033029974
257	0.03130452
258	0.030308796
259	0.0300253
260	0.026443858
261	0.024911828
262	0.024767878
263	0.022605844
264	0.021888865
265	0.01859841
266	0.016467076
267	0.013444196
268	0.011712433
269	0.011415399
270	0.011412945
271	0.011134062
272	0.010914161
273	0.010425579
274	0.009990379
275	0.008696164
276	0.008621394
277	0.0062496467
278	0.0061603193
279	0.0060833143
280	0.005754978
281	0.0055183484
282	0.004938795
283	0.0032304914
284	0.003099528
285	0.0030628399
286	0.0029817992
287	0.0028639627
288	0.002830118
289	0.0024748591
290	0.0021286088
291	0.0019478012
292	0.0019046295
293	0.0017566734
294	0.0017093323
295	0.0015044025
296	0.0012633048
297	0.0009067728
298	0.00086355704
299	0.0008170541
300	0.0007971561
301	0.0007092274
302	0.0006918258
303	0.00065085484
304	0.00049791683
305	0.0004641456
306	0.0003416385
307	0.00030456006
308	0.00024477177
309	0.00023998774
310	0.00021644191
311	0.00019445318
312	0.00019022958
313	0.00018550458
314	0.00018325588
315	0.00018314432
316	0.00017818355
317	0.00017708624
318	0.00016457654
319	0.00015301921
320	0.0001514354
321	0.00013008455
322	0.00012375083
323	0.000119770135
324	0.000119604505
325	0.000113738286
326	0.00011341601
327	0.000111678826
328	0.00011047336
329	0.00010636906
330	0.000105856896
331	0.00010314894
332	0.000102997416
333	0.000102979044
334	0.000102733284
335	0.000102483675
336	0.00010235313
337	0.00010168652
338	0.00010121969
339	0.00010119601
340	0.00010110674
341	0.000101064325
342	0.000101010475
343	0.000100885045
344	0.000100873745
345	0.00010056361
346	0.00010053297
347	0.000100516845
348	0.000100433535
349	0.00010042186
350	0.000100371384
351	0.00010036102
352	0.00010029556
353	0.0001002897
354	0.0001002245
355	0.00010021057
356	0.00010018882
357	0.000100151046
358	0.00010013417
359	0.00010013019
360	0.00010012512
361	0.000100104
362	0.00010009589
363	0.00010008131
364	0.00010007965
365	0.000100078876
366	0.00010005432
367	0.000100052275
368	0.00010004366
369	0.00010003241
370	0.0001000284
371	0.00010002337
372	0.00010002299
373	0.00010002149
374	0.0001000206
375	0.000100018806
376	0.00010001531
377	0.00010001482
378	0.00010001464
379	0.000100012454
380	0.00010001191
381	0.000100011384
382	0.00010001079
383	0.00010001012
384	0.00010000897
385	0.00010000809
386	0.00010000747
387	0.00010000739
388	0.000100006604
389	0.00010000569
390	0.00010000539
391	0.00010000513
392	0.00010000508
393	0.00010000414
394	0.000100003825
395	0.00010000328
396	0.000100003206
397	0.000100003126
398	0.00010000268
399	0.00010000262
400	0.00010000245
401	0.00010000229
402	0.000100002115
403	0.000100002006
404	0.000100001875
405	0.000100001875
406	0.00010000183
407	0.00010000181
408	0.00010000159
409	0.00010000156
410	0.00010000154
411	0.00010000154
412	0.00010000131
413	0.00010000123
414	0.000100001176
415	0.00010000115
416	0.00010000102
417	0.0001000009
418	0.000100000885
419	0.000100000885
420	0.000100000856
421	0.00010000078
422	0.00010000078
423	0.000100000754
424	0.0001000007
425	0.000100000696
426	0.00010000063
427	0.000100000594
428	0.00010000058
429	0.00010000058
430	0.00010000057
431	0.0001000005
432	0.00010000048
433	0.00010000047
434	0.00010000045
435	0.0001000004
436	0.00010000039
437	0.00010000039
438	0.000100000376
439	0.00010000037
440	0.000100000354
441	0.00010000034
442	0.00010000033
443	0.00010000032
444	0.000100000274
445	0.000100000274
446	0.00010000027
447	0.00010000024
448	0.00010000023
449	0.000100000216
450	0.000100000216
451	0.00010000021
452	0.00010000019
453	0.00010000019
454	0.00010000019
455	0.00010000019
456	0.00010000019
457	0.00010000019
458	0.00010000019
459	0.00010000016
460	0.00010000015
461	0.00010000015
462	0.000100000136
463	0.000100000136
464	0.000100000114
465	0.000100000114
466	0.000100000114
467	0.000100000114
468	0.000100000114
469	0.00010000011
470	0.00010000009
471	0.00010000009
472	0.000100000085
473	0.000100000085
474	0.000100000085
475	0.00010000007
476	0.00010000007
477	0.00010000007
478	0.000100000056
479	0.000100000056
480	0.000100000056
481	0.000100000056
482	0.000100000056
483	0.000100000056
484	0.00010000005
485	0.00010000005
486	0.000100000034
487	0.000100000034
488	0.000100000034
489	0.000100000034
490	0.000100000034
491	0.000100000034
492	0.00010000003
493	0.00010000003
494	0.00010000003
495	0.00010000003
496	0.00010000003
497	0.00010000003
498	0.00010000003
499	0.00010000003
500	0.00010000003
501	0.00010000003
502	0.00010000003
503	0.00010000001
504	0.00010000001
505	0.00010000001
506	0.00010000001
507	0.00010000001
508	0.00010000001
509	0.00010000001
510	0.00010000001
511	0.00010000001
512	0.00010000001
513	0.00010000001
514	0.00010000001
515	0.00010000001
516	0.000100000005
517	0.000100000005
518	0.000100000005
519	0.000100000005
520	0.000100000005
521	0.000100000005
522	0.000100000005
523	0.000100000005
524	0.000100000005
525	0.000100000005
526	0.000100000005
527	0.000100000005
528	0.000100000005
529	0.000100000005
530	0.000100000005
531	0.000100000005
532	0.000100000005
533	0.000100000005
534	0.000100000005
535	0.000100000005
536	0.000100000005
537	0.000100000005
538	0.000100000005
539	0.000100000005
540	0.000100000005
541	0.000100000005
542	0.000100000005
543	0.000100000005
544	0.000100000005
545	0.000100000005
546	0.000100000005
547	0.000100000005
548	0.000100000005
549	0.000100000005
550	0.000100000005
551	0.000100000005
552	0.000100000005
553	0.000100000005
554	0.000100000005
555	0.000100000005
556	0.000100000005
557	0.000100000005
558	0.000100000005
559	0.000100000005


==> figures/eigenvals/mnist_inpainting_1_d_aleatoric_s064_eigenvalues.dat <==
index	0
0	0.20982346
1	0.18869819
2	0.18604484
3	0.18174076
4	0.17687294
5	0.17606162
6	0.17549504
7	0.17539047
8	0.17196643
9	0.16865891
10	0.16508931
11	0.16481797
12	0.16214706
13	0.16064546
14	0.15995802
15	0.15928343
16	0.15830177
17	0.15412179
18	0.1541167
19	0.15316738
20	0.15094048
21	0.15030032
22	0.1489996
23	0.14525913
24	0.1449855
25	0.14440799
26	0.14396358
27	0.1419422
28	0.14106768
29	0.13957454
30	0.1376303
31	0.1363267
32	0.13611418
33	0.13236785
34	0.1321196
35	0.13170779
36	0.12837392
37	0.12797846
38	0.12778042
39	0.12707531
40	0.1260765
41	0.1241735
42	0.121748656
43	0.12124594
44	0.119148016
45	0.11751396
46	0.11748538
47	0.11688577
48	0.11627188
49	0.112693295
50	0.11234524
51	0.10873415
52	0.1071049
53	0.106168255
54	0.105874255
55	0.10562075
56	0.104441546
57	0.10408517
58	0.10337532
59	0.10047876
60	0.10034907
61	0.100274324
62	0.10022031
63	0.09668982
64	0.09639995
65	0.09589951
66	0.09512327
67	0.09487505
68	0.09479042
69	0.09463872
70	0.09379919
71	0.093391836
72	0.09180436
73	0.08999609
74	0.08997291
75	0.08966076
76	0.08885508
77	0.088364184
78	0.08674241
79	0.084228955
80	0.08356608
81	0.08202451
82	0.08122753
83	0.08074328
84	0.080440626
85	0.080380574
86	0.07995695
87	0.07957237
88	0.0786991
89	0.07579534
90	0.07567385
91	0.07544152
92	0.075088784
93	0.074802086
94	0.07439269
95	0.07295801
96	0.07286377
97	0.072729364
98	0.07261198
99	0.071904644
100	0.071728945
101	0.07041423
102	0.06820813
103	0.06799251
104	0.067147344
105	0.06695976
106	0.066571385
107	0.06640348
108	0.06609173
109	0.06544243
110	0.06540365
111	0.065355405
112	0.06510194
113	0.06457564
114	0.06369084
115	0.063677505
116	0.06320374
117	0.06220885
118	0.06170951
119	0.06136612
120	0.061209567
121	0.0610125
122	0.060569115
123	0.060143713
124	0.05923791
125	0.059191156
126	0.058771946
127	0.05874753
128	0.057744738
129	0.057440713
130	0.057344545
131	0.056488127
132	0.056338318
133	0.05601478
134	0.05598948
135	0.055839807
136	0.05568513
137	0.055034235
138	0.054830328
139	0.054160543
140	0.05398705
141	0.053863466
142	0.053052425
143	0.051885147
144	0.051718123
145	0.05115454
146	0.051118836
147	0.05106826
148	0.05046525
149	0.04971586
150	0.049631342
151	0.04870154
152	0.048647627
153	0.048349775
154	0.047352098
155	0.046334717
156	0.045689344
157	0.0456713
158	0.045124948
159	0.0449292
160	0.044140264
161	0.04363477
162	0.0426264
163	0.0417301
164	0.041634336
165	0.04128487
166	0.038708743
167	0.037538193
168	0.036826976
169	0.035496105
170	0.034558117
171	0.034107313
172	0.03399787
173	0.0335707
174	0.03325855
175	0.03269193
176	0.031991996
177	0.031684335
178	0.030517988
179	0.03041582
180	0.029479109
181	0.029342053
182	0.028633894
183	0.028472055
184	0.028196499
185	0.028181814
186	0.027148789
187	0.025653275
188	0.023864055
189	0.023316517
190	0.023207396
191	0.023154244
192	0.021918394
193	0.02068362
194	0.019947182
195	0.019782532
196	0.01925397
197	0.018022377
198	0.01761899
199	0.017214086
200	0.016717222
201	0.016647227
202	0.01652843
203	0.01597933
204	0.01597391
205	0.015479452
206	0.0151495375
207	0.014450412
208	0.013598824
209	0.013456188
210	0.013187447
211	0.012991099
212	0.012961088
213	0.011958643
214	0.0119464565
215	0.011459392
216	0.010933563
217	0.010494091
218	0.010207918
219	0.010189632
220	0.009534566
221	0.009345388
222	0.009090363
223	0.00836907
224	0.007930919
225	0.0075073694
226	0.0074993437
227	0.0072387485
228	0.00688143
229	0.006470536
230	0.0060588224
231	0.006002645
232	0.0059830993
233	0.005492292
234	0.005420351
235	0.0052506053
236	0.0049451767
237	0.004942533
238	0.0046718763
239	0.0045797774
240	0.004428168
241	0.0043643294
242	0.004328299
243	0.0043083928
244	0.0042299745
245	0.003915946
246	0.0038937829
247	0.0036404054
248	0.003616673
249	0.0033140753
250	0.0032893848
251	0.003223156
252	0.0027049927
253	0.0026581327
254	0.002455891
255	0.002339498
256	0.002318735
257	0.002303321
258	0.0022937462
259	0.0022028242
260	0.0021876683
261	0.002146504
262	0.00212362
263	0.0020210098
264	0.0017724566
265	0.0017564599
266	0.0016874275
267	0.0015860926
268	0.0014944875
269	0.0012859025
270	0.0012109817
271	0.0010715595
272	0.0010166042
273	0.0010144111
274	0.0009663816
275	0.00087919633
276	0.0008462083
277	0.00073973124
278	0.000685905
279	0.0006410483
280	0.0006280055
281	0.0005713822
282	0.00055814406
283	0.00048658182
284	0.00048351812
285	0.00047790096
286	0.00043491175
287	0.0004098041
288	0.00038182514
289	0.00029629777
290	0.000294838
291	0.00028045432
292	0.00027625132
293	0.00026706554
294	0.00025452458
295	0.00023385257
296	0.00022006975
297	0.00021965435
298	0.00021552284
299	0.00020758156
300	0.00020050089
301	0.00017103735
302	0.0001534161
303	0.0001460008
304	0.0001342463
305	0.000115488554
306	0.000107997395
307	0.00010207898
308	9.9703655e-05
309	7.8257304e-05
310	7.249314e-05
311	6.976153e-05
312	6.741381e-05
313	6.505825e-05
314	6.111224e-05
315	5.277645e-05
316	5.2118245e-05
317	5.129996e-05
318	4.8168768e-05
319	4.6681842e-05
320	4.5975612e-05
321	4.3947308e-05
322	3.8406804e-05
323	3.5925565e-05
324	2.3434473e-05
325	1.9261526e-05
326	1.8748477e-05
327	1.871062e-05
328	1.4916162e-05
329	1.3908492e-05
330	1.33980175e-05
331	1.1571996e-05
332	1.12320795e-05
333	7.9877955e-06
334	7.675647e-06
335	7.2061293e-06
336	7.1800278e-06
337	6.4084493e-06
338	6.103063e-06
339	5.646518e-06
340	5.646324e-06
341	5.535988e-06
342	5.476819e-06
343	5.4761294e-06
344	5.3950416e-06
345	5.3240883e-06
346	5.1650336e-06
347	5.0989406e-06
348	5.0742465e-06
349	4.927223e-06
350	4.6983205e-06
351	4.669535e-06
352	4.573747e-06
353	4.5395695e-06
354	4.4807766e-06
355	4.449119e-06
356	4.4477756e-06
357	4.2728057e-06
358	4.2580423e-06
359	4.2514885e-06
360	4.2075003e-06
361	4.196653e-06
362	4.1954727e-06
363	4.176075e-06
364	4.168981e-06
365	4.1426006e-06
366	4.1261783e-06
367	4.110515e-06
368	4.1091826e-06
369	4.089279e-06
370	4.0847162e-06
371	4.0795403e-06
372	4.0706245e-06
373	4.0636423e-06
374	4.061162e-06
375	4.0527575e-06
376	4.0520604e-06
377	4.0439877e-06
378	4.0433683e-06
379	4.0354976e-06
380	4.0348996e-06
381	4.034227e-06
382	4.031762e-06
383	4.0297678e-06
384	4.0253e-06
385	4.022074e-06
386	4.0220352e-06
387	4.0205377e-06
388	4.01893e-06
389	4.015553e-06
390	4.013286e-06
391	4.0119467e-06
392	4.011156e-06
393	4.0108503e-06
394	4.010689e-06
395	4.010528e-06
396	4.009473e-06
397	4.0089026e-06
398	4.0088084e-06
399	4.0078558e-06
400	4.006467e-06
401	4.006235e-06
402	4.005719e-06
403	4.005559e-06
404	4.0053396e-06
405	4.0051436e-06
406	4.0045243e-06
407	4.0042178e-06
408	4.0041523e-06
409	4.004021e-06
410	4.0039804e-06
411	4.0038326e-06
412	4.003503e-06
413	4.002937e-06
414	4.002772e-06
415	4.00262e-06
416	4.002576e-06
417	4.0025097e-06
418	4.0024797e-06
419	4.0023233e-06
420	4.002323e-06
421	4.002294e-06
422	4.0022105e-06
423	4.0022032e-06
424	4.0021905e-06
425	4.001929e-06
426	4.0018695e-06
427	4.0017376e-06
428	4.0015757e-06
429	4.001461e-06
430	4.001367e-06
431	4.0013497e-06
432	4.0013447e-06
433	4.0013383e-06
434	4.001262e-06
435	4.0012546e-06
436	4.0012487e-06
437	4.001193e-06
438	4.001063e-06
439	4.0010086e-06
440	4.000992e-06
441	4.0009395e-06
442	4.00089e-06
443	4.000873e-06
444	4.0007903e-06
445	4.0007017e-06
446	4.0007003e-06
447	4.0006453e-06
448	4.0006153e-06
449	4.000586e-06
450	4.0005793e-06
451	4.0005702e-06
452	4.000558e-06
453	4.000529e-06
454	4.0004993e-06
455	4.000489e-06
456	4.0004593e-06
457	4.0004516e-06
458	4.000429e-06
459	4.0003906e-06
460	4.0003815e-06
461	4.0003806e-06
462	4.000362e-06
463	4.0003606e-06
464	4.000349e-06
465	4.000348e-06
466	4.0002938e-06
467	4.000278e-06
468	4.000272e-06
469	4.0002683e-06
470	4.0002506e-06
471	4.0002246e-06
472	4.000214e-06
473	4.000206e-06
474	4.000201e-06
475	4.0001823e-06
476	4.0001823e-06
477	4.0001664e-06
478	4.0001632e-06
479	4.0001582e-06
480	4.0001582e-06
481	4.000156e-06
482	4.000155e-06
483	4.000146e-06
484	4.00014e-06
485	4.0001332e-06
486	4.0001332e-06
487	4.000117e-06
488	4.000116e-06
489	4.0001078e-06
490	4.0001073e-06
491	4.000103e-06
492	4.0001023e-06
493	4.0000996e-06
494	4.0000987e-06
495	4.000093e-06
496	4.0000914e-06
497	4.0000896e-06
498	4.000084e-06
499	4.0000796e-06
500	4.0000787e-06
501	4.0000687e-06
502	4.0000596e-06
503	4.0000587e-06
504	4.000056e-06
505	4.00005e-06
506	4.0000477e-06
507	4.000046e-06
508	4.000044e-06
509	4.000043e-06
510	4.00004e-06
511	4.0000396e-06
512	4.000039e-06
513	4.0000355e-06
514	4.00003e-06
515	4.000027e-06
516	4.000026e-06
517	4.0000245e-06
518	4.000024e-06
519	4.000023e-06
520	4.0000195e-06
521	4.0000177e-06
522	4.0000177e-06
523	4.0000173e-06
524	4.000017e-06
525	4.000016e-06
526	4.0000155e-06
527	4.000015e-06
528	4.000015e-06
529	4.000015e-06
530	4.0000145e-06
531	4.000014e-06
532	4.0000136e-06
533	4.000013e-06
534	4.000013e-06
535	4.000013e-06
536	4.0000114e-06
537	4.0000114e-06
538	4.0000104e-06
539	4.00001e-06
540	4.0000095e-06
541	4.000009e-06
542	4.0000077e-06
543	4.0000077e-06
544	4.0000077e-06
545	4.000007e-06
546	4.000007e-06
547	4.000006e-06
548	4.000005e-06
549	4.000005e-06
550	4.000003e-06
551	4.000003e-06
552	4.0000027e-06
553	4.0000023e-06
554	4.000002e-06
555	4.000002e-06
556	4.0000014e-06
557	4.0000014e-06
558	4.000001e-06
559	4.0000004e-06


==> figures/eigenvals/mnist_inpainting_1_d_aleatoric_s064_eigenvalues_normalized.dat <==
index	0
0	5.2455864
1	4.717455
2	4.651121
3	4.543519
4	4.4218235
5	4.4015403
6	4.3873763
7	4.384762
8	4.299161
9	4.216473
10	4.127233
11	4.1204495
12	4.0536766
13	4.0161366
14	3.9989505
15	3.9820857
16	3.9575443
17	3.8530447
18	3.8529177
19	3.8291845
20	3.7735121
21	3.7575083
22	3.7249901
23	3.6314783
24	3.6246376
25	3.6101997
26	3.5990894
27	3.5485551
28	3.5266922
29	3.4893637
30	3.4407575
31	3.4081676
32	3.4028547
33	3.3091962
34	3.30299
35	3.2926948
36	3.2093482
37	3.1994615
38	3.1945107
39	3.176883
40	3.1519127
41	3.1043375
42	3.0437164
43	3.0311487
44	2.9787004
45	2.937849
46	2.9371345
47	2.9221442
48	2.9067972
49	2.8173325
50	2.8086312
51	2.718354
52	2.6776226
53	2.6542065
54	2.6468565
55	2.640519
56	2.6110387
57	2.6021292
58	2.5843832
59	2.511969
60	2.5087268
61	2.506858
62	2.5055077
63	2.4172456
64	2.4099987
65	2.3974876
66	2.3780818
67	2.3718765
68	2.3697605
69	2.365968
70	2.3449798
71	2.334796
72	2.295109
73	2.2499022
74	2.249323
75	2.241519
76	2.2213771
77	2.2091045
78	2.1685603
79	2.1057239
80	2.0891519
81	2.0506127
82	2.0306883
83	2.018582
84	2.0110157
85	2.0095143
86	1.9989238
87	1.9893093
88	1.9674774
89	1.8948835
90	1.8918463
91	1.886038
92	1.8772197
93	1.8700522
94	1.8598173
95	1.8239502
96	1.8215944
97	1.8182341
98	1.8152995
99	1.7976161
100	1.7932236
101	1.7603558
102	1.7052033
103	1.6998128
104	1.6786836
105	1.6739941
106	1.6642847
107	1.660087
108	1.6522933
109	1.6360607
110	1.6350912
111	1.6338851
112	1.6275485
113	1.6143911
114	1.5922711
115	1.5919377
116	1.5800935
117	1.5552213
118	1.5427377
119	1.534153
120	1.5302392
121	1.5253125
122	1.5142279
123	1.5035928
124	1.4809477
125	1.4797789
126	1.4692987
127	1.4686882
128	1.4436184
129	1.4360179
130	1.4336137
131	1.4122032
132	1.408458
133	1.4003695
134	1.3997371
135	1.3959953
136	1.3921282
137	1.3758559
138	1.3707582
139	1.3540136
140	1.3496763
141	1.3465867
142	1.3263106
143	1.2971287
144	1.2929531
145	1.2788635
146	1.2779709
147	1.2767066
148	1.2616313
149	1.2428966
150	1.2407836
151	1.2175385
152	1.2161907
153	1.2087444
154	1.1838025
155	1.158368
156	1.1422336
157	1.1417825
158	1.1281238
159	1.12323
160	1.1035067
161	1.0908692
162	1.06566
163	1.0432525
164	1.0408584
165	1.0321218
166	0.9677186
167	0.93845487
168	0.9206744
169	0.88740265
170	0.86395293
171	0.8526828
172	0.8499468
173	0.8392675
174	0.83146375
175	0.81729823
176	0.7997999
177	0.7921084
178	0.7629497
179	0.7603955
180	0.73697776
181	0.7335513
182	0.7158474
183	0.7118014
184	0.7049125
185	0.7045454
186	0.67871976
187	0.6413319
188	0.59660137
189	0.5829129
190	0.58018494
191	0.5788561
192	0.54795986
193	0.5170905
194	0.49867958
195	0.4945633
196	0.48134923
197	0.45055944
198	0.44047475
199	0.43035215
200	0.41793054
201	0.4161807
202	0.41321075
203	0.39948323
204	0.39934778
205	0.38698632
206	0.37873843
207	0.36126032
208	0.33997062
209	0.3364047
210	0.32968616
211	0.32477748
212	0.3240272
213	0.29896608
214	0.2986614
215	0.2864848
216	0.2733391
217	0.26235226
218	0.25519794
219	0.2547408
220	0.23836415
221	0.23363471
222	0.22725908
223	0.20922674
224	0.19827297
225	0.18768424
226	0.1874836
227	0.18096872
228	0.17203575
229	0.1617634
230	0.15147056
231	0.15006612
232	0.14957748
233	0.1373073
234	0.13550878
235	0.13126513
236	0.12362942
237	0.12356333
238	0.11679691
239	0.114494435
240	0.1107042
241	0.10910824
242	0.10820747
243	0.107709825
244	0.10574936
245	0.097898655
246	0.09734457
247	0.09101014
248	0.09041683
249	0.08285189
250	0.08223462
251	0.0805789
252	0.067624815
253	0.066453315
254	0.06139728
255	0.05848745
256	0.057968378
257	0.057583023
258	0.057343658
259	0.055070605
260	0.05469171
261	0.053662598
262	0.053090498
263	0.050525244
264	0.044311415
265	0.043911498
266	0.04218569
267	0.039652318
268	0.037362188
269	0.032147564
270	0.030274544
271	0.026788987
272	0.025415108
273	0.025360279
274	0.02415954
275	0.02197991
276	0.021155208
277	0.018493282
278	0.017147625
279	0.016026208
280	0.015700137
281	0.014284555
282	0.013953602
283	0.012164546
284	0.012087953
285	0.011947525
286	0.010872794
287	0.010245103
288	0.009545629
289	0.0074074445
290	0.0073709507
291	0.007011358
292	0.006906283
293	0.0066766385
294	0.006363115
295	0.005846314
296	0.005501744
297	0.0054913587
298	0.0053880713
299	0.005189539
300	0.0050125225
301	0.004275934
302	0.0038354024
303	0.0036500203
304	0.0033561573
305	0.0028872138
306	0.0026999349
307	0.0025519745
308	0.0024925915
309	0.0019564326
310	0.0018123285
311	0.0017440383
312	0.0016853452
313	0.0016264563
314	0.0015278059
315	0.0013194113
316	0.0013029561
317	0.001282499
318	0.0012042192
319	0.001167046
320	0.0011493904
321	0.0010986828
322	0.0009601701
323	0.00089813914
324	0.00058586185
325	0.00048153815
326	0.00046871192
327	0.0004677655
328	0.00037290406
329	0.0003477123
330	0.00033495045
331	0.0002892999
332	0.000280802
333	0.00019969488
334	0.00019189117
335	0.00018015323
336	0.0001795007
337	0.00016021123
338	0.00015257657
339	0.00014116295
340	0.0001411581
341	0.0001383997
342	0.00013692047
343	0.00013690324
344	0.00013487604
345	0.0001331022
346	0.00012912584
347	0.00012747351
348	0.00012685616
349	0.00012318058
350	0.00011745802
351	0.000116738374
352	0.000114343675
353	0.000113489245
354	0.00011201942
355	0.00011122798
356	0.00011119439
357	0.000106820145
358	0.00010645106
359	0.00010628721
360	0.00010518751
361	0.00010491633
362	0.00010488682
363	0.00010440188
364	0.00010422453
365	0.00010356502
366	0.00010315446
367	0.000102762875
368	0.000102729566
369	0.000102231985
370	0.000102117905
371	0.00010198851
372	0.00010176562
373	0.00010159106
374	0.000101529055
375	0.00010131894
376	0.00010130151
377	0.00010109969
378	0.00010108421
379	0.00010088744
380	0.000100872494
381	0.00010085568
382	0.000100794045
383	0.0001007442
384	0.0001006325
385	0.00010055185
386	0.00010055088
387	0.00010051345
388	0.000100473255
389	0.000100388825
390	0.00010033215
391	0.00010029867
392	0.0001002789
393	0.00010027126
394	0.00010026722
395	0.0001002632
396	0.00010023682
397	0.00010022257
398	0.00010022021
399	0.0001001964
400	0.00010016168
401	0.00010015588
402	0.00010014298
403	0.000100138976
404	0.00010013349
405	0.00010012859
406	0.00010011311
407	0.00010010545
408	0.00010010381
409	0.00010010052
410	0.00010009951
411	0.000100095815
412	0.00010008758
413	0.000100073434
414	0.00010006931
415	0.000100065496
416	0.000100064404
417	0.000100062745
418	0.000100061996
419	0.00010005808
420	0.000100058074
421	0.000100057354
422	0.000100055266
423	0.000100055084
424	0.00010005476
425	0.00010004823
426	0.00010004674
427	0.00010004344
428	0.0001000394
429	0.00010003653
430	0.00010003417
431	0.00010003374
432	0.00010003362
433	0.00010003346
434	0.00010003155
435	0.00010003137
436	0.00010003122
437	0.00010002982
438	0.000100026584
439	0.000100025216
440	0.000100024794
441	0.00010002349
442	0.00010002225
443	0.00010002183
444	0.00010001976
445	0.00010001755
446	0.00010001751
447	0.000100016136
448	0.000100015386
449	0.00010001466
450	0.000100014484
451	0.00010001426
452	0.00010001395
453	0.000100013225
454	0.00010001248
455	0.00010001222
456	0.000100011486
457	0.00010001129
458	0.00010001072
459	0.00010000977
460	0.00010000954
461	0.000100009514
462	0.00010000905
463	0.00010000902
464	0.00010000872
465	0.0001000087
466	0.000100007346
467	0.000100006946
468	0.0001000068
469	0.000100006706
470	0.00010000627
471	0.000100005615
472	0.00010000536
473	0.00010000515
474	0.000100005025
475	0.00010000456
476	0.00010000456
477	0.00010000416
478	0.00010000409
479	0.000100003956
480	0.000100003956
481	0.000100003905
482	0.000100003876
483	0.00010000365
484	0.000100003504
485	0.00010000333
486	0.00010000333
487	0.00010000292
488	0.0001000029
489	0.0001000027
490	0.00010000268
491	0.00010000258
492	0.00010000256
493	0.00010000249
494	0.00010000247
495	0.00010000233
496	0.00010000229
497	0.00010000224
498	0.00010000211
499	0.00010000199
500	0.00010000197
501	0.00010000172
502	0.00010000149
503	0.00010000147
504	0.0001000014
505	0.00010000125
506	0.0001000012
507	0.00010000115
508	0.0001000011
509	0.00010000108
510	0.000100001
511	0.000100000994
512	0.00010000098
513	0.000100000885
514	0.000100000754
515	0.000100000674
516	0.00010000065
517	0.000100000616
518	0.0001000006
519	0.00010000058
520	0.00010000049
521	0.00010000045
522	0.00010000045
523	0.000100000434
524	0.00010000042
525	0.0001000004
526	0.00010000039
527	0.000100000376
528	0.000100000376
529	0.000100000376
530	0.00010000037
531	0.000100000354
532	0.00010000034
533	0.00010000033
534	0.00010000033
535	0.00010000033
536	0.00010000029
537	0.00010000029
538	0.00010000027
539	0.00010000025
540	0.00010000024
541	0.00010000023
542	0.000100000194
543	0.000100000194
544	0.000100000194
545	0.00010000017
546	0.00010000017
547	0.00010000015
548	0.00010000013
549	0.00010000013
550	0.000100000085
551	0.000100000085
552	0.00010000007
553	0.000100000056
554	0.00010000005
555	0.00010000005
556	0.000100000034
557	0.000100000034
558	0.00010000003
559	0.00010000001


==> figures/eigenvals/mnist_inpainting_1_d_joint_s064_jsvd064_eigenvalues.dat <==
index	0
0	0.20995694
1	0.18891719
2	0.18625331
3	0.18187553
4	0.17707595
5	0.17624153
6	0.17569442
7	0.1756148
8	0.17211072
9	0.16887811
10	0.16526368
11	0.16499266
12	0.16229229
13	0.16081782
14	0.16010791
15	0.15948401
16	0.15851411
17	0.15429926
18	0.15427391
19	0.15333733
20	0.15109992
21	0.15047964
22	0.14918044
23	0.14544165
24	0.14516501
25	0.14452964
26	0.14414719
27	0.14204381
28	0.14120242
29	0.13969858
30	0.13779117
31	0.13654912
32	0.13628562
33	0.13254245
34	0.13227253
35	0.1319049
36	0.12854697
37	0.1281041
38	0.12787972
39	0.12724137
40	0.12623344
41	0.12434061
42	0.121887356
43	0.121381976
44	0.11930751
45	0.11769743
46	0.117632754
47	0.11704908
48	0.116443336
49	0.11284169
50	0.112495124
51	0.10892085
52	0.107244514
53	0.10636197
54	0.10607424
55	0.10577514
56	0.104633145
57	0.10425991
58	0.10350057
59	0.10064382
60	0.10052378
61	0.10042486
62	0.100355916
63	0.09684502
64	0.09656474
65	0.096048675
66	0.09530509
67	0.09505725
68	0.09489121
69	0.09478335
70	0.09393486
71	0.09354433
72	0.09199723
73	0.09016223
74	0.09015557
75	0.08984094
76	0.08902855
77	0.08852908
78	0.086895026
79	0.08438478
80	0.08372313
81	0.08222312
82	0.08144824
83	0.08089321
84	0.080548145
85	0.08050501
86	0.08012525
87	0.07971702
88	0.07884613
89	0.075929634
90	0.075833865
91	0.07560378
92	0.0753539
93	0.07496392
94	0.07455352
95	0.07314031
96	0.07302417
97	0.0729237
98	0.07278807
99	0.07204781
100	0.071946025
101	0.07053275
102	0.06836053
103	0.068128586
104	0.06726659
105	0.06714761
106	0.06668339
107	0.066585936
108	0.06620926
109	0.06562123
110	0.0655526
111	0.06553637
112	0.06528089
113	0.06473705
114	0.06393988
115	0.06379373
116	0.06338214
117	0.062410057
118	0.061859693
119	0.061601937
120	0.061378475
121	0.061196804
122	0.06071717
123	0.060257785
124	0.059383202
125	0.05930512
126	0.05893189
127	0.058883585
128	0.057912298
129	0.05757692
130	0.057467584
131	0.05661324
132	0.056496933
133	0.056119833
134	0.056107953
135	0.05600873
136	0.05578269
137	0.055178072
138	0.054940674
139	0.054265022
140	0.054196555
141	0.05402375
142	0.05324274
143	0.052018005
144	0.051813982
145	0.051323313
146	0.051272962
147	0.05125351
148	0.050624993
149	0.049835403
150	0.049777962
151	0.048864517
152	0.048800558
153	0.048512984
154	0.047473688
155	0.046511516
156	0.045844786
157	0.04583001
158	0.04536092
159	0.045178536
160	0.04435288
161	0.04381052
162	0.04277493
163	0.04183189
164	0.041809358
165	0.041459654
166	0.038890123
167	0.03771792
168	0.03694354
169	0.03561485
170	0.034685526
171	0.034239247
172	0.034139115
173	0.03372776
174	0.033359848
175	0.032825265
176	0.032132525
177	0.031776447
178	0.0306749
179	0.030560689
180	0.029585853
181	0.029498013
182	0.02875002
183	0.02862005
184	0.028383106
185	0.028362146
186	0.027271196
187	0.02578028
188	0.024008209
189	0.02346455
190	0.023382971
191	0.023278043
192	0.022011861
193	0.020799832
194	0.020109395
195	0.019874645
196	0.019388473
197	0.018343952
198	0.017755097
199	0.01735928
200	0.016846042
201	0.01677507
202	0.016605763
203	0.016114296
204	0.01608885
205	0.0156223755
206	0.015283189
207	0.014536561
208	0.013825672
209	0.013611849
210	0.013289993
211	0.013105031
212	0.013101509
213	0.012072318
214	0.012068447
215	0.011621226
216	0.011065538
217	0.010621356
218	0.010331449
219	0.0102854315
220	0.009688969
221	0.009455592
222	0.009210176
223	0.008522657
224	0.00802552
225	0.007578992
226	0.007567202
227	0.007313118
228	0.0069798995
229	0.0065906225
230	0.0062018367
231	0.0061443932
232	0.0060582007
233	0.005548648
234	0.005487185
235	0.005350674
236	0.005052316
237	0.0050365585
238	0.0047571114
239	0.0046523553
240	0.004497075
241	0.0044176313
242	0.004416822
243	0.0043844567
244	0.004252141
245	0.0040158536
246	0.0039730263
247	0.0037057921
248	0.0036886674
249	0.0033873534
250	0.00336127
251	0.0033269601
252	0.0027834221
253	0.0027292417
254	0.002523829
255	0.0024286902
256	0.0023670886
257	0.0023590848
258	0.0023380455
259	0.0022652762
260	0.0022313658
261	0.0022176306
262	0.002144766
263	0.002081647
264	0.0018274514
265	0.0018041622
266	0.0017321259
267	0.0016351221
268	0.0016212647
269	0.0013484277
270	0.0012538197
271	0.0011326004
272	0.0010429295
273	0.001040656
274	0.0010336236
275	0.00091989775
276	0.00089634245
277	0.0007892883
278	0.00072775077
279	0.00065661024
280	0.00064263644
281	0.00059121766
282	0.0005802895
283	0.0005345095
284	0.000524801
285	0.00050696917
286	0.00045448134
287	0.0004388591
288	0.0004361772
289	0.00036511122
290	0.0003270455
291	0.00032035308
292	0.00031975587
293	0.00030032452
294	0.00029804767
295	0.0002710743
296	0.00027050526
297	0.0002637393
298	0.00025889568
299	0.00024643712
300	0.00024238275
301	0.00022848998
302	0.00021475073
303	0.00019960965
304	0.00018412188
305	0.0001605355
306	0.00015219038
307	0.00014757343
308	0.00014659468
309	0.00014518756
310	0.00013773618
311	0.00013291629
312	0.00013179614
313	0.0001245744
314	0.00011519174
315	0.00011281103
316	0.00010205712
317	0.00010172085
318	0.00010106688
319	0.00010101794
320	0.00010034003
321	9.689201e-05
322	9.5627925e-05
323	9.2994334e-05
324	9.2037204e-05
325	9.13549e-05
326	9.109697e-05
327	8.941379e-05
328	8.798013e-05
329	8.7774155e-05
330	8.76896e-05
331	8.55182e-05
332	8.3256105e-05
333	8.010683e-05
334	7.889047e-05
335	7.845927e-05
336	7.809304e-05
337	7.766738e-05
338	7.700969e-05
339	7.641711e-05
340	7.4960946e-05
341	7.385888e-05
342	7.330117e-05
343	7.230494e-05
344	7.133627e-05
345	7.122301e-05
346	6.959866e-05
347	6.88753e-05
348	6.832128e-05
349	6.822885e-05
350	6.6327324e-05
351	6.5611275e-05
352	6.5023756e-05
353	6.3626576e-05
354	6.346098e-05
355	6.344735e-05
356	6.286594e-05
357	6.135232e-05
358	6.1311875e-05
359	6.127236e-05
360	5.9606773e-05
361	5.935268e-05
362	5.8887326e-05
363	5.8680533e-05
364	5.863248e-05
365	5.8322985e-05
366	5.6531262e-05
367	5.5416076e-05
368	5.4876164e-05
369	5.473814e-05
370	5.4705295e-05
371	5.4456654e-05
372	5.438349e-05
373	5.4230215e-05
374	5.3695032e-05
375	5.341116e-05
376	5.3364805e-05
377	5.3352484e-05
378	5.330054e-05
379	5.2843443e-05
380	5.118116e-05
381	5.073004e-05
382	5.0610986e-05
383	5.051538e-05
384	5.0356495e-05
385	4.9541595e-05
386	4.9428643e-05
387	4.9071503e-05
388	4.90657e-05
389	4.903351e-05
390	4.888195e-05
391	4.8626094e-05
392	4.841479e-05
393	4.8393988e-05
394	4.8389706e-05
395	4.823078e-05
396	4.7830374e-05
397	4.773493e-05
398	4.7280406e-05
399	4.725846e-05
400	4.699656e-05
401	4.6861507e-05
402	4.6813064e-05
403	4.66123e-05
404	4.650316e-05
405	4.6469864e-05
406	4.6074794e-05
407	4.6071757e-05
408	4.6035668e-05
409	4.592089e-05
410	4.5864872e-05
411	4.5788227e-05
412	4.5678615e-05
413	4.5537116e-05
414	4.551373e-05
415	4.550209e-05
416	4.5498546e-05
417	4.532388e-05
418	4.530386e-05
419	4.44606e-05
420	4.4225148e-05
421	4.4042827e-05
422	4.392138e-05
423	4.3762502e-05
424	4.372878e-05
425	4.3675307e-05
426	4.3631135e-05
427	4.3443684e-05
428	4.33496e-05
429	4.3282496e-05
430	4.3034608e-05
431	4.299186e-05
432	4.2971176e-05
433	4.2913212e-05
434	4.28016e-05
435	4.2794316e-05
436	4.2775377e-05
437	4.2544256e-05
438	4.2474265e-05
439	4.241946e-05
440	4.226422e-05
441	4.168338e-05
442	4.1657095e-05
443	4.1500974e-05
444	4.126194e-05
445	4.1097745e-05
446	4.0699786e-05
447	4.057116e-05
448	3.99247e-05
449	3.986876e-05
450	3.9868184e-05
451	3.9678715e-05
452	3.9643655e-05
453	3.9570685e-05
454	3.956088e-05
455	3.9533403e-05
456	3.9068378e-05
457	3.90102e-05
458	3.8826078e-05
459	3.870457e-05
460	3.845391e-05
461	3.8096445e-05
462	3.7688806e-05
463	3.764179e-05
464	3.756811e-05
465	3.7445854e-05
466	3.7150112e-05
467	3.714449e-05
468	3.7072554e-05
469	3.690771e-05
470	3.6636662e-05
471	3.6297435e-05
472	3.6209953e-05
473	3.6075835e-05
474	3.595683e-05
475	3.5808476e-05
476	3.570567e-05
477	3.568256e-05
478	3.5672667e-05
479	3.561837e-05
480	3.5472778e-05
481	3.5247045e-05
482	3.5227615e-05
483	3.521087e-05
484	3.5101937e-05
485	3.4973396e-05
486	3.486332e-05
487	3.4678913e-05
488	3.4563916e-05
489	3.425636e-05
490	3.4190587e-05
491	3.4077326e-05
492	3.3969485e-05
493	3.380822e-05
494	3.3465134e-05
495	3.2148433e-05
496	3.2066542e-05
497	3.1905576e-05
498	3.1689953e-05
499	3.168033e-05
500	3.164793e-05
501	3.1512584e-05
502	3.1314303e-05
503	3.104434e-05
504	3.1007643e-05
505	3.100241e-05
506	3.097151e-05
507	3.0910407e-05
508	2.9984198e-05
509	2.9540985e-05
510	2.9249717e-05
511	2.8757371e-05
512	2.813516e-05
513	2.8066532e-05
514	2.7862257e-05
515	2.7764028e-05
516	2.7615042e-05
517	2.7368875e-05
518	2.7363729e-05
519	2.7220594e-05
520	2.6946282e-05
521	2.6917907e-05
522	2.6674199e-05
523	2.6188403e-05
524	2.5996109e-05
525	2.599167e-05
526	2.5875313e-05
527	2.5563593e-05
528	2.5543584e-05
529	2.5427664e-05
530	2.5269224e-05
531	2.5173711e-05
532	2.507896e-05
533	2.497949e-05
534	2.466149e-05
535	2.4627621e-05
536	2.4375346e-05
537	2.3944775e-05
538	2.3934368e-05
539	2.3650728e-05
540	2.3601358e-05
541	2.3118406e-05
542	2.3112021e-05
543	2.260806e-05
544	2.2351556e-05
545	2.2181732e-05
546	2.1876996e-05
547	2.1566293e-05
548	2.1564749e-05
549	2.1537713e-05
550	2.1530825e-05
551	2.1424434e-05
552	2.0120213e-05
553	2.0031555e-05
554	1.9968711e-05
555	1.9944728e-05
556	1.9479812e-05
557	1.8623814e-05
558	1.7035167e-05
559	1.6894031e-05


==> figures/eigenvals/mnist_inpainting_1_d_joint_s064_jsvd064_eigenvalues_normalized.dat <==
index	0
0	5.248924
1	4.72293
2	4.656333
3	4.5468884
4	4.426899
5	4.4060383
6	4.3923607
7	4.3903704
8	4.302768
9	4.221953
10	4.1315923
11	4.1248164
12	4.0573072
13	4.0204453
14	4.002698
15	3.9871004
16	3.962853
17	3.8574815
18	3.856848
19	3.8334334
20	3.777498
21	3.7619913
22	3.729511
23	3.6360414
24	3.6291254
25	3.6132412
26	3.6036797
27	3.5510955
28	3.5300605
29	3.4924645
30	3.4447794
31	3.413728
32	3.4071405
33	3.3135612
34	3.3068132
35	3.2976227
36	3.2136743
37	3.2026026
38	3.196993
39	3.1810343
40	3.155836
41	3.1085153
42	3.047184
43	3.0345495
44	2.9826877
45	2.942436
46	2.940819
47	2.926227
48	2.9110835
49	2.8210423
50	2.8123782
51	2.7230213
52	2.681113
53	2.6590493
54	2.651856
55	2.6443787
56	2.6158288
57	2.6064978
58	2.5875142
59	2.5160956
60	2.5130944
61	2.5106215
62	2.508898
63	2.4211257
64	2.4141185
65	2.401217
66	2.3826275
67	2.3764312
68	2.3722804
69	2.3695838
70	2.3483715
71	2.3386083
72	2.2999308
73	2.254056
74	2.2538893
75	2.2460237
76	2.225714
77	2.213227
78	2.1723757
79	2.1096194
80	2.0930781
81	2.055578
82	2.036206
83	2.0223303
84	2.0137036
85	2.0126255
86	2.0031314
87	1.9929255
88	1.9711533
89	1.8982409
90	1.8958466
91	1.8900946
92	1.8838475
93	1.8740981
94	1.8638381
95	1.8285078
96	1.8256042
97	1.8230925
98	1.8197017
99	1.8011953
100	1.7986506
101	1.7633187
102	1.7090133
103	1.7032146
104	1.6816648
105	1.6786903
106	1.6670848
107	1.6646484
108	1.6552315
109	1.6405307
110	1.638815
111	1.6384094
112	1.6320224
113	1.6184263
114	1.5984969
115	1.5948434
116	1.5845536
117	1.5602515
118	1.5464923
119	1.5400485
120	1.534462
121	1.5299201
122	1.5179293
123	1.5064447
124	1.48458
125	1.482628
126	1.4732974
127	1.4720896
128	1.4478074
129	1.4394231
130	1.4366896
131	1.415331
132	1.4124234
133	1.4029958
134	1.4026989
135	1.4002182
136	1.3945673
137	1.3794519
138	1.3735169
139	1.3566256
140	1.354914
141	1.3505938
142	1.3310685
143	1.3004502
144	1.2953496
145	1.2830828
146	1.2818241
147	1.2813377
148	1.2656249
149	1.2458851
150	1.2444491
151	1.2216129
152	1.220014
153	1.2128246
154	1.1868422
155	1.1627879
156	1.1461197
157	1.1457503
158	1.134023
159	1.1294634
160	1.1088221
161	1.095263
162	1.0693733
163	1.0457972
164	1.045234
165	1.0364914
166	0.9722531
167	0.94294804
168	0.9235885
169	0.8903713
170	0.86713815
171	0.85598123
172	0.8534779
173	0.84319407
174	0.83399624
175	0.8206316
176	0.80331314
177	0.7944112
178	0.7668725
179	0.7640172
180	0.7396464
181	0.73745036
182	0.7187505
183	0.71550125
184	0.7095777
185	0.70905364
186	0.6817799
187	0.644507
188	0.60020524
189	0.5866138
190	0.5845743
191	0.5819511
192	0.55029655
193	0.5199958
194	0.5027349
195	0.49686614
196	0.48471183
197	0.4585988
198	0.44387743
199	0.43398198
200	0.42115107
201	0.41937676
202	0.4151441
203	0.40285742
204	0.4022213
205	0.3905594
206	0.38207972
207	0.36341405
208	0.3456418
209	0.34029624
210	0.33224982
211	0.32762578
212	0.32753772
213	0.30180797
214	0.30171117
215	0.29053065
216	0.27663845
217	0.2655339
218	0.25828624
219	0.2571358
220	0.24222423
221	0.23638982
222	0.2302544
223	0.21306643
224	0.200638
225	0.1894748
226	0.18918006
227	0.18282795
228	0.17449749
229	0.16476557
230	0.15504593
231	0.15360983
232	0.15145501
233	0.1387162
234	0.13717963
235	0.13376686
236	0.1263079
237	0.12591396
238	0.11892779
239	0.11630888
240	0.11242688
241	0.11044078
242	0.110420555
243	0.10961142
244	0.10630353
245	0.10039634
246	0.09932566
247	0.0926448
248	0.092216685
249	0.084683836
250	0.08403175
251	0.083174005
252	0.069585554
253	0.068231046
254	0.063095726
255	0.060717255
256	0.059177216
257	0.05897712
258	0.05845114
259	0.056631904
260	0.055784147
261	0.05544077
262	0.053619154
263	0.052041177
264	0.045686286
265	0.045104057
266	0.043303147
267	0.040878054
268	0.04053162
269	0.033710696
270	0.031345494
271	0.02831501
272	0.026073238
273	0.026016401
274	0.02584059
275	0.022997444
276	0.022408562
277	0.019732209
278	0.01819377
279	0.016415257
280	0.016065912
281	0.014780441
282	0.014507238
283	0.013362737
284	0.013120026
285	0.012674229
286	0.011362034
287	0.010971478
288	0.0109044295
289	0.009127781
290	0.008176138
291	0.008008827
292	0.0079938965
293	0.007508113
294	0.007451192
295	0.0067768577
296	0.0067626317
297	0.0065934826
298	0.0064723925
299	0.006160928
300	0.006059569
301	0.00571225
302	0.0053687682
303	0.0049902415
304	0.004603047
305	0.004013388
306	0.0038047596
307	0.003689336
308	0.0036648673
309	0.003629689
310	0.0034434046
311	0.0033229073
312	0.0032949036
313	0.0031143602
314	0.0028797935
315	0.0028202757
316	0.002551428
317	0.0025430212
318	0.002526672
319	0.0025254486
320	0.0025085008
321	0.0024223002
322	0.0023906983
323	0.0023248584
324	0.0023009302
325	0.0022838726
326	0.0022774243
327	0.0022353448
328	0.0021995034
329	0.0021943538
330	0.00219224
331	0.002137955
332	0.0020814026
333	0.002002671
334	0.0019722618
335	0.0019614818
336	0.001952326
337	0.0019416845
338	0.0019252422
339	0.0019104278
340	0.0018740237
341	0.001846472
342	0.0018325293
343	0.0018076235
344	0.0017834067
345	0.0017805753
346	0.0017399666
347	0.0017218825
348	0.001708032
349	0.0017057214
350	0.0016581832
351	0.0016402819
352	0.001625594
353	0.0015906644
354	0.0015865245
355	0.0015861837
356	0.0015716485
357	0.0015338081
358	0.0015327969
359	0.001531809
360	0.0014901693
361	0.001483817
362	0.0014721832
363	0.0014670134
364	0.001465812
365	0.0014580747
366	0.0014132815
367	0.0013854019
368	0.0013719042
369	0.0013684535
370	0.0013676324
371	0.0013614164
372	0.0013595873
373	0.0013557554
374	0.0013423759
375	0.0013352791
376	0.0013341202
377	0.0013338121
378	0.0013325135
379	0.0013210861
380	0.0012795291
381	0.001268251
382	0.0012652747
383	0.0012628846
384	0.0012589124
385	0.0012385399
386	0.0012357162
387	0.0012267876
388	0.0012266425
389	0.0012258379
390	0.0012220488
391	0.0012156523
392	0.0012103698
393	0.0012098497
394	0.0012097426
395	0.0012057695
396	0.0011957594
397	0.0011933733
398	0.0011820102
399	0.0011814616
400	0.0011749141
401	0.0011715377
402	0.0011703266
403	0.0011653075
404	0.001162579
405	0.0011617467
406	0.0011518699
407	0.001151794
408	0.0011508918
409	0.0011480222
410	0.0011466218
411	0.0011447057
412	0.0011419654
413	0.0011384279
414	0.0011378432
415	0.0011375522
416	0.0011374636
417	0.001133097
418	0.0011325965
419	0.0011115151
420	0.0011056287
421	0.0011010707
422	0.0010980346
423	0.0010940626
424	0.0010932196
425	0.0010918827
426	0.0010907784
427	0.0010860921
428	0.00108374
429	0.0010820625
430	0.0010758652
431	0.0010747964
432	0.0010742794
433	0.0010728303
434	0.00107004
435	0.001069858
436	0.0010693844
437	0.0010636065
438	0.0010618566
439	0.0010604865
440	0.0010566055
441	0.0010420845
442	0.0010414274
443	0.0010375244
444	0.0010315486
445	0.0010274437
446	0.0010174947
447	0.0010142791
448	0.0009981175
449	0.000996719
450	0.0009967047
451	0.0009919679
452	0.0009910914
453	0.0009892671
454	0.0009890221
455	0.0009883351
456	0.0009767095
457	0.000975255
458	0.000970652
459	0.00096761424
460	0.0009613477
461	0.00095241115
462	0.00094222015
463	0.0009410447
464	0.0009392027
465	0.00093614636
466	0.0009287528
467	0.0009286123
468	0.00092681387
469	0.00092269277
470	0.0009159166
471	0.0009074359
472	0.00090524886
473	0.00090189587
474	0.00089892076
475	0.00089521194
476	0.0008926418
477	0.000892064
478	0.0008918167
479	0.0008904593
480	0.0008868195
481	0.00088117615
482	0.0008806904
483	0.0008802717
484	0.0008775485
485	0.00087433495
486	0.000871583
487	0.00086697284
488	0.0008640979
489	0.0008564091
490	0.0008547647
491	0.00085193315
492	0.00084923714
493	0.00084520556
494	0.0008366284
495	0.00080371083
496	0.00080166355
497	0.0007976394
498	0.0007922489
499	0.0007920083
500	0.0007911983
501	0.0007878146
502	0.0007828576
503	0.00077610847
504	0.0007751911
505	0.0007750603
506	0.0007742878
507	0.0007727602
508	0.00074960495
509	0.00073852466
510	0.00073124294
511	0.0007189343
512	0.00070337905
513	0.0007016633
514	0.00069655647
515	0.00069410075
516	0.0006903761
517	0.00068422186
518	0.0006840932
519	0.0006805149
520	0.00067365705
521	0.0006729477
522	0.000666855
523	0.0006547101
524	0.00064990274
525	0.0006497918
526	0.00064688287
527	0.00063908985
528	0.0006385896
529	0.0006356916
530	0.0006317306
531	0.0006293428
532	0.000626974
533	0.0006244873
534	0.0006165373
535	0.00061569054
536	0.0006093836
537	0.0005986194
538	0.0005983592
539	0.0005912682
540	0.00059003395
541	0.00057796016
542	0.00057780056
543	0.0005652015
544	0.00055878895
545	0.0005545433
546	0.00054692494
547	0.00053915736
548	0.0005391187
549	0.00053844287
550	0.00053827063
551	0.00053561083
552	0.00050300534
553	0.0005007889
554	0.0004992178
555	0.00049861823
556	0.00048699533
557	0.00046559537
558	0.00042587917
559	0.0004223508


==> figures/eigenvals/mnist_inpainting_1_lr_aleatoric_aew_eigenvalues.dat <==
index	0
0	6.382624
1	3.5024672
2	2.2684164
3	1.5285317
4	1.170058
5	0.8551786
6	0.36951533
7	0.032377042


==> figures/eigenvals/mnist_inpainting_1_lr_aleatoric_aew_eigenvalues_normalized.dat <==
index	0
0	159.56561
1	87.56168
2	56.71041
3	38.21329
4	29.251451
5	21.379465
6	9.237884
7	0.80942607


==> figures/eigenvals/mnist_inpainting_1_lr_joint_s064_jsvd064_eigenvalues.dat <==
index	0
0	9.443946
1	3.2131705
2	2.2081897
3	1.5799638
4	1.2360003
5	0.86147225
6	0.36982968
7	0.19593136
8	0.13588838
9	0.09290704
10	0.07541205
11	0.06919346
12	0.057324074
13	0.05000495
14	0.042257033
15	0.038293507
16	0.032103516
17	0.026857672
18	0.023619475
19	0.022745932
20	0.02222867
21	0.019765493
22	0.01665055
23	0.015231703
24	0.014263984
25	0.013687637
26	0.013189383
27	0.010335573
28	0.009885728
29	0.008894912
30	0.008046193
31	0.007886438
32	0.007660248
33	0.0071047596
34	0.0064874925
35	0.0062244134
36	0.0060093375
37	0.005565154
38	0.0053523933
39	0.0048578866
40	0.004810284
41	0.004390274
42	0.0041784453
43	0.0039307233
44	0.003718961
45	0.0034117484
46	0.0033250246
47	0.00308484
48	0.002920498
49	0.0027849304
50	0.002659798
51	0.0026373675
52	0.002575001
53	0.0024934635
54	0.002325641
55	0.0022199969
56	0.00203509
57	0.0019393296
58	0.0019114957
59	0.0018825561
60	0.0017441123
61	0.0016994814
62	0.0016786186
63	0.0015817367


==> figures/eigenvals/mnist_inpainting_1_lr_joint_s064_jsvd064_eigenvalues_normalized.dat <==
index	0
0	236.09865
1	80.32926
2	55.204746
3	39.499096
4	30.900007
5	21.536806
6	9.245742
7	4.898284
8	3.3972096
9	2.3226762
10	1.8853012
11	1.7298366
12	1.4331019
13	1.2501239
14	1.0564258
15	0.9573377
16	0.8025879
17	0.6714418
18	0.5904869
19	0.5686483
20	0.55571675
21	0.49413732
22	0.41626376
23	0.3807926
24	0.3565996
25	0.34219092
26	0.32973456
27	0.25838932
28	0.24714321
29	0.2223728
30	0.20115483
31	0.19716094
32	0.1915062
33	0.177619
34	0.16218731
35	0.15561034
36	0.15023345
37	0.13912885
38	0.13380983
39	0.12144717
40	0.1202571
41	0.10975686
42	0.10446113
43	0.098268084
44	0.09297403
45	0.08529371
46	0.08312561
47	0.077121004
48	0.07301245
49	0.06962326
50	0.06649495
51	0.06593419
52	0.06437503
53	0.062336586
54	0.058141027
55	0.055499922
56	0.05087725
57	0.04848324
58	0.047787394
59	0.047063906
60	0.04360281
61	0.042487036
62	0.041965466
63	0.03954342


==> figures/eigenvals/mnist_inpainting_1_lr_joint_s064_jsvd576_eigenvalues.dat <==
index	0
0	9.443946
1	3.2131705
2	2.2081897
3	1.5799638
4	1.2360003
5	0.86147225
6	0.36982968
7	0.19593136
8	0.13588838
9	0.09290704
10	0.07541205
11	0.06919346
12	0.057324074
13	0.05000495
14	0.042257033
15	0.038293507
16	0.032103516
17	0.026857672
18	0.023619475
19	0.022745932
20	0.02222867
21	0.019765493
22	0.01665055
23	0.015231703
24	0.014263984
25	0.013687637
26	0.013189383
27	0.010335573
28	0.009885728
29	0.008894912
30	0.008046193
31	0.007886438
32	0.007660248
33	0.0071047596
34	0.0064874925
35	0.0062244134
36	0.0060093375
37	0.005565154
38	0.0053523933
39	0.0048578866
40	0.004810284
41	0.004390274
42	0.0041784453
43	0.0039307233
44	0.003718961
45	0.0034117484
46	0.0033250246
47	0.00308484
48	0.002920498
49	0.0027849304
50	0.002659798
51	0.0026373675
52	0.002575001
53	0.0024934635
54	0.002325641
55	0.0022199969
56	0.00203509
57	0.0019393296
58	0.0019114957
59	0.0018825561
60	0.0017441123
61	0.0016994814
62	0.0016786186
63	0.0015817367
64	0.0015380203
65	0.001526472
66	0.0015001158
67	0.0013620212
68	0.0013237112
69	0.0012334572
70	0.0012061448
71	0.0011976558
72	0.0011542729
73	0.0011140191
74	0.0010469483
75	0.0010005435
76	0.0009944399
77	0.0009324542
78	0.00089252746
79	0.0008727702
80	0.00085537834
81	0.0008349813
82	0.00080918265
83	0.0007695725
84	0.000767875
85	0.00073615345
86	0.00071240444
87	0.00069124496
88	0.0006798829
89	0.00066267356
90	0.00064368756
91	0.0006242626
92	0.00060239085
93	0.0005912518
94	0.0005721369
95	0.0005356237
96	0.0005077296
97	0.00050067884
98	0.00048393442
99	0.00047781007
100	0.0004653106
101	0.0004483573
102	0.00043982855
103	0.0004150133
104	0.00039289868
105	0.00037766775
106	0.0003679807
107	0.00036508788
108	0.00036167973
109	0.0003577772
110	0.00033539272
111	0.00033414926
112	0.00031495586
113	0.0003129439
114	0.00030452106
115	0.00030050485
116	0.00028911297
117	0.00028465452
118	0.00027691937
119	0.00026828135
120	0.0002652908
121	0.0002548871
122	0.00024548877
123	0.00023819173
124	0.00023628646
125	0.00023155886
126	0.00022648965
127	0.00022148868
128	0.0002152134
129	0.00020951786
130	0.00020665705
131	0.00019877132
132	0.00019536162
133	0.00019130384
134	0.00018026073
135	0.0001751317
136	0.00017182116
137	0.00016977887
138	0.00016347587
139	0.00016212731
140	0.00015478754
141	0.00015218009
142	0.00014706021
143	0.00014342801
144	0.00013954002
145	0.00013547651
146	0.00013470475
147	0.00013058625
148	0.00012554409
149	0.0001227001
150	0.00012153753
151	0.000117779906
152	0.00011511292
153	0.000111621775
154	0.00011028712
155	0.00010671238
156	0.00010497363
157	0.00010339819
158	0.000101689766
159	9.9983044e-05
160	9.870742e-05
161	9.73464e-05
162	9.494408e-05
163	9.2722104e-05
164	8.967679e-05
165	8.841136e-05
166	8.713866e-05
167	8.3070765e-05
168	8.08091e-05
169	7.87571e-05
170	7.864728e-05
171	7.6259865e-05
172	7.566511e-05
173	7.5065844e-05
174	7.171985e-05
175	7.033295e-05
176	6.859767e-05
177	6.782748e-05
178	6.6064575e-05
179	6.362674e-05
180	6.2653984e-05
181	6.0955226e-05
182	6.0003305e-05
183	5.8712325e-05
184	5.818513e-05
185	5.7121713e-05
186	5.5159082e-05
187	5.443864e-05
188	5.288119e-05
189	5.1930194e-05
190	5.1662748e-05
191	5.043196e-05
192	4.9112747e-05
193	4.6403176e-05
194	4.606944e-05
195	4.474634e-05
196	4.3867494e-05
197	4.2821353e-05
198	4.1709074e-05
199	4.0254967e-05
200	4.0116534e-05
201	3.9558745e-05
202	3.8595554e-05
203	3.8038663e-05
204	3.7194328e-05
205	3.6059108e-05
206	3.5055735e-05
207	3.446568e-05
208	3.396913e-05
209	3.3078333e-05
210	3.281452e-05
211	3.2595115e-05
212	3.234891e-05
213	3.0901687e-05
214	3.022066e-05
215	2.9425892e-05
216	2.8823757e-05
217	2.7683043e-05
218	2.7082155e-05
219	2.6369327e-05
220	2.5849899e-05
221	2.5436015e-05
222	2.5041176e-05
223	2.4284898e-05
224	2.3595647e-05
225	2.332667e-05
226	2.2439694e-05
227	2.2083894e-05
228	2.1478876e-05
229	2.0755153e-05
230	2.017299e-05
231	1.994403e-05
232	1.95332e-05
233	1.9292744e-05
234	1.8794557e-05
235	1.8312887e-05
236	1.8113142e-05
237	1.7498549e-05
238	1.7342143e-05
239	1.7163758e-05
240	1.6746548e-05
241	1.6196296e-05
242	1.5961925e-05
243	1.5659987e-05
244	1.5308782e-05
245	1.48444105e-05
246	1.4434462e-05
247	1.40551665e-05
248	1.3970521e-05
249	1.3830018e-05
250	1.3690177e-05
251	1.33513495e-05
252	1.2959976e-05
253	1.2509023e-05
254	1.2284461e-05
255	1.2142575e-05
256	1.1964813e-05
257	1.1520697e-05
258	1.1377511e-05
259	1.09975e-05
260	1.092497e-05
261	1.0588507e-05
262	1.0144889e-05
263	9.942001e-06
264	9.785062e-06
265	9.694216e-06
266	9.388591e-06
267	9.105416e-06
268	8.914324e-06
269	8.788572e-06
270	8.426956e-06
271	8.368787e-06
272	8.170475e-06
273	7.902425e-06
274	7.442843e-06
275	7.393132e-06
276	7.3229094e-06
277	7.1272243e-06
278	6.8513564e-06
279	6.727185e-06
280	6.607976e-06
281	6.2486433e-06
282	6.1734977e-06
283	6.0820535e-06
284	6.027325e-06
285	5.91544e-06
286	5.622994e-06
287	5.535862e-06
288	5.237336e-06
289	5.142632e-06
290	4.96605e-06
291	4.812145e-06
292	4.7278563e-06
293	4.589759e-06
294	4.4839903e-06
295	4.3814202e-06
296	4.2476563e-06
297	4.1328035e-06
298	4.0989694e-06
299	4.0459217e-06
300	3.877414e-06
301	3.7450138e-06
302	3.691385e-06
303	3.650528e-06
304	3.5408589e-06
305	3.5200314e-06
306	3.3427773e-06
307	3.286202e-06
308	3.1255527e-06
309	3.0609867e-06
310	2.9908354e-06
311	2.8759634e-06
312	2.7974636e-06
313	2.7225235e-06
314	2.644753e-06
315	2.60765e-06
316	2.4902865e-06
317	2.3754444e-06
318	2.3093976e-06
319	2.2496347e-06
320	2.2000397e-06
321	2.1011322e-06
322	1.9792108e-06
323	1.943932e-06
324	1.8854857e-06
325	1.848327e-06
326	1.8346941e-06
327	1.8145191e-06
328	1.6732229e-06
329	1.6519623e-06
330	1.5902604e-06
331	1.5436548e-06
332	1.4929847e-06
333	1.4852253e-06
334	1.3832835e-06
335	1.3332636e-06
336	1.3159562e-06
337	1.2685707e-06
338	1.2534902e-06
339	1.2444823e-06
340	1.2220949e-06
341	1.1128164e-06
342	1.1065752e-06
343	1.0805929e-06
344	1.0499161e-06
345	1.008259e-06
346	9.617681e-07
347	9.3349234e-07
348	9.1044654e-07
349	8.849027e-07
350	8.537215e-07
351	8.1578906e-07
352	7.973468e-07
353	7.458828e-07
354	7.308716e-07
355	7.218534e-07
356	6.8724154e-07
357	6.582131e-07
358	6.4094365e-07
359	6.0388186e-07
360	5.748317e-07
361	5.571117e-07
362	5.422638e-07
363	5.1573977e-07
364	4.8632194e-07
365	4.6102258e-07
366	4.5078505e-07
367	4.2076002e-07
368	3.767712e-07
369	3.7311787e-07
370	3.6006324e-07
371	3.5254186e-07
372	3.4427603e-07
373	3.2207504e-07
374	3.088695e-07
375	2.9048553e-07
376	2.7769457e-07
377	2.7250826e-07
378	2.591472e-07
379	2.3382299e-07
380	2.1944867e-07
381	2.1049266e-07
382	2.0025584e-07
383	1.9341273e-07
384	1.8773581e-07
385	1.7765892e-07
386	1.6495956e-07
387	1.5349384e-07
388	1.4541233e-07
389	1.3934088e-07
390	1.3565673e-07
391	1.2462115e-07
392	1.1822289e-07
393	1.1489613e-07
394	1.10927445e-07
395	1.0118565e-07
396	9.97783e-08
397	9.551991e-08
398	8.999035e-08
399	7.478844e-08
400	7.398745e-08
401	6.8114986e-08
402	6.473241e-08
403	5.9387062e-08
404	5.7768304e-08
405	5.3815334e-08
406	5.032204e-08
407	4.916759e-08
408	4.5828436e-08
409	4.35077e-08
410	4.1702375e-08
411	3.9408235e-08
412	3.5034866e-08
413	3.3124856e-08
414	2.9419885e-08
415	2.5740047e-08
416	2.3381258e-08
417	2.2985779e-08
418	2.2187455e-08
419	2.0744405e-08
420	1.8952996e-08
421	1.7572406e-08
422	1.592331e-08
423	1.5466263e-08
424	1.5022387e-08
425	1.3297418e-08
426	1.2076269e-08
427	1.0853692e-08
428	1.0631731e-08
429	1.0194465e-08
430	9.278308e-09
431	9.196239e-09
432	8.776828e-09
433	7.838094e-09
434	7.6439175e-09
435	7.0942e-09
436	6.386413e-09
437	6.228034e-09
438	6.130922e-09
439	5.568415e-09
440	5.3138365e-09
441	4.980847e-09
442	4.4398387e-09
443	4.3122785e-09
444	3.916469e-09
445	3.8487586e-09
446	3.2619139e-09
447	3.2360763e-09
448	3.1766716e-09
449	2.9917786e-09
450	2.9251717e-09
451	2.8775053e-09
452	2.6018412e-09
453	2.5597149e-09
454	2.3248903e-09
455	2.247545e-09
456	2.1920716e-09
457	2.0985675e-09
458	1.8722366e-09
459	1.8475868e-09
460	1.7657141e-09
461	1.6335737e-09
462	1.6058094e-09
463	1.5098642e-09
464	1.4772861e-09
465	1.3618963e-09
466	1.3404471e-09
467	1.2505741e-09
468	1.1677194e-09
469	1.087825e-09
470	1.0465561e-09
471	1.0253359e-09
472	9.2033103e-10
473	8.467735e-10
474	8.222648e-10
475	7.9504436e-10
476	7.702884e-10
477	7.344057e-10
478	6.8460354e-10
479	6.3768013e-10
480	6.175725e-10
481	5.762524e-10
482	5.728316e-10
483	5.005273e-10
484	4.8956317e-10
485	4.7590143e-10
486	4.5741969e-10
487	4.5286877e-10
488	4.101935e-10
489	4.0200424e-10
490	3.728903e-10
491	3.6028242e-10
492	3.485973e-10
493	3.375115e-10
494	3.1318145e-10
495	3.0090155e-10
496	2.9185185e-10
497	2.6369007e-10
498	2.476583e-10
499	2.3213304e-10
500	2.2468308e-10
501	2.0686196e-10
502	1.8901657e-10
503	1.7840612e-10
504	1.7725757e-10
505	1.6141725e-10
506	1.5024343e-10
507	1.4606932e-10
508	1.4279876e-10
509	1.2362145e-10
510	1.2240607e-10
511	1.1230617e-10
512	1.1108743e-10
513	1.0366474e-10
514	1.0068627e-10
515	9.169749e-11
516	8.62698e-11
517	7.959855e-11
518	7.385795e-11
519	7.304353e-11
520	6.300406e-11
521	5.705693e-11
522	5.365405e-11
523	5.201442e-11
524	4.851187e-11
525	4.6235855e-11
526	4.465007e-11
527	4.1464165e-11
528	3.724723e-11
529	3.3779046e-11
530	3.123134e-11
531	2.9428113e-11
532	2.6248986e-11
533	2.4321732e-11
534	2.2093811e-11
535	2.0742076e-11
536	1.8203994e-11
537	1.7179688e-11
538	1.612281e-11
539	1.4789602e-11
540	1.4557838e-11
541	1.16937736e-11
542	1.0542539e-11
543	9.53189e-12
544	7.82249e-12
545	7.678361e-12
546	7.636885e-12
547	6.6491816e-12
548	6.036881e-12
549	5.046387e-12
550	4.4193564e-12
551	3.1856978e-12
552	2.9695623e-12
553	2.3928134e-12
554	2.2031394e-12
555	1.8010898e-12
556	1.2726103e-12
557	8.1565066e-13
558	6.1219524e-13
559	1.2344744e-22
560	0.0
561	0.0
562	0.0
563	0.0
564	0.0
565	0.0
566	0.0
567	0.0
568	0.0
569	0.0
570	0.0
571	0.0
572	0.0
573	0.0
574	0.0
575	0.0


==> figures/eigenvals/mnist_inpainting_1_lr_joint_s064_jsvd576_eigenvalues_normalized.dat <==
index	0
0	236.09865
1	80.32926
2	55.204746
3	39.499096
4	30.900007
5	21.536806
6	9.245742
7	4.898284
8	3.3972096
9	2.3226762
10	1.8853012
11	1.7298366
12	1.4331019
13	1.2501239
14	1.0564258
15	0.9573377
16	0.8025879
17	0.6714418
18	0.5904869
19	0.5686483
20	0.55571675
21	0.49413732
22	0.41626376
23	0.3807926
24	0.3565996
25	0.34219092
26	0.32973456
27	0.25838932
28	0.24714321
29	0.2223728
30	0.20115483
31	0.19716094
32	0.1915062
33	0.177619
34	0.16218731
35	0.15561034
36	0.15023345
37	0.13912885
38	0.13380983
39	0.12144717
40	0.1202571
41	0.10975686
42	0.10446113
43	0.098268084
44	0.09297403
45	0.08529371
46	0.08312561
47	0.077121004
48	0.07301245
49	0.06962326
50	0.06649495
51	0.06593419
52	0.06437503
53	0.062336586
54	0.058141027
55	0.055499922
56	0.05087725
57	0.04848324
58	0.047787394
59	0.047063906
60	0.04360281
61	0.042487036
62	0.041965466
63	0.03954342
64	0.03845051
65	0.038161803
66	0.037502896
67	0.03405053
68	0.033092782
69	0.030836431
70	0.030153621
71	0.029941395
72	0.028856823
73	0.027850477
74	0.026173707
75	0.025013587
76	0.024860999
77	0.023311356
78	0.022313187
79	0.021819256
80	0.021384459
81	0.020874534
82	0.020229567
83	0.019239314
84	0.019196875
85	0.018403837
86	0.017810112
87	0.017281124
88	0.016997073
89	0.01656684
90	0.016092189
91	0.015606565
92	0.015059772
93	0.014781296
94	0.0143034225
95	0.013390592
96	0.01269324
97	0.012516972
98	0.012098361
99	0.011945252
100	0.011632765
101	0.011208933
102	0.010995714
103	0.010375332
104	0.009822467
105	0.009441694
106	0.009199518
107	0.009127197
108	0.009041994
109	0.00894443
110	0.008384818
111	0.008353732
112	0.0078738965
113	0.007823598
114	0.0076130265
115	0.0075126216
116	0.0072278245
117	0.0071163634
118	0.0069229845
119	0.006707034
120	0.00663227
121	0.0063721775
122	0.0061372193
123	0.005954793
124	0.0059071616
125	0.0057889717
126	0.0056622415
127	0.005537217
128	0.0053803353
129	0.0052379468
130	0.0051664263
131	0.004969283
132	0.0048840404
133	0.004782596
134	0.004506518
135	0.0043782927
136	0.004295529
137	0.004244472
138	0.004086897
139	0.004053183
140	0.0038696886
141	0.0038045023
142	0.0036765055
143	0.0035857004
144	0.0034885006
145	0.0033869129
146	0.003367619
147	0.0032646565
148	0.0031386022
149	0.0030675028
150	0.0030384383
151	0.0029444976
152	0.002877823
153	0.0027905444
154	0.002757178
155	0.0026678096
156	0.0026243408
157	0.0025849547
158	0.0025422443
159	0.0024995762
160	0.0024676856
161	0.00243366
162	0.002373602
163	0.0023180526
164	0.0022419197
165	0.0022102841
166	0.0021784664
167	0.0020767692
168	0.0020202275
169	0.0019689274
170	0.0019661821
171	0.0019064967
172	0.0018916279
173	0.0018766462
174	0.0017929963
175	0.0017583237
176	0.0017149418
177	0.0016956871
178	0.0016516144
179	0.0015906686
180	0.0015663496
181	0.0015238806
182	0.0015000827
183	0.0014678081
184	0.0014546283
185	0.0014280429
186	0.0013789771
187	0.001360966
188	0.0013220297
189	0.0012982548
190	0.0012915687
191	0.001260799
192	0.0012278187
193	0.0011600794
194	0.001151736
195	0.0011186585
196	0.0010966874
197	0.0010705339
198	0.0010427269
199	0.0010063741
200	0.0010029133
201	0.0009889686
202	0.00096488884
203	0.0009509666
204	0.00092985824
205	0.0009014777
206	0.0008763934
207	0.000861642
208	0.00084922824
209	0.00082695833
210	0.00082036306
211	0.0008148779
212	0.0008087228
213	0.0007725422
214	0.0007555165
215	0.00073564734
216	0.00072059396
217	0.0006920761
218	0.0006770539
219	0.0006592332
220	0.00064624747
221	0.00063590036
222	0.0006260294
223	0.0006071225
224	0.00058989116
225	0.0005831667
226	0.00056099234
227	0.00055209734
228	0.0005369719
229	0.00051887886
230	0.0005043248
231	0.00049860077
232	0.00048833
233	0.0004823186
234	0.00046986394
235	0.00045782217
236	0.00045282856
237	0.00043746372
238	0.0004335536
239	0.00042909398
240	0.0004186637
241	0.00040490742
242	0.00039904812
243	0.0003914997
244	0.00038271956
245	0.00037111028
246	0.00036086157
247	0.00035137916
248	0.00034926302
249	0.00034575048
250	0.00034225444
251	0.00033378374
252	0.0003239994
253	0.00031272558
254	0.00030711154
255	0.00030356436
256	0.00029912032
257	0.0002880174
258	0.0002844378
259	0.0002749375
260	0.00027312426
261	0.0002647127
262	0.00025362222
263	0.00024855003
264	0.00024462654
265	0.0002423554
266	0.00023471478
267	0.0002276354
268	0.00022285811
269	0.0002197143
270	0.0002106739
271	0.0002092197
272	0.00020426187
273	0.00019756063
274	0.00018607108
275	0.0001848283
276	0.00018307274
277	0.0001781806
278	0.00017128391
279	0.00016817963
280	0.00016519941
281	0.00015621609
282	0.00015433745
283	0.00015205135
284	0.00015068313
285	0.000147886
286	0.00014057486
287	0.00013839654
288	0.0001309334
289	0.00012856579
290	0.00012415125
291	0.00012030363
292	0.00011819641
293	0.00011474398
294	0.00011209976
295	0.00010953551
296	0.00010619141
297	0.00010332009
298	0.00010247424
299	0.00010114805
300	9.693536e-05
301	9.362535e-05
302	9.228463e-05
303	9.12632e-05
304	8.8521476e-05
305	8.800079e-05
306	8.356944e-05
307	8.215505e-05
308	7.8138815e-05
309	7.652467e-05
310	7.4770884e-05
311	7.1899085e-05
312	6.993659e-05
313	6.806309e-05
314	6.611883e-05
315	6.519125e-05
316	6.225717e-05
317	5.938611e-05
318	5.7734942e-05
319	5.6240868e-05
320	5.5000994e-05
321	5.2528307e-05
322	4.948027e-05
323	4.85983e-05
324	4.7137146e-05
325	4.6208177e-05
326	4.5867353e-05
327	4.536298e-05
328	4.183057e-05
329	4.129906e-05
330	3.975651e-05
331	3.859137e-05
332	3.732462e-05
333	3.7130634e-05
334	3.4582088e-05
335	3.333159e-05
336	3.2898904e-05
337	3.171427e-05
338	3.1337255e-05
339	3.1112057e-05
340	3.055237e-05
341	2.7820412e-05
342	2.7664379e-05
343	2.7014825e-05
344	2.6247904e-05
345	2.5206476e-05
346	2.4044204e-05
347	2.3337308e-05
348	2.2761164e-05
349	2.2122567e-05
350	2.1343038e-05
351	2.0394727e-05
352	1.993367e-05
353	1.864707e-05
354	1.827179e-05
355	1.8046336e-05
356	1.7181039e-05
357	1.6455328e-05
358	1.6023592e-05
359	1.5097046e-05
360	1.4370792e-05
361	1.3927794e-05
362	1.3556596e-05
363	1.2893494e-05
364	1.2158049e-05
365	1.1525564e-05
366	1.1269626e-05
367	1.0519001e-05
368	9.41928e-06
369	9.327947e-06
370	9.001581e-06
371	8.813547e-06
372	8.606901e-06
373	8.051876e-06
374	7.721737e-06
375	7.2621383e-06
376	6.9423645e-06
377	6.8127065e-06
378	6.4786805e-06
379	5.845575e-06
380	5.4862167e-06
381	5.262317e-06
382	5.006396e-06
383	4.8353186e-06
384	4.693395e-06
385	4.4414733e-06
386	4.123989e-06
387	3.837346e-06
388	3.6353083e-06
389	3.4835223e-06
390	3.3914184e-06
391	3.115529e-06
392	2.9555724e-06
393	2.8724035e-06
394	2.7731862e-06
395	2.5296413e-06
396	2.4944575e-06
397	2.3879977e-06
398	2.2497588e-06
399	1.869711e-06
400	1.8496863e-06
401	1.7028747e-06
402	1.6183103e-06
403	1.4846765e-06
404	1.4442077e-06
405	1.3453833e-06
406	1.258051e-06
407	1.2291897e-06
408	1.1457109e-06
409	1.0876926e-06
410	1.0425593e-06
411	9.852059e-07
412	8.7587165e-07
413	8.281214e-07
414	7.3549717e-07
415	6.4350115e-07
416	5.8453145e-07
417	5.746445e-07
418	5.546864e-07
419	5.1861014e-07
420	4.738249e-07
421	4.3931016e-07
422	3.980828e-07
423	3.8665658e-07
424	3.755597e-07
425	3.3243546e-07
426	3.0190674e-07
427	2.7134232e-07
428	2.657933e-07
429	2.5486162e-07
430	2.319577e-07
431	2.29906e-07
432	2.1942071e-07
433	1.9595235e-07
434	1.9109794e-07
435	1.77355e-07
436	1.5966033e-07
437	1.5570086e-07
438	1.5327305e-07
439	1.3921039e-07
440	1.3284591e-07
441	1.2452118e-07
442	1.1099597e-07
443	1.0780697e-07
444	9.791172e-08
445	9.621897e-08
446	8.1547846e-08
447	8.090191e-08
448	7.941679e-08
449	7.4794464e-08
450	7.312929e-08
451	7.1937635e-08
452	6.504603e-08
453	6.399287e-08
454	5.8122257e-08
455	5.618863e-08
456	5.480179e-08
457	5.246419e-08
458	4.6805916e-08
459	4.618967e-08
460	4.4142855e-08
461	4.0839343e-08
462	4.0145235e-08
463	3.7746606e-08
464	3.6932153e-08
465	3.4047407e-08
466	3.3511178e-08
467	3.1264353e-08
468	2.9192984e-08
469	2.7195627e-08
470	2.6163903e-08
471	2.56334e-08
472	2.3008276e-08
473	2.1169338e-08
474	2.0556621e-08
475	1.987611e-08
476	1.9257211e-08
477	1.8360144e-08
478	1.7115088e-08
479	1.5942003e-08
480	1.5439312e-08
481	1.440631e-08
482	1.4320791e-08
483	1.25131825e-08
484	1.2239079e-08
485	1.1897536e-08
486	1.14354926e-08
487	1.132172e-08
488	1.0254838e-08
489	1.00501065e-08
490	9.322258e-09
491	9.007061e-09
492	8.714933e-09
493	8.437787e-09
494	7.829536e-09
495	7.522539e-09
496	7.2962965e-09
497	6.592252e-09
498	6.191458e-09
499	5.803326e-09
500	5.617077e-09
501	5.171549e-09
502	4.7254143e-09
503	4.460153e-09
504	4.431439e-09
505	4.0354315e-09
506	3.7560857e-09
507	3.6517331e-09
508	3.569969e-09
509	3.0905363e-09
510	3.060152e-09
511	2.8076543e-09
512	2.7771858e-09
513	2.5916187e-09
514	2.517157e-09
515	2.2924374e-09
516	2.156745e-09
517	1.9899637e-09
518	1.8464488e-09
519	1.8260883e-09
520	1.5751015e-09
521	1.4264232e-09
522	1.3413513e-09
523	1.3003606e-09
524	1.2127969e-09
525	1.1558964e-09
526	1.1162518e-09
527	1.0366041e-09
528	9.3118074e-10
529	8.4447616e-10
530	7.8078355e-10
531	7.3570283e-10
532	6.5622463e-10
533	6.0804334e-10
534	5.523453e-10
535	5.185519e-10
536	4.5509985e-10
537	4.2949222e-10
538	4.0307024e-10
539	3.6974004e-10
540	3.6394596e-10
541	2.9234434e-10
542	2.6356348e-10
543	2.3829724e-10
544	1.9556226e-10
545	1.9195905e-10
546	1.9092213e-10
547	1.6622954e-10
548	1.5092202e-10
549	1.2615968e-10
550	1.10483914e-10
551	7.9642445e-11
552	7.423906e-11
553	5.9820336e-11
554	5.5078487e-11
555	4.5027246e-11
556	3.181526e-11
557	2.0391267e-11
558	1.530488e-11
559	3.086186e-21
560	0.0
561	0.0
562	0.0
563	0.0
564	0.0
565	0.0
566	0.0
567	0.0
568	0.0
569	0.0
570	0.0
571	0.0
572	0.0
573	0.0
574	0.0
575	0.0


==> figures/eigenvals/nyu_augmented_distortion_d_aleatoric_aew_eigenvalues.dat <==
index	0
1	0.21344614
2	0.20881423
3	0.20850909
4	0.20719092
5	0.20336692
6	0.2019284
7	0.2003202
8	0.19930269
9	0.19605532
10	0.19496755
11	0.19185248
12	0.18095365
13	0.17621402
14	0.17507328
15	0.17481911
16	0.17160805
17	0.16651279
18	0.16649112
20	0.1632787
21	0.16321644
22	0.16032782
23	0.15964282
25	0.15720563
26	0.15689376
28	0.1540968
29	0.15004452
31	0.14779688
33	0.14401096
35	0.14202943
37	0.14070386
39	0.13886999
41	0.13574067
44	0.13453291
46	0.13310137
49	0.13263254
52	0.13183089
55	0.12923962
58	0.12764443
61	0.1264743
65	0.12523164
69	0.123058945
73	0.12136282
77	0.11998761
82	0.11661713
86	0.11496925
92	0.11029136
97	0.10700865
103	0.106149144
109	0.10382582
115	0.101104155
122	0.09884847
129	0.09805384
136	0.09708288
144	0.09578793
153	0.094851874
161	0.09411793
171	0.09227895
181	0.089739144
191	0.088583134
203	0.08664173
214	0.08516724
227	0.08315786
240	0.0819045
254	0.08072442
269	0.07859845
285	0.076997824
301	0.07551543
319	0.073922254
337	0.07286244
357	0.071321145
378	0.070019566
400	0.06878821
423	0.06737679
448	0.06603889
474	0.06454905
501	0.06353938
530	0.06279121
561	0.062056612
594	0.060886692
628	0.05974991
665	0.058249272
704	0.057121605
745	0.055778526
788	0.05457598
834	0.053102143
882	0.051656187
934	0.050655797
988	0.049862392
1046	0.048769787
1106	0.047826495
1171	0.04673888
1239	0.045752265
1311	0.04476514
1387	0.043764025
1468	0.042810433
1553	0.04174348
1644	0.04075696
1739	0.039794978
1841	0.03892531
1948	0.037971333
2061	0.037204325
2181	0.036318414
2308	0.035608687
2442	0.034946516
2584	0.03426025
2734	0.03348201
2893	0.03262872
3062	0.031832952
3240	0.030989883
3428	0.030088533
3628	0.02924952
3839	0.028410755
4062	0.027642967
4298	0.026761211
4548	0.025898192
4813	0.024966046
5093	0.02402494
5389	0.023041073
5702	0.022094626
6034	0.021162879
6385	0.020267107
6756	0.019367171
7149	0.018389829
7565	0.01725054
8005	0.016253265
8470	0.015276065
8963	0.014345397
9484	0.013483055
10036	0.012688531
10619	0.011907569
11237	0.011166514
11891	0.01048627
12582	0.009938168
13314	0.009428792
14088	0.008942259
14907	0.00838673
15774	0.007833511
16692	0.007347319
17663	0.006868776
18690	0.0063922526
19777	0.005957196
20927	0.005554866
22144	0.005172161
23432	0.0047906027
24795	0.004435051
26237	0.004114531
27762	0.0038554245
29377	0.0036160578
31085	0.0034054995
32893	0.0032196655
34806	0.003060057
36830	0.0029255042
38972	0.0027860769
41239	0.0026667255
43637	0.002559785
46175	0.0025239317
48860	0.0025151253
51702	0.00251163
54708	0.002509941
57890	0.0025083565
61257	0.0025070924
64819	0.0025059194
68589	0.0025044794
72578	0.002502949
76799	0.0025006216


==> figures/eigenvals/nyu_augmented_distortion_d_aleatoric_aew_eigenvalues_normalized.dat <==
index	0
1	0.008537846
2	0.008352569
3	0.008340363
4	0.008287637
5	0.008134677
6	0.008077136
7	0.008012808
8	0.007972107
9	0.007842213
10	0.007798702
11	0.0076740994
12	0.007238146
13	0.007048561
14	0.007002931
15	0.0069927643
16	0.006864322
17	0.0066605117
18	0.0066596447
20	0.0065311478
21	0.006528658
22	0.006413113
23	0.0063857124
25	0.006288225
26	0.00627575
28	0.006163872
29	0.0060017807
31	0.0059118755
33	0.0057604383
35	0.0056811776
37	0.005628154
39	0.0055547995
41	0.005429627
44	0.0053813164
46	0.005324055
49	0.0053053014
52	0.0052732355
55	0.005169585
58	0.005105777
61	0.005058972
65	0.0050092656
69	0.004922358
73	0.004854513
77	0.0047995043
82	0.004664685
86	0.0045987703
92	0.0044116545
97	0.004280346
103	0.0042459657
109	0.004153033
115	0.0040441663
122	0.003953939
129	0.0039221537
136	0.0038833153
144	0.0038315172
153	0.003794075
161	0.0037647174
171	0.003691158
181	0.0035895659
191	0.0035433255
203	0.0034656692
214	0.0034066895
227	0.0033263145
240	0.00327618
254	0.0032289766
269	0.0031439378
285	0.0030799129
301	0.0030206172
319	0.0029568903
337	0.0029144976
357	0.0028528457
378	0.0028007827
400	0.0027515283
423	0.0026950717
448	0.0026415556
474	0.0025819622
501	0.002541575
530	0.0025116485
561	0.0024822645
594	0.0024354677
628	0.0023899963
665	0.002329971
704	0.0022848642
745	0.002231141
788	0.0021830392
834	0.0021240858
882	0.0020662474
934	0.002026232
988	0.0019944957
1046	0.0019507915
1106	0.0019130599
1171	0.0018695552
1239	0.0018300905
1311	0.0017906056
1387	0.001750561
1468	0.0017124173
1553	0.0016697391
1644	0.0016302784
1739	0.0015917991
1841	0.0015570123
1948	0.0015188534
2061	0.001488173
2181	0.0014527366
2308	0.0014243475
2442	0.0013978607
2584	0.00137041
2734	0.0013392805
2893	0.0013051487
3062	0.0012733181
3240	0.0012395954
3428	0.0012035413
3628	0.0011699807
3839	0.0011364302
4062	0.0011057187
4298	0.0010704484
4548	0.0010359277
4813	0.0009986418
5093	0.00096099754
5389	0.00092164293
5702	0.000883785
6034	0.0008465152
6385	0.0008106843
6756	0.00077468687
7149	0.00073559314
7565	0.0006900216
8005	0.00065013056
8470	0.0006110426
8963	0.0005738159
9484	0.0005393222
10036	0.00050754123
10619	0.00047630275
11237	0.00044666056
11891	0.0004194508
12582	0.00039752675
13314	0.00037715168
14088	0.00035769035
14907	0.0003354692
15774	0.00031334042
16692	0.00029389275
17663	0.00027475104
18690	0.0002556901
19777	0.00023828784
20927	0.00022219465
22144	0.00020688644
23432	0.0001916241
24795	0.00017740205
26237	0.00016458124
27762	0.00015421698
29377	0.00014464231
31085	0.00013621998
32893	0.00012878662
34806	0.00012240229
36830	0.00011702017
38972	0.00011144308
41239	0.000106669024
43637	0.0001023914
46175	0.000100957266
48860	0.000100605015
51702	0.0001004652
54708	0.00010039764
57890	0.00010033426
61257	0.000100283694
64819	0.00010023678
68589	0.000100179175
72578	0.00010011796
76799	0.00010002487


==> figures/eigenvals/nyu_augmented_distortion_d_aleatoric_s064_eigenvalues.dat <==
index	0
1	0.20835668
2	0.20475689
3	0.20359719
4	0.2032901
5	0.19772168
6	0.19763508
7	0.19743906
8	0.19653577
9	0.19544029
10	0.18879738
11	0.18766758
12	0.18198583
13	0.17307737
14	0.17101654
15	0.16895032
16	0.16596301
17	0.16485584
18	0.15799731
20	0.15670156
21	0.15560666
22	0.15505351
23	0.15428814
25	0.15306965
26	0.15275261
28	0.14905898
29	0.14808083
31	0.14477672
33	0.14302734
35	0.13904007
37	0.13831392
39	0.13731681
41	0.13418683
44	0.13332161
46	0.1323851
49	0.13113591
52	0.12748805
55	0.1254041
58	0.12434234
61	0.123364866
65	0.121523
69	0.11976686
73	0.11838463
77	0.117015444
82	0.11614406
86	0.1128217
92	0.1108914
97	0.10855278
103	0.10718398
109	0.10488604
115	0.10295412
122	0.10140015
129	0.099993914
136	0.09904615
144	0.0980572
153	0.09597125
161	0.095345296
171	0.09300104
181	0.090967864
191	0.089593396
203	0.08783147
214	0.085348554
227	0.08304417
240	0.080826685
254	0.079209924
269	0.077518724
285	0.075334966
301	0.07386489
319	0.07168652
337	0.06977155
357	0.06851118
378	0.06701371
400	0.06609611
423	0.06481548
448	0.06340372
474	0.06241685
501	0.06168117
530	0.060680375
561	0.059945934
594	0.058929913
628	0.057961162
665	0.056949876
704	0.055951558
745	0.054544248
788	0.053108625
834	0.052076448
882	0.051035505
934	0.04977824
988	0.04890112
1046	0.047874123
1106	0.047067713
1171	0.046326764
1239	0.045418326
1311	0.044449933
1387	0.04329235
1468	0.042064548
1553	0.041170057
1644	0.040383343
1739	0.039418805
1841	0.03866364
1948	0.037902504
2061	0.036966972
2181	0.036093045
2308	0.035412684
2442	0.034719933
2584	0.033981882
2734	0.033216313
2893	0.03248212
3062	0.031680014
3240	0.030942442
3428	0.030170698
3628	0.02931166
3839	0.028506419
4062	0.02762486
4298	0.026779693
4548	0.025967011
4813	0.025033623
5093	0.024148924
5389	0.023285504
5702	0.022366554
6034	0.021368893
6385	0.020362364
6756	0.019291533
7149	0.01838305
7565	0.017519878
8005	0.016473554
8470	0.015480692
8963	0.014542258
9484	0.013695372
10036	0.012857687
10619	0.012033242
11237	0.011329542
11891	0.010687234
12582	0.010113849
13314	0.009580432
14088	0.009127248
14907	0.008649036
15774	0.008166606
16692	0.007735635
17663	0.0072781974
18690	0.0068332828
19777	0.006413753
20927	0.005980201
22144	0.0055817906
23432	0.005189735
24795	0.004825555
26237	0.004486544
27762	0.0041750697
29377	0.0039061513
31085	0.0036358787
32893	0.0033975248
34806	0.0031838533
36830	0.0030105338
38972	0.0028486217
41239	0.0027031843
43637	0.0025684675
46175	0.0025257436
48860	0.0025157235
51702	0.0025117008
54708	0.0025098268
57890	0.0025084368
61257	0.002507188
64819	0.0025060186
68589	0.0025045392
72578	0.0025029974
76799	0.0025006654


==> figures/eigenvals/nyu_augmented_distortion_d_aleatoric_s064_eigenvalues_normalized.dat <==
index	0
1	0.008334267
2	0.008190275
3	0.008143888
4	0.008131605
5	0.007908867
6	0.007905403
7	0.007897562
8	0.007861431
9	0.007817612
10	0.0075518955
11	0.007506703
12	0.007279433
13	0.006923095
14	0.0068406616
15	0.006758013
16	0.0066385204
17	0.0065942337
18	0.0063198926
20	0.0062680626
21	0.0062242663
22	0.0062021404
23	0.006171526
25	0.0061227856
26	0.0061101043
28	0.0059623593
29	0.005923233
31	0.0057910685
33	0.0057210936
35	0.005561603
37	0.0055325567
39	0.0054926723
41	0.0053674732
44	0.0053328644
46	0.0052954042
49	0.0052454364
52	0.005099522
55	0.0050161644
58	0.0049736933
61	0.0049345945
65	0.00486092
69	0.0047906744
73	0.004735385
77	0.0046806177
82	0.0046457625
86	0.004512868
92	0.004435656
97	0.004342111
103	0.0042873593
109	0.0041954415
115	0.004118165
122	0.004056006
129	0.0039997566
136	0.0039618458
144	0.0039222883
153	0.00383885
161	0.0038138118
171	0.0037200416
181	0.0036387146
191	0.0035837358
203	0.0035132586
214	0.0034139422
227	0.0033217669
240	0.0032330675
254	0.003168397
269	0.0031007489
285	0.0030133987
301	0.0029545957
319	0.002867461
337	0.002790862
357	0.0027404472
378	0.0026805485
400	0.0026438446
423	0.002592619
448	0.0025361488
474	0.002496674
501	0.0024672467
530	0.002427215
561	0.0023978374
594	0.0023571965
628	0.0023184465
665	0.002277995
704	0.0022380622
745	0.0021817698
788	0.002124345
834	0.002083058
882	0.0020414202
934	0.0019911297
988	0.0019560447
1046	0.0019149649
1106	0.0018827085
1171	0.0018530706
1239	0.001816733
1311	0.0017779974
1387	0.0017316941
1468	0.0016825818
1553	0.0016468023
1644	0.0016153337
1739	0.0015767522
1841	0.0015465457
1948	0.0015161001
2061	0.0014786789
2181	0.0014437218
2308	0.0014165074
2442	0.0013887973
2584	0.0013592753
2734	0.0013286525
2893	0.0012992849
3062	0.0012672006
3240	0.0012376977
3428	0.0012068279
3628	0.0011724664
3839	0.0011402568
4062	0.0011049944
4298	0.0010711877
4548	0.0010386804
4813	0.0010013449
5093	0.00096595695
5389	0.0009314202
5702	0.00089466217
6034	0.0008547557
6385	0.00081449456
6756	0.00077166135
7149	0.000735322
7565	0.00070079515
8005	0.00065894215
8470	0.00061922765
8963	0.00058169034
9484	0.0005478149
10036	0.00051430747
10619	0.00048132968
11237	0.00045318168
11891	0.00042748934
12582	0.00040455398
13314	0.0003832173
14088	0.00036508992
14907	0.00034596145
15774	0.00032666422
16692	0.0003094254
17663	0.0002911279
18690	0.0002733313
19777	0.00025655012
20927	0.00023920805
22144	0.00022327162
23432	0.0002075894
24795	0.00019302219
26237	0.00017946176
27762	0.00016700279
29377	0.00015624605
31085	0.00014543514
32893	0.00013590099
34806	0.00012735413
36830	0.00012042135
38972	0.000113944865
41239	0.00010812737
43637	0.000102738704
46175	0.00010102974
48860	0.00010062894
51702	0.00010046803
54708	0.000100393074
57890	0.00010033747
61257	0.000100287514
64819	0.000100240744
68589	0.00010018157
72578	0.0001001199
76799	0.00010002661


==> figures/eigenvals/nyu_augmented_distortion_d_joint_s064_jsvd064_eigenvalues.dat <==
index	0
1	0.21739978
2	0.21410577
3	0.21394762
4	0.21279691
5	0.20808485
6	0.20679261
7	0.2067877
8	0.2066647
9	0.20583661
10	0.19725454
11	0.19673023
12	0.1918441
13	0.18926047
14	0.18195651
15	0.1787479
16	0.17784615
17	0.17604534
18	0.17564538
20	0.1672375
21	0.16615066
22	0.16491915
23	0.16300064
25	0.16140908
26	0.16064003
28	0.16014467
29	0.15829542
31	0.15578997
33	0.15116619
35	0.1476273
37	0.14460231
39	0.1431526
41	0.1424974
44	0.14046001
46	0.13967717
49	0.13809913
52	0.13630493
55	0.13253921
58	0.13133714
61	0.13083136
65	0.12938525
69	0.12864688
73	0.12806834
77	0.12559877
82	0.123025626
86	0.12177301
92	0.118188605
97	0.1165636
103	0.11567475
109	0.11337721
115	0.109216
122	0.10748939
129	0.1062356
136	0.10500031
144	0.10351277
153	0.1023537
161	0.10074012
171	0.09892561
181	0.096747674
191	0.09583116
203	0.09406162
214	0.09156057
227	0.08959122
240	0.08743872
254	0.08558846
269	0.08374878
285	0.08176064
301	0.07939979
319	0.07794575
337	0.075971305
357	0.074462116
378	0.07329339
400	0.072334066
423	0.07143298
448	0.069708586
474	0.06832645
501	0.06756088
530	0.06639545
561	0.065584265
594	0.06465939
628	0.0636431
665	0.06254124
704	0.061289817
745	0.059989028
788	0.0587301
834	0.057591263
882	0.056434352
934	0.0551379
988	0.054090057
1046	0.053152658
1106	0.052192967
1171	0.05152899
1239	0.050379153
1311	0.049441285
1387	0.048313804
1468	0.047163963
1553	0.046097934
1644	0.04502722
1739	0.044146627
1841	0.043319326
1948	0.04242652
2061	0.04155486
2181	0.040702775
2308	0.039816815
2442	0.03903069
2584	0.03819266
2734	0.03741589
2893	0.0366067
3062	0.03583407
3240	0.035061203
3428	0.03411803
3628	0.033141665
3839	0.032353006
4062	0.03151453
4298	0.030552823
4548	0.02965311
4813	0.02866751
5093	0.027735377
5389	0.026805222
5702	0.025867756
6034	0.024867583
6385	0.02389067
6756	0.022853818
7149	0.021915726
7565	0.020946283
8005	0.019902539
8470	0.018819345
8963	0.01782421
9484	0.016925536
10036	0.015940892
10619	0.015029792
11237	0.014182749
11891	0.013425716
12582	0.012821566
13314	0.012271004
14088	0.011731579
14907	0.011232644
15774	0.010785587
16692	0.010327689
17663	0.009905619
18690	0.0095029175
19777	0.009073223
20927	0.008610297
22144	0.008128165
23432	0.0076190243
24795	0.0071448395
26237	0.0067309155
27762	0.0063784905
29377	0.0060313
31085	0.005731537
32893	0.0054586567
34806	0.0051710857
36830	0.004905042
38972	0.004650602
41239	0.004338768
43637	0.0040600225
46175	0.0038619956
48860	0.0037022177
51702	0.0035780526
54708	0.003456302
57890	0.0033394273
61257	0.0032097637
64819	0.0030754942
68589	0.0029737088
72578	0.0029137642
76799	0.0028060414


==> figures/eigenvals/nyu_augmented_distortion_d_joint_s064_jsvd064_eigenvalues_normalized.dat <==
index	0
1	0.008695991
2	0.008564231
3	0.0085579045
4	0.008511877
5	0.008323394
6	0.008271704
7	0.008271508
8	0.008266588
9	0.008233464
10	0.007890182
11	0.007869209
12	0.007673764
13	0.0075704185
14	0.007278261
15	0.007149916
16	0.007113846
17	0.007041814
18	0.007025815
20	0.0066895
21	0.0066460264
22	0.006596766
23	0.006520026
25	0.006456363
26	0.0064256014
28	0.006405787
29	0.006331817
31	0.006231599
33	0.006046647
35	0.0059050918
37	0.0057840925
39	0.0057261037
41	0.0056998963
44	0.0056184004
46	0.0055870865
49	0.005523965
52	0.005452197
55	0.0053015687
58	0.0052534854
61	0.0052332543
65	0.00517541
69	0.0051458753
73	0.005122734
77	0.0050239507
82	0.004921025
86	0.0048709204
92	0.0047275443
97	0.004662544
103	0.00462699
109	0.0045350883
115	0.00436864
122	0.0042995755
129	0.004249424
136	0.0042000124
144	0.0041405107
153	0.004094148
161	0.0040296046
171	0.0039570243
181	0.003869907
191	0.0038332464
203	0.0037624647
214	0.003662423
227	0.0035836487
240	0.0034975486
254	0.0034235385
269	0.0033499512
285	0.0032704256
301	0.0031759916
319	0.0031178298
337	0.0030388522
357	0.0029784846
378	0.0029317355
400	0.0028933627
423	0.002857319
448	0.0027883435
474	0.002733058
501	0.0027024352
530	0.002655818
561	0.0026233706
594	0.0025863755
628	0.002545724
665	0.0025016495
704	0.0024515926
745	0.002399561
788	0.002349204
834	0.0023036506
882	0.002257374
934	0.002205516
988	0.0021636023
1046	0.0021261063
1106	0.0020877188
1171	0.0020611596
1239	0.0020151662
1311	0.0019776514
1387	0.0019325522
1468	0.0018865585
1553	0.0018439174
1644	0.0018010888
1739	0.0017658651
1841	0.001732773
1948	0.0016970608
2061	0.0016621944
2181	0.001628111
2308	0.0015926727
2442	0.0015612276
2584	0.0015277064
2734	0.0014966355
2893	0.001464268
3062	0.0014333628
3240	0.0014024482
3428	0.0013647212
3628	0.0013256666
3839	0.0012941202
4062	0.0012605812
4298	0.0012221129
4548	0.0011861244
4813	0.0011467003
5093	0.0011094151
5389	0.0010722089
5702	0.0010347102
6034	0.0009947033
6385	0.00095562683
6756	0.0009141527
7149	0.000876629
7565	0.0008378513
8005	0.0007961015
8470	0.00075277383
8963	0.0007129684
9484	0.00067702145
10036	0.00063763565
10619	0.00060119166
11237	0.00056730997
11891	0.00053702865
12582	0.00051286264
13314	0.0004908402
14088	0.00046926315
14907	0.00044930578
15774	0.00043142348
16692	0.00041310757
17663	0.00039622476
18690	0.0003801167
19777	0.00036292893
20927	0.00034441188
22144	0.0003251266
23432	0.00030476096
24795	0.0002857936
26237	0.00026923663
27762	0.00025513963
29377	0.000241252
31085	0.00022926148
32893	0.00021834626
34806	0.00020684343
36830	0.00019620167
38972	0.00018602409
41239	0.00017355071
43637	0.0001624009
46175	0.00015447983
48860	0.00014808871
51702	0.0001431221
54708	0.00013825209
57890	0.0001335771
61257	0.00012839054
64819	0.00012301977
68589	0.00011894835
72578	0.00011655057
76799	0.00011224166


==> figures/eigenvals/nyu_augmented_distortion_lr_aleatoric_aew_eigenvalues.dat <==
index	0
0	1.2095428e+06
1	61397.516
2	38534.38
3	10931.708
4	6586.13
5	4333.982
6	2310.8535
7	870.8794


==> figures/eigenvals/nyu_augmented_distortion_lr_aleatoric_aew_eigenvalues_normalized.dat <==
index	0
0	48381.71
1	2455.9006
2	1541.3751
3	437.2683
4	263.4452
5	173.35928
6	92.43414
7	34.835175


==> figures/eigenvals/nyu_augmented_distortion_lr_joint_s064_jsvd064_eigenvalues.dat <==
index	0
0	1.1966586e+06
1	58152.562
2	38316.914
3	11418.714
4	6745.523
5	4221.4233
6	2214.8406
7	810.6556
8	500.40344
9	231.7628
10	99.032715
11	57.126507
12	44.69759
13	42.968285
14	34.114258
15	30.449783
16	26.69262
17	25.727768
18	23.126127
19	21.126839
20	19.330814
21	16.950613
22	15.804978
23	14.132247
24	13.400366
25	12.537176
26	11.366062
27	10.986081
28	10.642862
29	10.232627
30	9.593167
31	8.910934
32	8.85125
33	8.198031
34	7.9117455
35	7.497594
36	7.2367916
37	6.77977
38	6.744552
39	6.445026
40	6.1168694
41	5.904767
42	5.563863
43	5.3039823
44	5.0762134
45	4.877078
46	4.652503
47	4.5399885
48	4.2432737
49	4.2022133
50	4.151681
51	3.9921346
52	3.868129
53	3.7473395
54	3.6906838
55	3.5739214
56	3.453875
57	3.228372
58	3.1456327
59	3.0930128
60	3.0499063
61	2.934227
62	2.8545146
63	2.7900212


==> figures/eigenvals/nyu_augmented_distortion_lr_joint_s064_jsvd064_eigenvalues_normalized.dat <==
index	0
0	47866.344
1	2326.1025
2	1532.6765
3	456.74857
4	269.82092
5	168.85693
6	88.59362
7	32.426224
8	20.016138
9	9.270512
10	3.9613085
11	2.2850602
12	1.7879035
13	1.7187314
14	1.3645703
15	1.2179914
16	1.0677048
17	1.0291107
18	0.9250451
19	0.8450735
20	0.7732326
21	0.67802453
22	0.6321991
23	0.56528986
24	0.5360146
25	0.501487
26	0.45464247
27	0.43944323
28	0.4257145
29	0.40930507
30	0.3837267
31	0.35643739
32	0.35404998
33	0.32792127
34	0.31646982
35	0.29990375
36	0.28947166
37	0.2711908
38	0.2697821
39	0.25780103
40	0.24467477
41	0.23619068
42	0.2225545
43	0.21215929
44	0.20304853
45	0.19508313
46	0.18610013
47	0.18159954
48	0.16973095
49	0.16808853
50	0.16606724
51	0.15968539
52	0.15472516
53	0.14989358
54	0.14762735
55	0.14295685
56	0.138155
57	0.12913488
58	0.12582532
59	0.12372051
60	0.121996254
61	0.11736908
62	0.11418059
63	0.111600846


==> figures/eigenvals/nyu_augmented_distortion_lr_joint_s064_jsvd576_eigenvalues.dat <==
index	0
0	1.1966586e+06
1	58152.562
2	38316.914
3	11418.714
4	6745.523
5	4221.4233
6	2214.8406
7	810.6556
8	500.40344
9	231.7628
10	99.032715
11	57.126507
12	44.69759
13	42.968285
14	34.114258
15	30.449783
16	26.69262
17	25.727768
18	23.126127
19	21.126839
20	19.330814
21	16.950613
22	15.804978
23	14.132247
24	13.400366
25	12.537176
26	11.366062
27	10.986081
28	10.642862
29	10.232627
30	9.593167
31	8.910934
32	8.85125
33	8.198031
34	7.9117455
35	7.497594
36	7.2367916
37	6.77977
38	6.744552
39	6.445026
40	6.1168694
41	5.904767
42	5.563863
43	5.3039823
44	5.0762134
45	4.877078
46	4.652503
47	4.5399885
48	4.2432737
49	4.2022133
50	4.151681
51	3.9921346
52	3.868129
53	3.7473395
54	3.6906838
55	3.5739214
56	3.453875
57	3.228372
58	3.1456327
59	3.0930128
60	3.0499063
61	2.934227
62	2.8545146
63	2.7900212
64	2.7387357
65	2.6246066
66	2.5747585
67	2.471003
68	2.4325242
69	2.4134562
70	2.32729
71	2.2981226
72	2.2044387
73	2.1339936
74	2.10316
75	2.0934472
76	1.9922248
77	1.9533749
78	1.9092877
79	1.8066634
80	1.7746255
81	1.7085209
82	1.6179693
83	1.6088768
84	1.591603
85	1.5577501
86	1.5211976
87	1.5071726
88	1.4890238
89	1.4438401
90	1.43085
91	1.3906435
92	1.350434
93	1.3165115
94	1.2642787
95	1.2514962
96	1.2205087
97	1.2003042
98	1.1728047
99	1.1606027
100	1.1379453
101	1.1292278
102	1.0979402
103	1.0852748
104	1.0522649
105	1.024352
106	0.996922
107	0.9812012
108	0.96442866
109	0.95509803
110	0.93491644
111	0.91634196
112	0.89168626
113	0.87838686
114	0.86041
115	0.8572456
116	0.8358715
117	0.81838834
118	0.8008571
119	0.78067183
120	0.76720786
121	0.76256704
122	0.75053585
123	0.7362524
124	0.7156647
125	0.70148456
126	0.696289
127	0.6753279
128	0.66933036
129	0.66353923
130	0.65168244
131	0.6391895
132	0.6384431
133	0.6217674
134	0.61386293
135	0.61034936
136	0.5917126
137	0.58535504
138	0.5777281
139	0.5704129
140	0.5658452
141	0.5507816
142	0.54450023
143	0.53558177
144	0.5315734
145	0.5197824
146	0.50243694
147	0.5006544
148	0.4893455
149	0.48216662
150	0.4750215
151	0.47269353
152	0.46707723
153	0.45337307
154	0.44976375
155	0.4460827
156	0.44332144
157	0.4398813
158	0.43264213
159	0.42437163
160	0.41767314
161	0.41210756
162	0.4107138
163	0.39809343
164	0.39166817
165	0.3902635
166	0.37855837
167	0.37578708
168	0.37341774
169	0.3685964
170	0.3624019
171	0.35911566
172	0.3531515
173	0.3445205
174	0.3426208
175	0.33894795
176	0.33362287
177	0.32973745
178	0.32546607
179	0.32152358
180	0.31547266
181	0.31442434
182	0.3100141
183	0.30830652
184	0.30159813
185	0.2996771
186	0.2947495
187	0.2898055
188	0.2863866
189	0.28323135
190	0.28259552
191	0.27966613
192	0.27471593
193	0.2705753
194	0.26692158
195	0.26441014
196	0.2614056
197	0.26040298
198	0.25520352
199	0.25059694
200	0.245715
201	0.24469434
202	0.2422876
203	0.24009609
204	0.23893607
205	0.23627535
206	0.23519172
207	0.23171295
208	0.22714165
209	0.22460201
210	0.2221408
211	0.22039908
212	0.22016428
213	0.21407448
214	0.21019192
215	0.20973799
216	0.2081331
217	0.20413297
218	0.20181106
219	0.20019512
220	0.19843298
221	0.19674768
222	0.19311866
223	0.19158317
224	0.19001885
225	0.18778217
226	0.18513323
227	0.18127577
228	0.17977087
229	0.17777565
230	0.17674775
231	0.17538628
232	0.17172253
233	0.17066135
234	0.16910341
235	0.16826826
236	0.16641591
237	0.16311653
238	0.1611384
239	0.15907428
240	0.15866572
241	0.1575359
242	0.15601136
243	0.1535417
244	0.15339158
245	0.14947541
246	0.14804807
247	0.1467809
248	0.14454785
249	0.14316846
250	0.14260013
251	0.13970569
252	0.1390389
253	0.13663566
254	0.13467151
255	0.1336808
256	0.13149032
257	0.13051592
258	0.12844235
259	0.12768117
260	0.12696317
261	0.12543152
262	0.1248663
263	0.123303875
264	0.12207531
265	0.12082038
266	0.118342526
267	0.11771786
268	0.11729972
269	0.11703565
270	0.115124695
271	0.11451829
272	0.11319243
273	0.111196965
274	0.110240236
275	0.10934494
276	0.107545264
277	0.1072857
278	0.10574058
279	0.103805065
280	0.102700144
281	0.10149772
282	0.101209365
283	0.100365035
284	0.09894687
285	0.09826499
286	0.09695975
287	0.095960625
288	0.09510712
289	0.09466655
290	0.094221875
291	0.092746414
292	0.092207335
293	0.09151742
294	0.09024343
295	0.08954486
296	0.08861236
297	0.088015206
298	0.08784876
299	0.08738212
300	0.08590024
301	0.08508262
302	0.08431956
303	0.08263697
304	0.081631124
305	0.08101205
306	0.08047615
307	0.0795849
308	0.07936376
309	0.07882922
310	0.077958144
311	0.077276245
312	0.07608
313	0.07562851
314	0.07421049
315	0.07373022
316	0.073232114
317	0.07231064
318	0.07170687
319	0.07154229
320	0.07032312
321	0.06842417
322	0.067602135
323	0.06701411
324	0.0669696
325	0.06646477
326	0.06635207
327	0.06568155
328	0.06474988
329	0.063648246
330	0.06320353
331	0.062475268
332	0.062127966
333	0.061431818
334	0.0610925
335	0.060127977
336	0.059698373
337	0.05957232
338	0.059092402
339	0.0578051
340	0.057113376
341	0.056886073
342	0.05663201
343	0.05578488
344	0.055272404
345	0.054519147
346	0.05391836
347	0.05372456
348	0.05349073
349	0.052480504
350	0.05230716
351	0.05211109
352	0.051680207
353	0.051080894
354	0.050578196
355	0.050496433
356	0.04914596
357	0.04841531
358	0.048058245
359	0.047625143
360	0.047272168
361	0.046900373
362	0.046236984
363	0.045889292
364	0.045557823
365	0.044884395
366	0.043937314
367	0.04360029
368	0.042901
369	0.042743642
370	0.042567816
371	0.04213844
372	0.041728
373	0.041420445
374	0.041109648
375	0.04059672
376	0.03988059
377	0.039751563
378	0.039119
379	0.038651474
380	0.03857013
381	0.03812289
382	0.03752118
383	0.037203006
384	0.03668254
385	0.036413383
386	0.0362385
387	0.03565627
388	0.035205357
389	0.03482903
390	0.034248427
391	0.034153193
392	0.033582672
393	0.033328135
394	0.032782264
395	0.032761678
396	0.03223712
397	0.031903923
398	0.031638045
399	0.031521887
400	0.031247903
401	0.03068096
402	0.0304674
403	0.030348988
404	0.029865846
405	0.029556867
406	0.02924836
407	0.028560104
408	0.028308617
409	0.028088693
410	0.027788252
411	0.02768308
412	0.027014205
413	0.026919276
414	0.026469525
415	0.026338985
416	0.025989717
417	0.025521947
418	0.025398277
419	0.024980273
420	0.024793934
421	0.024380155
422	0.024232125
423	0.024060134
424	0.023574792
425	0.023381986
426	0.023204323
427	0.022892933
428	0.022545354
429	0.022316476
430	0.02200503
431	0.021846205
432	0.02169029
433	0.02121888
434	0.02102635
435	0.020774927
436	0.02057964
437	0.02008971
438	0.019846214
439	0.019406712
440	0.019377382
441	0.018932482
442	0.018727364
443	0.018451307
444	0.018214507
445	0.017940301
446	0.017824627
447	0.017584909
448	0.017492738
449	0.017037584
450	0.016836654
451	0.01671103
452	0.016273953
453	0.01615593
454	0.015911337
455	0.015824113
456	0.015281998
457	0.015131831
458	0.01498304
459	0.014697475
460	0.0146774985
461	0.014489192
462	0.014237282
463	0.01407176
464	0.013829633
465	0.013678304
466	0.013363597
467	0.013241638
468	0.0129373325
469	0.012736605
470	0.012404141
471	0.012300215
472	0.01208666
473	0.011828846
474	0.0117005315
475	0.0116040865
476	0.011455584
477	0.011379644
478	0.010984402
479	0.010968363
480	0.010691404
481	0.010403801
482	0.010269474
483	0.010103336
484	0.009992834
485	0.009816205
486	0.009657802
487	0.009612623
488	0.0094698
489	0.009232984
490	0.009146826
491	0.008903602
492	0.008783274
493	0.008470454
494	0.008331678
495	0.008216747
496	0.00804975
497	0.007970556
498	0.0078000426
499	0.0076215793
500	0.00755701
501	0.007483715
502	0.007344458
503	0.0072669117
504	0.0071544563
505	0.0069936644
506	0.00692881
507	0.006841068
508	0.006766455
509	0.0065434547
510	0.006477002
511	0.0063726837
512	0.006268688
513	0.0060933125
514	0.0060095093
515	0.0059727547
516	0.0057316013
517	0.0056580836
518	0.0055794083
519	0.0055203624
520	0.0053798505
521	0.005356189
522	0.005323673
523	0.005166178
524	0.0050391913
525	0.0049633957
526	0.0048412858
527	0.0047622644
528	0.0046760086
529	0.004476666
530	0.004373353
531	0.004315337
532	0.0042671678
533	0.0041659656
534	0.004047239
535	0.003998489
536	0.0039105355
537	0.0038784563
538	0.0038299928
539	0.003758902
540	0.0036367963
541	0.0035424426
542	0.0035163134
543	0.0034286936
544	0.003396828
545	0.0033794283
546	0.0032741548
547	0.0031271877
548	0.0030451082
549	0.0030179475
550	0.0029657488
551	0.0028590043
552	0.0027929218
553	0.0025832234
554	0.0025197521
555	0.0024112153
556	0.0023603872
557	0.0023375088
558	0.0022977712
559	0.002261372
560	0.00219878
561	0.0021252066
562	0.002045298
563	0.0019388843
564	0.0018862487
565	0.0018316148
566	0.0017722909
567	0.0017244329
568	0.0017126426
569	0.0016188374
570	0.0015243819
571	0.0015023748
572	0.0013579051
573	0.0012611651
574	0.0011722799
575	1.5208598e-09


==> figures/eigenvals/nyu_augmented_distortion_lr_joint_s064_jsvd576_eigenvalues_normalized.dat <==
index	0
0	47866.344
1	2326.1025
2	1532.6765
3	456.74857
4	269.82092
5	168.85693
6	88.59362
7	32.426224
8	20.016138
9	9.270512
10	3.9613085
11	2.2850602
12	1.7879035
13	1.7187314
14	1.3645703
15	1.2179914
16	1.0677048
17	1.0291107
18	0.9250451
19	0.8450735
20	0.7732326
21	0.67802453
22	0.6321991
23	0.56528986
24	0.5360146
25	0.501487
26	0.45464247
27	0.43944323
28	0.4257145
29	0.40930507
30	0.3837267
31	0.35643739
32	0.35404998
33	0.32792127
34	0.31646982
35	0.29990375
36	0.28947166
37	0.2711908
38	0.2697821
39	0.25780103
40	0.24467477
41	0.23619068
42	0.2225545
43	0.21215929
44	0.20304853
45	0.19508313
46	0.18610013
47	0.18159954
48	0.16973095
49	0.16808853
50	0.16606724
51	0.15968539
52	0.15472516
53	0.14989358
54	0.14762735
55	0.14295685
56	0.138155
57	0.12913488
58	0.12582532
59	0.12372051
60	0.121996254
61	0.11736908
62	0.11418059
63	0.111600846
64	0.109549426
65	0.10498426
66	0.102990344
67	0.098840125
68	0.09730097
69	0.096538246
70	0.0930916
71	0.091924906
72	0.08817755
73	0.085359745
74	0.0841264
75	0.08373789
76	0.079688996
77	0.07813499
78	0.076371506
79	0.072266534
80	0.07098502
81	0.06834084
82	0.06471877
83	0.064355075
84	0.06366412
85	0.062310003
86	0.0608479
87	0.060286902
88	0.05956095
89	0.057753608
90	0.057234
91	0.05562574
92	0.054017358
93	0.05266046
94	0.050571147
95	0.050059848
96	0.048820347
97	0.048012167
98	0.04691219
99	0.046424106
100	0.045517813
101	0.04516911
102	0.043917608
103	0.043410994
104	0.0420906
105	0.040974077
106	0.039876882
107	0.039248046
108	0.038577147
109	0.03820392
110	0.03739666
111	0.03665368
112	0.03566745
113	0.035135474
114	0.0344164
115	0.034289826
116	0.03343486
117	0.032735534
118	0.032034285
119	0.031226873
120	0.030688314
121	0.030502683
122	0.030021435
123	0.029450096
124	0.028626587
125	0.028059382
126	0.02785156
127	0.027013116
128	0.026773214
129	0.026541568
130	0.026067298
131	0.02556758
132	0.025537724
133	0.024870696
134	0.024554517
135	0.024413975
136	0.023668503
137	0.023414202
138	0.023109123
139	0.022816515
140	0.022633808
141	0.022031264
142	0.021780008
143	0.02142327
144	0.021262936
145	0.020791298
146	0.020097477
147	0.020026175
148	0.019573819
149	0.019286664
150	0.01900086
151	0.01890774
152	0.018683089
153	0.018134924
154	0.01799055
155	0.017843308
156	0.017732857
157	0.017595252
158	0.017305685
159	0.016974865
160	0.016706925
161	0.016484302
162	0.016428553
163	0.015923737
164	0.015666727
165	0.01561054
166	0.015142335
167	0.015031483
168	0.01493671
169	0.014743856
170	0.014496076
171	0.014364626
172	0.01412606
173	0.01378082
174	0.013704832
175	0.013557918
176	0.013344915
177	0.013189498
178	0.013018643
179	0.012860943
180	0.012618907
181	0.012576973
182	0.012400564
183	0.012332261
184	0.012063925
185	0.0119870845
186	0.01178998
187	0.0115922205
188	0.011455464
189	0.011329254
190	0.011303821
191	0.011186645
192	0.010988637
193	0.010823012
194	0.010676864
195	0.010576406
196	0.010456223
197	0.010416119
198	0.010208141
199	0.010023878
200	0.0098286
201	0.009787774
202	0.009691504
203	0.009603844
204	0.009557443
205	0.009451014
206	0.009407668
207	0.009268519
208	0.009085666
209	0.0089840805
210	0.008885632
211	0.008815963
212	0.008806571
213	0.008562979
214	0.008407677
215	0.0083895195
216	0.008325324
217	0.0081653185
218	0.008072442
219	0.008007805
220	0.00793732
221	0.007869907
222	0.0077247466
223	0.007663327
224	0.007600754
225	0.0075112865
226	0.0074053295
227	0.0072510308
228	0.0071908347
229	0.007111026
230	0.00706991
231	0.0070154513
232	0.006868901
233	0.006826454
234	0.0067641367
235	0.0067307306
236	0.0066566365
237	0.006524661
238	0.006445536
239	0.006362971
240	0.0063466285
241	0.0063014356
242	0.0062404545
243	0.006141668
244	0.0061356635
245	0.0059790164
246	0.005921923
247	0.005871236
248	0.005781914
249	0.0057267384
250	0.0057040052
251	0.0055882274
252	0.005561556
253	0.0054654265
254	0.0053868606
255	0.0053472323
256	0.0052596126
257	0.0052206367
258	0.005137694
259	0.005107247
260	0.0050785267
261	0.005017261
262	0.004994652
263	0.004932155
264	0.0048830123
265	0.0048328154
266	0.0047337012
267	0.0047087143
268	0.0046919887
269	0.004681426
270	0.004604988
271	0.0045807315
272	0.0045276973
273	0.004447879
274	0.0044096094
275	0.0043737977
276	0.0043018106
277	0.0042914283
278	0.004229623
279	0.0041522025
280	0.0041080057
281	0.004059909
282	0.0040483745
283	0.0040146015
284	0.0039578746
285	0.0039306
286	0.00387839
287	0.003838425
288	0.0038042848
289	0.003786662
290	0.003768875
291	0.0037098567
292	0.0036882935
293	0.0036606968
294	0.0036097371
295	0.0035817944
296	0.0035444945
297	0.0035206082
298	0.0035139504
299	0.0034952848
300	0.0034360096
301	0.0034033048
302	0.0033727824
303	0.0033054787
304	0.003265245
305	0.003240482
306	0.003219046
307	0.0031833958
308	0.0031745506
309	0.0031531688
310	0.0031183257
311	0.0030910498
312	0.0030432001
313	0.0030251404
314	0.0029684196
315	0.002949209
316	0.0029292845
317	0.0028924257
318	0.0028682747
319	0.0028616916
320	0.0028129248
321	0.0027369668
322	0.0027040853
323	0.0026805645
324	0.002678784
325	0.0026585907
326	0.0026540828
327	0.002627262
328	0.0025899953
329	0.0025459297
330	0.0025281413
331	0.0024990106
332	0.0024851186
333	0.0024572727
334	0.0024437
335	0.0024051191
336	0.0023879348
337	0.0023828929
338	0.002363696
339	0.0023122039
340	0.002284535
341	0.002275443
342	0.0022652803
343	0.0022313953
344	0.0022108962
345	0.0021807658
346	0.0021567345
347	0.0021489824
348	0.002139629
349	0.0020992202
350	0.0020922862
351	0.0020844436
352	0.0020672083
353	0.0020432358
354	0.0020231279
355	0.0020198573
356	0.0019658385
357	0.0019366124
358	0.0019223298
359	0.0019050058
360	0.0018908867
361	0.0018760149
362	0.0018494794
363	0.0018355717
364	0.001822313
365	0.0017953758
366	0.0017574925
367	0.0017440116
368	0.00171604
369	0.0017097457
370	0.0017027126
371	0.0016855375
372	0.00166912
373	0.0016568177
374	0.0016443859
375	0.0016238688
376	0.0015952236
377	0.0015900625
378	0.0015647601
379	0.0015460589
380	0.0015428051
381	0.0015249156
382	0.0015008472
383	0.0014881203
384	0.0014673015
385	0.0014565353
386	0.0014495399
387	0.0014262508
388	0.0014082142
389	0.0013931612
390	0.0013699371
391	0.0013661277
392	0.0013433069
393	0.0013331254
394	0.0013112905
395	0.0013104671
396	0.0012894848
397	0.0012761569
398	0.0012655217
399	0.0012608755
400	0.0012499162
401	0.0012272384
402	0.001218696
403	0.0012139595
404	0.0011946339
405	0.0011822747
406	0.0011699344
407	0.0011424042
408	0.0011323447
409	0.0011235477
410	0.0011115301
411	0.0011073232
412	0.0010805682
413	0.0010767711
414	0.001058781
415	0.0010535594
416	0.0010395887
417	0.0010208779
418	0.001015931
419	0.0009992109
420	0.0009917574
421	0.0009752062
422	0.00096928497
423	0.00096240535
424	0.0009429917
425	0.0009352794
426	0.0009281729
427	0.00091571733
428	0.0009018142
429	0.00089265907
430	0.00088020123
431	0.0008738482
432	0.0008676116
433	0.0008487552
434	0.000841054
435	0.0008309971
436	0.0008231856
437	0.0008035884
438	0.00079384854
439	0.0007762685
440	0.0007750953
441	0.0007572993
442	0.0007490946
443	0.0007380523
444	0.0007285803
445	0.00071761204
446	0.0007129851
447	0.00070339633
448	0.0006997095
449	0.0006815033
450	0.0006734662
451	0.0006684412
452	0.0006509581
453	0.0006462372
454	0.0006364535
455	0.00063296454
456	0.0006112799
457	0.00060527324
458	0.0005993216
459	0.000587899
460	0.00058709993
461	0.0005795677
462	0.0005694913
463	0.0005628704
464	0.0005531853
465	0.00054713216
466	0.0005345439
467	0.00052966556
468	0.0005174933
469	0.0005094642
470	0.00049616565
471	0.0004920086
472	0.0004834664
473	0.00047315386
474	0.00046802126
475	0.00046416346
476	0.00045822337
477	0.00045518577
478	0.00043937608
479	0.0004387345
480	0.00042765617
481	0.00041615203
482	0.00041077897
483	0.00040413343
484	0.00039971338
485	0.00039264822
486	0.00038631208
487	0.0003845049
488	0.000378792
489	0.00036931934
490	0.00036587304
491	0.0003561441
492	0.00035133096
493	0.00033881818
494	0.00033326712
495	0.00032866988
496	0.00032199
497	0.00031882222
498	0.0003120017
499	0.00030486318
500	0.0003022804
501	0.0002993486
502	0.0002937783
503	0.00029067646
504	0.00028617826
505	0.00027974657
506	0.0002771524
507	0.0002736427
508	0.0002706582
509	0.0002617382
510	0.0002590801
511	0.00025490735
512	0.00025074751
513	0.0002437325
514	0.00024038037
515	0.00023891019
516	0.00022926406
517	0.00022632335
518	0.00022317634
519	0.0002208145
520	0.00021519401
521	0.00021424756
522	0.00021294692
523	0.00020664712
524	0.00020156766
525	0.00019853582
526	0.00019365143
527	0.00019049058
528	0.00018704035
529	0.00017906664
530	0.00017493412
531	0.00017261348
532	0.0001706867
533	0.00016663862
534	0.00016188956
535	0.00015993956
536	0.00015642142
537	0.00015513826
538	0.00015319971
539	0.00015035608
540	0.00014547184
541	0.0001416977
542	0.00014065254
543	0.00013714774
544	0.00013587312
545	0.00013517714
546	0.00013096619
547	0.0001250875
548	0.000121804325
549	0.0001207179
550	0.00011862995
551	0.00011436017
552	0.00011171687
553	0.00010332894
554	0.00010079009
555	9.644861e-05
556	9.441549e-05
557	9.3500355e-05
558	9.191085e-05
559	9.045488e-05
560	8.79512e-05
561	8.5008265e-05
562	8.181192e-05
563	7.755537e-05
564	7.544995e-05
565	7.326459e-05
566	7.0891634e-05
567	6.8977315e-05
568	6.85057e-05
569	6.475349e-05
570	6.0975275e-05
571	6.009499e-05
572	5.4316202e-05
573	5.0446604e-05
574	4.6891197e-05
575	6.083439e-11


==> figures/images/predictions_splitted/celeba_colorization_1/singular_values.csv <==
136.57999,97.13359,74.69486,52.357243,32.753666,29.58652,14.110225,8.840763
162.59605,120.91,99.14581,68.10138,34.303177,29.1413,17.849756,15.9586315
178.49556,117.135445,65.859406,54.948246,45.757977,40.10041,15.579555,7.8350143
180.3726,142.99104,119.42987,75.19449,36.035442,25.448399,23.233818,9.132281
162.03362,116.26094,94.01674,65.36128,40.547462,34.481934,19.77821,6.6125674


==> figures/images/predictions_splitted/celeba_colorization_1_de/singular_values.csv <==
126.53889,99.49424,74.95492,55.90312,47.47764,35.374405,17.535278,6.491834
143.05106,113.70523,95.51734,69.88198,40.23641,33.61363,25.29884,16.699087
149.6699,120.79192,60.980404,57.98161,46.542328,45.135563,24.304043,12.805552
177.14323,134.86092,110.21111,76.524864,39.99501,29.37903,27.349495,13.9227295
146.08238,116.05741,96.220764,69.84976,50.34547,40.705902,23.517126,10.424342


==> figures/images/predictions_splitted/celeba_colorization_1_mcd/singular_values.csv <==
136.57999,97.13359,74.69486,52.357243,32.753666,29.58652,14.110225,8.840763
162.74773,121.09592,99.51429,68.25851,34.441246,29.302235,18.302303,16.048523
178.30115,117.06711,65.71456,54.89327,45.64773,40.000465,15.558525,7.78682
180.94537,143.52145,119.99497,75.48559,36.273228,25.6115,23.420069,9.18439
161.64818,115.92149,93.89968,65.33486,40.570732,34.491848,19.715916,6.58141


==> figures/images/predictions_splitted/celeba_colorization_1_svi/singular_values.csv <==
258.52286,196.43742,134.99335,105.00707,81.25687,58.365135,35.67103,15.537709
264.1358,206.80446,167.85538,124.2179,73.96264,58.596672,40.512615,36.287098
264.95923,207.3618,127.59849,110.97308,89.80983,69.46924,40.84309,26.267664
275.0064,218.05437,175.89038,128.16585,78.0651,49.91149,36.636112,22.27571
260.04297,200.3222,151.24487,114.82529,80.108826,56.015926,31.853521,16.170506


==> figures/images/predictions_splitted/celeba_inpainting_2/singular_values.csv <==
144.98082,58.785637,46.433304,28.77994,16.199715,14.665886,13.210823,8.854495
133.32298,59.999718,46.199734,32.088684,20.441704,17.725067,14.137851,8.392216
135.51805,58.552525,45.89196,30.295788,19.309109,15.582024,14.558496,10.121732
123.21458,55.312374,42.6144,21.16752,17.126863,14.984236,10.337212,6.6645956
138.91928,58.603287,47.76672,31.367352,20.140385,18.663145,14.819211,9.58878


==> figures/images/predictions_splitted/flying_distorted_dataset/singular_values.csv <==
3441.7004,2855.9822,727.1313,662.0911,357.1344,322.05786,247.27501,195.18759
3642.8489,2863.5273,928.3348,799.0952,347.11148,267.27463,259.48132,199.50435
3707.678,2975.2961,838.5626,593.4784,406.86462,319.9491,285.32217,218.93636
2725.0586,2518.8738,688.5434,593.23944,559.44806,359.78473,189.01389,144.78714
2986.1584,2367.2395,1075.8723,825.2714,580.6047,493.81467,257.89197,188.26796


==> figures/images/predictions_splitted/mnist_inpainting_1/singular_values.csv <==
3.0725496,1.7922292,1.4857587,1.2568268,1.1113855,0.9279585,0.6080491,0.4425996
2.385756,1.5486177,1.4070754,1.2421966,1.0382525,0.7802237,0.59755534,0.371365
3.0605106,1.881923,1.6730158,1.5776477,1.4344517,0.987977,0.57901543,0.4422377
3.3436246,1.6924412,1.536814,1.4096673,1.0711676,0.85903704,0.57669145,0.40592507
3.347505,1.5285507,1.4790648,1.1720291,0.98430526,0.89097077,0.56491184,0.49246806


==> figures/images/predictions_splitted/nyu1t5/singular_values.csv <==
1093.6338,241.09673,195.71819,106.839,82.12054,64.95774,47.056282,28.469912
938.70807,266.41275,225.69356,113.69527,88.29554,66.794266,34.61343,26.919504
978.96204,156.28485,128.4593,94.00992,67.235374,27.670008,26.460047,13.116474
993.2891,421.42712,174.47389,101.92643,94.19983,69.8764,68.564835,33.972046
1037.5605,620.15094,166.2237,117.04902,93.42539,64.277565,43.144447,33.958187

